The Gaia Ultracool Dwarf Sample. I. Known L and T dwarfs and the first Gaia data release

We identify and investigate known ultracool stars and brown dwarfs that are being observed or indirectly constrained by the Gaia mission. These objects will be the core of the Gaia ultracool dwarf sample composed of all dwarfs later than M7 that Gaia will provide direct or indirect information on. We match known L and T dwarfs to the Gaia first data release, the Two Micron All Sky Survey and the Wide-field Infrared Survey Explorer AllWISE survey and examine the Gaia and infrared colours, along with proper motions, to improve spectral typing, identify outliers and find mismatches. There are 321 L and T dwarfs observed directly in the Gaia first data release, of which 10 are later than L7. This represents 45 % of all the known LT dwarfs with estimated Gaia G magnitudes brighter than 20.3 mag. We determine proper motions for the 321 objects from Gaia and the Two Micron All Sky Survey positions. Combining the Gaia and infrared magnitudes provides useful diagnostic diagrams for the determination of L and T dwarf physical parameters. We then search the Tycho-Gaia astrometric solution Gaia first data release subset to find any objects with common proper motions to known L and T dwarfs and a high probability of being related. We find 15 new candidate common proper motion systems.

==> table2.dat <==
    J0000+2554         2MASS 00001354+2554180                       2004AJ....127.3553K    0.05643695   25.90501800              T4.5 2006APJ...639.1095B 2      5.84     19.47    130.03     21.94 2008MNRAS.384.1399J     15.063      0.039 1 2006AJ....131.1163S   1998.7520
    J0001+1535         2MASS 00011217+1535355                       2004AJ....127.3553K    0.30074611   15.59319900                L4 2004AJ....127.3553K 2    149.65     19.26   -169.14     19.14 2008MNRAS.384.1399J     15.522      0.061 1 2006AJ....131.1163S   2000.7290
    J0001-0841         2MASS 00013166-0841234                       2014APJ...786L..18L    0.38304167   -8.69080560        L1 p(blue) 2014APJ...786L..18L 2    331.00     14.00   -299.00     14.00 2014APJ...786L..18L     15.712      0.049 1 2006AJ....131.1163S -99999.0000
    J0002+2454         2MASS 00025097+2454141                       2006AJ....131.2722C    0.71239889   24.90393600              L5.5 2006AJ....131.2722C 2      9.53     27.70    -39.55     30.54 PM_FROM_2MASS--WISE     17.165      0.224 1 2006AJ....131.1163S   1998.7520
    J0004-6410         2MASS 00040288-6410358                       2010APJS..190..100K    1.01200620  -64.17661300          L1 gamma 2010APJS..190..100K 1     77.95     15.73    -55.01     36.11 PM_FROM_2MASS--WISE     15.786      0.071 1 2006AJ....131.1163S   2000.5730
    J0004-4044                      GJ 1001 B                       1999A&A...351L...5G    1.14519000  -40.73497000                L5 2001AJ....121.3235K 1    643.55      3.21  -1494.31      2.13 2006AJ....132.2360H     13.109      0.021 1 2006AJ....131.1163S   1999.5820
    J0005+3737       WISE J000517.48+373720.5                       2013APJ...777...36M    1.32291340   37.62233800                T9 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.330      0.120 2 2013APJ...777...36M -99999.0000
    J0006+1540            ULAS J000613+154021                       2013MNRAS.430.1171D    1.55416670   15.67250000                L9 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0006-1720         2MASSI J0006205-172051                       2003A&A...403..929K    1.58545300  -17.34741200              L2.5 2003A&A...403..929K 1    -32.00     17.00     17.00     18.00 2009AJ....137....1F     15.662      0.064 1 2006AJ....131.1163S   1998.5470
    J0006-1319         2MASS 00062287-1319503                       2014APJ...786L..18L    1.59445830  -13.33200000              L5 p 2014APJ...786L..18L 2   -239.20     15.30   -413.20     17.50 PM_FROM_2MASS--WISE     16.674      0.125 1 2006AJ....131.1163S -99999.0000
    J0006+1406         2MASS 00063258+1406064                       2008AJ....135..785W    1.63578190   14.10178800                L0 2008AJ....135..785W 1     92.50     12.40     18.50     13.40 PM_FROM_2MASS--WISE -99999.000 -99999.000 0                 ...   1997.5260
    J0006+1512         2MASS 00064683+1512260                       2010MNRAS.404.1817Z    1.69515090   15.20724500              L4:: 2010MNRAS.404.1817Z 1    -59.83     26.70    -41.62     27.67 PM_FROM_2MASS--WISE     16.221      0.091 1 2006AJ....131.1163S   1997.5260
    J0006-0852         2MASS 00064916-0852457                       2008AJ....135..785W    1.70487190   -8.87936400                M9 2008AJ....135..785W 1    -61.65     30.20   -322.78     30.57 PM_FROM_2MASS--WISE     14.143      0.028 1 2006AJ....131.1163S   1998.7629
    J0006-6436         2MASS 00065794-6436542 2010A&A...517A..53M ; 2011APJ...727..103T    1.74144200  -64.61505900                L0 2011APJ...727..103T 1     93.28     15.48    -71.51     36.11 PM_FROM_2MASS--WISE     13.385      0.023 1 2006AJ....131.1163S   2000.5730
    J0007+0112       ULAS J000734.90+011247.1                       2013MNRAS.433..457B    1.89541670    1.21318640                T7 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.050      0.040 2 2013MNRAS.433..457B -99999.0000
    J0008+0806       ULAS J000812.84+080642.1                       MAROCCO_et_al_2017_    2.05355500    8.11226000               L1  MAROCCO_et_al_2017_ 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.559      0.017 2                 ...   2000.7510
    J0008-1739     WISEPC J000849.76-173922.6                       2011APJS..197...19K    2.20731210  -17.65644800                T6 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.030      0.060 1 2006AJ....131.1163S   2010.5588
    J0010-2031         2MASS 00100009-2031122                       2007AJ....133..439C    2.50039600  -20.52007300                L0 2007AJ....133..439C 1    117.55     19.30     30.40     17.32 2008MNRAS.384.1399J     14.134      0.021 1 2006AJ....131.1163S   1998.6160
    J0010+0100            ULAS J001041+010013                       2013MNRAS.430.1171D    2.67083330    1.00361110                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0013+0634       WISE J001354.39+063448.2                       2014MNRAS.437.1009P    3.47670110    6.58003610                T8 2014MNRAS.437.1009P 2   1170.00     90.00   -540.00     90.00 2014MNRAS.437.1009P -99999.000 -99999.000 0                 ... -99999.0000
    J0013-2235         2MASSI J0013578-223520                       2003A&A...403..929K    3.49081990  -22.58891500                L4 2003A&A...403..929K 1     55.00     17.00    -51.00     19.00 2009AJ....137....1F     15.775      0.064 1 2006AJ....131.1163S   1998.6160
    J0014-0838      WISEA J001450.17-083823.4                       2014APJ...783..122K    3.70907840   -8.63983540             L0 sd 2014APJ...783..122K 1   1460.00     13.10   -247.50     13.10 PM_FROM_2MASS--WISE     14.469      0.026 1 2006AJ....131.1163S -99999.0000
    J0014-4844         2MASS 00145575-4844171                       2008APJ...689.1295K    3.73231410  -48.73809800            L2.5 p 2008APJ...689.1295K 1    851.00     12.00    289.00     18.00 2009AJ....137....1F     14.050      0.033 1 2006AJ....131.1163S   1999.7900
    J0015+2959         2MASS 00150206+2959323                       2010APJS..190..100K    3.75859930   29.99230600      L7.5 p(blue) 2010APJS..190..100K 2    386.65     29.30   -212.63     33.83 PM_FROM_2MASS--WISE     16.158      0.080 1 2006AJ....131.1163S   1999.9020
    J0015+3516         2MASSW J0015447+351603                       2000AJ....120..447K    3.93652510   35.26739900                L2 2000AJ....120..447K 1     83.15     16.92   -245.66     14.56 2008MNRAS.384.1399J     13.878      0.028 1 2006AJ....131.1163S   1999.9020
    J0016-0043         2MASS 00160844-0043021                       2004AJ....127.3553K    4.03518490   -0.71726304              L5.5 2004AJ....127.3553K 2    141.40     30.71    -31.28     30.71 PM_FROM_2MASS--WISE     16.326      0.116 1 2006AJ....131.1163S   1998.8199
    J0016-1039         2MASS 00163762-1039106                       2008AJ....135..785W    4.15676780  -10.65294700                L0 2008AJ....135..785W 1   -114.51     30.10   -204.46     30.63 PM_FROM_2MASS--WISE     15.455      0.050 1 2006AJ....131.1163S   1998.7880
    J0016-4056         2MASS 00165953-4056541                       2008APJ...689.1295K    4.24804500  -40.94838000              L3.5 2008APJ...689.1295K 1    201.00     14.00     32.00     18.00 2009AJ....137....1F     15.316      0.060 1 2006AJ....131.1163S   1999.5820
    J0018-0025            ULAS J001837-002559                       2013MNRAS.430.1171D    4.65416670   -0.43305556                L9 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0018-6356         2MASS 00184613-6356122                       2008AJ....136.1290R    4.69224880  -63.93674100                L2 2008AJ....136.1290R 1    319.57     16.20   -375.00     36.87 PM_FROM_2MASS--WISE     15.224      0.042 1 2006AJ....131.1163S   2000.7810
    J0019+0030         2MASS 00191165+0030176                       2002AJ....123.3409H    4.79854350    0.50491196                L1 2002AJ....123.3409H 1    -28.78     15.24    -25.02     15.11 2008MNRAS.384.1399J     14.921      0.035 1 2006AJ....131.1163S   2000.6500
    J0019+4018                    NLTT 1011 B                       2014APJ...792..119D    4.88649460   40.31600600                L2 2014APJ...792..119D 2    -93.42     23.44   -214.31     30.75 PM_FROM_2MASS--WISE     15.544      0.057 1 2006AJ....131.1163S   1998.8320
    J0019-3724         2MASS 00193927-3724392                       2010APJ...710.1142B    4.91366390  -37.41088900               L3: 2010APJ...710.1142B 1    178.50     26.09     11.26     32.85 PM_FROM_2MASS--WISE     15.519      0.059 1 2006AJ....131.1163S   1999.5820
    J0021-4244                Koenigstuhl 1 B                       2000APJ...538..363B    5.27456570  -42.74536900              M9.5 2000APJ...538..363B 1    252.90 -99999.00      0.00 -99999.00                 ...     13.521      0.022 1 2006AJ....131.1163S   1999.7240
    J0021+0026         2MASS 00213884+0026058                       2009A&A...494..949S    5.41186090    0.43495804              L1.5 2009A&A...494..949S 1    161.32     11.77    -84.69     10.86 2009A&A...494..949S     16.953      0.157 1 2006AJ....131.1163S   2000.6500
    J0022-0110         2MASS 00220932-0110399                       2008AJ....135..785W    5.53883600   -1.17777000                L0 2008AJ....135..785W 1    126.10     36.94     53.91     36.95 PM_FROM_2MASS--WISE     15.816      0.065 1 2006AJ....131.1163S   2000.8000
    J0024+1347            ULAS J002406+134705                       2013MNRAS.430.1171D    6.02500000   13.78472200                L3 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0024+0022       ULAS J002422.94+002247.9                       2007MNRAS.379.1423L    6.09558330    0.37997222              T4.5 2007MNRAS.379.1423L 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.160      0.070 2 2007MNRAS.379.1423L -99999.0000
    J0024-0158                  BRI 0021-0214                       1991MNRAS.252P..61I    6.10475000   -1.97127780              M9.5 2007AJ....133..439C 1    -80.40      3.83    132.75      5.81 2012APJS..201...19D     11.992      0.033 1 2006AJ....131.1163S -99999.0000
    J0025+4759                    2MUCD 13016                       2007AJ....133..439C    6.26524690   47.98866300               L4: 2007AJ....133..439C 1    311.81     39.01    -10.89     43.56 2007AJ....133..439C     14.840      0.036 1 2006AJ....131.1163S   1998.8450
    J0026-0943         2MASS 00261147-0943406                       2010AJ....139.1808S    6.54780010   -9.72796920                L1 2010AJ....139.1808S 1   -211.21     30.26   -155.82     30.70 PM_FROM_2MASS--WISE     15.601      0.067 1 2006AJ....131.1163S   1998.8149
    J0027+0102         2MASS 00275815+0102246                       2009A&A...494..949S    7.00183110    1.04762140                L0 2009A&A...494..949S 1    164.36     25.07     10.63     15.57 2009A&A...494..949S     16.273      0.105 1 2006AJ....131.1163S   2010.5588
    J0028+1423            ULAS J002828+142349                       2013MNRAS.430.1171D    7.11666670   14.39694400              L8.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0028+1501         2MASSI J0028394+150141                       2000AJ....120..447K    7.16430090   15.02829500              L4.5 2000AJ....120..447K 1    208.25     36.09    -35.23     37.37 PM_FROM_2MASS--WISE     16.507      0.108 1 2006AJ....131.1163S   2000.9100
    J0028-1927         2MASS 00285545-1927165                       2008AJ....136.1290R    7.23106100  -19.45460500               L0: 2008AJ....136.1290R 1    101.87     34.62     32.86     36.72 PM_FROM_2MASS--WISE     14.191      0.026 1 2006AJ....131.1163S   2000.7390
    J0029+1456            ULAS J002912+145605                       2013MNRAS.430.1171D    7.30000000   14.93472200                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0030+2244                     HIP 2397 B                       2014APJ...792..119D    7.60319900   22.74702300              L0.5 2014APJ...792..119D 2    200.00      4.00   -176.00      4.00 2014APJ...792..119D     14.586      0.036 1 2006AJ....131.1163S   1997.7560
    J0030-1450         2MASS 00303013-1450333                       2000AJ....120..447K    7.62555120  -14.84261000                L7 2000AJ....120..447K 1    244.99      3.58    -28.17      1.84 2004AJ....127.2948V     16.278      0.111 1 2006AJ....131.1163S   2000.8080
    J0030+3139         2MASSW J0030438+313932                       1999APJ...519..802K    7.68269350   31.65893200                L2 1999APJ...519..802K 1    -49.43     14.74    -56.87     14.70 2008MNRAS.384.1399J     15.480      0.052 1 2006AJ....131.1163S   1997.8710
    J0031+5749       WISE J003110.04+574936.3 2013PASP..115..809T ; 2013APJ...777...84B    7.79192150   57.82671000                L8 2013PASP..115..809T 2    523.00     17.00     -1.00     16.00 2013APJ...777...84B     14.954      0.037 1 2006AJ....131.1163S -99999.0000
    J0031-3840                SIPS J0031-3840                       2010A&A...517A..53M    7.83023790  -38.67657500              L2.5 2010A&A...517A..53M 1    561.45     25.64    -55.03     32.84 PM_FROM_2MASS--WISE     14.101      0.029 1 2006AJ....131.1163S   1999.5790
    J0032+0219         2MASS 00320509+0219017                       2008AJ....136.1290R    8.02123640    2.31714200              L1.5 2008AJ....136.1290R 1    417.03     15.03   -311.98     14.82 2008MNRAS.384.1399J     14.324      0.023 1 2006AJ....131.1163S   2000.6140
    J0032-2237         2MASSI J0032431-223727                       2003A&A...403..929K    8.17950150  -22.62423100                L1 2003A&A...403..929K 1    115.05     26.23     20.29     15.75 2008MNRAS.384.1399J     15.388      0.048 1 2006AJ....131.1163S   1998.6510
    J0032-4405             EROS-MP J0032-4405                       1999A&A...351L...5G    8.23267750  -44.08496500          L0 gamma 2009AJ....137.3345C 1    117.78      4.24    -91.59      4.26 2012APJS..201...19D     14.776      0.032 1 2006AJ....131.1163S   1999.7020
    J0032+1410      SDSSp J003259.36+141036.6                       2002APJ...564..466G    8.24739930   14.17697500                L8 2002APJ...564..466G 2    273.00      6.85     39.19      3.57 2004AJ....127.2948V     16.830      0.168 1 2006AJ....131.1163S   2000.9120
    J0033-1521         2MASS 00332386-1521309                       2003AJ....125.3302G    8.34941860  -15.35859600           L4 beta 2009AJ....137.3345C 1    309.50     10.40     28.90     18.30  ZAPATEROOSORIO2014     15.286      0.055 1 2006AJ....131.1163S   1999.6010
    J0034-0052       ULAS J003402.77-005206.7                       2007MNRAS.381.1400W    8.51154170   -0.86835194              T8.5 2007MNRAS.381.1400W 2   -120.46     51.49   -349.84     50.18 2007MNRAS.381.1400W     18.150      0.030 2 2007MNRAS.381.1400W -99999.0000
    J0034+0523         2MASS 00345157+0523050                       2004APJ...614L..73B    8.71490380    5.38474890              T6.5 2006APJ...639.1095B 2    646.72     58.92    210.13     48.81 2004APJ...614L..73B     15.535      0.043 1 2006AJ....131.1163S   2000.6660
    J0034-0706         2MASSI J0034568-070601                       2003A&A...403..929K    8.73684790   -7.10036660                L3 2003A&A...403..929K 1    200.00    100.00    100.00    100.00 2003A&A...403..929K     15.531      0.059 1 2006AJ....131.1163S   1998.8199
    J0035+1447        SDSS 003524.44+144739.8                       2002AJ....123.3409H    8.85166650   14.79436100                L0 2002AJ....123.3409H 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0036+2413         2MASS 00360925+2413434                       2006AJ....131.2722C    9.03857420   24.22872400              L5.5 2006AJ....131.2722C 2     27.89     30.83    -43.14     33.81 PM_FROM_2MASS--WISE     17.033      0.203 1 2006AJ....131.1163S   1999.8940
    J0036+1821         2MASSW J0036159+182110                       2000AJ....119..369R    9.06739810   18.35290900              L3.5 2000AJ....120..447K 1    899.13      0.63    119.97      1.57 2002AJ....124.1170D     12.466      0.025 1 2006AJ....131.1163S   2000.8960
    J0037-0054            ULAS J003716-005405                       2013MNRAS.430.1171D    9.31666670   -0.90138889                L3 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0037-5846         2MASS 00374306-5846229                       2008AJ....136.1290R    9.42944430  -58.77302900          L0 gamma 2009AJ....137.3345C 1     49.00     10.00    -51.00     20.00 2009AJ....137....1F     15.374      0.050 1 2006AJ....131.1163S   1999.7980
    J0038+2758       WISE J003829.05+275852.1                       2013APJ...777...36M    9.62111650   27.98112000                T9 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.610      0.020 2 2013APJ...777...36M -99999.0000
    J0038+8405       WISE J003830.54+840517.7                       2013APJ...777...36M    9.62786300   84.08822400                T6 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.530      0.060 1 2006AJ....131.1163S -99999.0000
    J0038+1343         2MASS 00384398+1343395                       2002AJ....123.3409H    9.68325810   13.72766100                L1 2002AJ....123.3409H 1     63.63     13.49    -41.01     12.22 2008MNRAS.384.1399J     15.908      0.068 1 2006AJ....131.1163S   1997.7700
       HD3651B                      HD 3651 B 2006MNRAS.373L..31M ; 2006APJ...649..894L    9.82961400   21.25455900              T7.5 2007APJ...654..570L 2   -461.11      0.66   -370.87      0.65 1997A&A...323L..49P     16.160      0.030 2 2006APJ...649..894L -99999.0000
    J0040+0900       WISE J004024.88+090054.8                       2013APJ...777...36M   10.10386100    9.01520440                T7 2013APJ...777...36M 2    -57.22     36.20     11.52     36.65 PM_FROM_2MASS--WISE     16.502      0.122 1 2006AJ....131.1163S   2000.7209
    J0040+1528         2MASS 00405893+1528452                       2010AJ....139.1808S   10.24557700   15.47923700                L1 2010AJ....139.1808S 1    120.34     35.40    -94.79     36.73 PM_FROM_2MASS--WISE     16.960      0.213 1 2006AJ....131.1163S   2000.7430
    J0041+3547         2MASS 00412179+3547133                       2004APJ...614L..73B   10.34082700   35.78705200              sdM9 2004APJ...614L..73B 1   -101.89     16.43    -16.69     13.25 2008MNRAS.384.1399J     15.935      0.081 1 2006AJ....131.1163S   2000.0220
    J0041+1341         2MASS 00415453+1341351                       2002AJ....123.3409H   10.47723100   13.69310800                L0 2002AJ....123.3409H 1   -174.24     30.10   -137.61     30.74 2008MNRAS.384.1399J     14.454      0.031 1 2006AJ....131.1163S   2000.7891
    J0042+1459         2MASS 00422118+1459236                       2002AJ....123.3409H   10.58826400   14.98991200                L1 2002AJ....123.3409H 1     91.09     35.43    -11.88     36.68 PM_FROM_2MASS--WISE     16.679      0.155 1 2006AJ....131.1163S   2000.7290
    J0043+2221      WISEA J004326.26+222124.0                       2014APJ...783..122K   10.85943300   22.35668700             L1 sd 2014APJ...783..122K 2    174.50      9.50   -414.70     13.40 PM_FROM_2MASS--WISE     14.871      0.038 1 2006AJ....131.1163S -99999.0000
    J0043+1411            ULAS J004356+141118                       2013MNRAS.430.1171D   10.98333300   14.18833300                L0 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0045+1634                    2MUCD 20037                       2003IAUS..211..197W   11.33930400   16.57908200           L2 beta 2009AJ....137.3345C 1      0.35      0.01     -0.04      0.01 2008MNRAS.384.1399J     13.059      0.019 1 2006AJ....131.1163S   2000.8770
    J0045+3611       WISE J004542.56+361139.1                       2013APJ...777...36M   11.42781000   36.19463000                T5 2013APJ...777...36M 2   -106.67     25.00   -145.16     30.98 PM_FROM_2MASS--WISE     16.145      0.078 1 2006AJ....131.1163S   1998.9220
    J0046+0715         2MASS 00464841+0715177                       2003IAUS..211..197W   11.70174300    7.25492720              L0:: 2008AJ....136.1290R 1     98.07     18.52    -50.62     14.86 2008MNRAS.384.1399J     13.885      0.026 1 2006AJ....131.1163S   2000.7510
    J0047+6803      WISEP J004701.06+680352.1                       2012AJ....144...94G   11.75161100   68.06510200       L7.5 p(red) 2012AJ....144...94G 2    381.63     12.60   -195.27     33.73 PM_FROM_2MASS--WISE     15.604      0.067 1 2006AJ....131.1163S   1999.8690
    J0047-3710      WISEA J004713.81-371033.7                       2014APJ...783..122K   11.80757400  -37.17603900               L4: 2014APJ...783..122K 1    353.40     11.20   -471.40     15.00 PM_FROM_2MASS--WISE     16.233      0.086 1 2006AJ....131.1163S -99999.0000
    J0047+1546            ULAS J004757+154641                       2013MNRAS.430.1171D   11.98750000   15.77805600                T2 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0049+0440     WISEPC J004928.48+044100.1                       2011APJS..197...19K   12.36866700    4.68336100                L9 2011APJS..197...19K 2    324.50     12.60    244.10     16.00 PM_FROM_2MASS--WISE     15.854      0.066 1 2006AJ....131.1163S -99999.0000
    J0049+2151       WISE J004945.61+215120.0                       2013APJ...777...36M   12.43831000   21.85613800              T8.5 2013APJ...777...36M 2   -522.50     18.40    -30.80     17.80 PM_FROM_2MASS--WISE     16.716      0.155 1 2006AJ....131.1163S   2010.5588
    J0050-3322         2MASS 00501994-3322402                       2005AJ....130.2326T   12.58309700  -33.37785300                T7 2006APJ...639.1095B 2   1197.95    112.18    902.72    120.63 2005AJ....130.2326T     15.928      0.069 1 2006AJ....131.1163S   1998.8669
    J0050-1538                SIPS J0050-1538                       2005A&A...435..363D   12.60184500  -15.63845200               L1: 2007AJ....133..439C 1   -492.93     32.57   -459.67     32.94 2005A&A...435..363D     13.779      0.019 1 2006AJ....131.1163S   1998.4950
    J0050-0003            ULAS J005038-000337                       2013MNRAS.430.1171D   12.65833300   -0.06027778              L3.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0051-1544         2MASSW J0051107-154417                       2000AJ....120..447K   12.79494500  -15.73803100              L3.5 2000AJ....120..447K 1     43.00     15.00    -21.00     16.00 2009AJ....137....1F     15.277      0.049 1 2006AJ....131.1163S   1998.4950
    J0052+0012         2MASS 00521232+0012172                       2008APJ...676.1281M   13.05134300    0.20479195              L2 p 2008APJ...676.1281M 2   -127.26     37.33   -164.95     37.33 PM_FROM_2MASS--WISE     16.361      0.107 1 2006AJ....131.1163S   2000.9010
    J0053-3631         2MASS 00531899-3631102                       2008APJ...689.1295K   13.32913800  -36.51952400              L3.5 2008APJ...689.1295K 1     18.00     15.00    -85.00     19.00 2009AJ....137....1F     14.445      0.023 1 2006AJ....131.1163S   1999.5760
    J0053-0113         2MASS 00534781-0113571                       2009A&A...494..949S   13.45462500   -1.23177800                L0 2009A&A...494..949S 1    144.73     24.01     14.96     12.38 2009A&A...494..949S     12.448      0.021 1 2006AJ....131.1163S -99999.0000
    J0054-0031      SDSSp J005406.55-003101.8                       2002AJ....123..458S   13.52729500   -0.51718807                L1 2002AJ....123.3409H 1    200.00      9.00   -160.00      9.00 2009AJ....137....1F     15.731      0.052 1 2006AJ....131.1163S   1998.7000
    J0056-0111         2MASS 00563243-0111148                       2009A&A...494..949S   14.15080500   -1.19247950              L1.5 2009A&A...494..949S 1     -0.87     16.61   -167.00     31.10 2009A&A...494..949S     14.786      0.045 1 2006AJ....131.1163S   2010.5588
    J0057-0846         2MASS 00570555-0846241                       2008AJ....135..785W   14.27314900   -8.77338700                L0 2008AJ....135..785W 1    -26.27     30.31    -12.85     30.67 PM_FROM_2MASS--WISE     15.698      0.057 1 2006AJ....131.1163S   1998.8040
    J0057+2013      WISEA J005757.64+201304.0                       2014APJ...783..122K   14.49020800   20.21778300             L7 sd 2014APJ...783..122K 1    851.20     23.00   -264.20     14.80 PM_FROM_2MASS--WISE     16.317      0.095 1 2006AJ....131.1163S -99999.0000
    J0058-0651         2MASSW J0058425-065123                       2000AJ....120..447K   14.67722100   -6.85665130                L0 2000AJ....120..447K 1    136.70      2.00   -122.60      1.80 2013AJ....146..161M     14.311      0.023 1 2006AJ....131.1163S   1998.8040
    J0059-0114      CFBDS J005910.90-011401.3                       2008A&A...482..961D   14.79541600   -1.23369400                T9 2008A&A...482..961D 2    943.00     60.01    179.89     60.31 2008A&A...482..961D     18.060      0.030 2 2008A&A...482..961D -99999.0000
    J0059+1509         2MASS 00593543+1509050                       2008AJ....135..785W   14.89766400   15.15141600                L0 2008AJ....135..785W 1    194.70     35.62     35.84     36.91 PM_FROM_2MASS--WISE     16.544      0.139 1 2006AJ....131.1163S   2000.7891
    J0100+0620            ULAS J010036+062044                       2013MNRAS.430.1171D   15.15000000    6.34555560                L0 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0103+1935         2MASSI J0103320+193536                       2000AJ....120..447K   15.88348800   19.59338400           L6 beta 2000AJ....120..447K 1    304.62     16.48     35.25     14.48 2008MNRAS.384.1399J     16.288      0.079 1 2006AJ....131.1163S   1997.7750
    J0104-0053         2MASSI J0104075-005328                       2003IAUJD...8E..60B   16.03128100   -0.89121389                L5 2008APJ...676.1281M 1    473.00     18.00    -21.00     18.00 2009AJ....137....1F     16.531      0.129 1 2006AJ....131.1163S   1998.7000
    J0105+1429            ULAS J010532+142932                       2013MNRAS.430.1171D   16.38333300   14.49222200                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0106-5933         2MASS 01062285-5933185                       2008AJ....136.1290R   16.59523400  -59.55515300                L0 2008AJ....136.1290R 1     46.00     10.00   -198.00     20.00 2009AJ....137....1F     14.330      0.033 1 2006AJ....131.1163S   1999.8000
    J0107+1326         2MASS 01071863+1326565                       2008AJ....135..785W   16.82764800   13.44904000                L0 2008AJ....135..785W 1    307.42     27.22   -147.38     27.99 PM_FROM_2MASS--WISE     16.576      0.147 1 2006AJ....131.1163S   1997.6770
    J0107+0041      SDSSp J010752.33+004156.1                       2002APJ...564..466G   16.96842600    0.69899887                L8 2002AJ....123.3409H 1    627.87      7.04     91.48      3.65 2004AJ....127.2948V     15.824      0.057 1 2006AJ....131.1163S   2000.6689
    J0108+1347         2MASS 01084048+1347390                       2008AJ....135..785W   17.16869700   13.79418800                L0 2008AJ....135..785W 1     55.41     27.19     18.40     28.00 PM_FROM_2MASS--WISE     16.293      0.117 1 2006AJ....131.1163S   1997.6820
    J0108-1045         2MASS 01085925-1045462                       2008AJ....135..785W   17.24688900  -10.76285400                L0 2008AJ....135..785W 1     47.72     36.32     28.16     36.97 PM_FROM_2MASS--WISE     16.334      0.083 1 2006AJ....131.1163S   2000.8060
    J0109-4954               SSSPM J0109-4955                       2005A&A...440.1061L   17.28826000  -49.91478000               M8: 2008AJ....136.1290R 1     85.89      8.42    127.82      8.19 2005A&A...440.1061L     13.546      0.021 1 2006AJ....131.1163S   1999.8090
    J0109-5100         2MASS 01090150-5100494                       2002A&A...389L..20L   17.31250000  -51.01361100              M8.5 2005A&A...440.1061L 1    212.00      1.70     80.20      3.20 2013AJ....146..161M     12.228      0.024 1 2006AJ....131.1163S -99999.0000
    J0110+0106         2MASS 01101074+0106185                       2009A&A...494..949S   17.56090000    1.10533610                L4 2009A&A...494..949S 1    546.26     12.82     41.07     15.28 2009A&A...494..949S     16.443      0.150 1 2006AJ....131.1163S   2010.5588
    J0111-0105            ULAS J011152-010534                       2013MNRAS.430.1171D   17.96666700   -1.09277780              L3.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0111-5053                  2MASS -99999.                       2014APJ...786L..18L   17.97650000  -50.89533300              T1.5 2014APJ...786L..18L 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0116+1443            ULAS J011645+144335                       2013MNRAS.430.1171D   19.18750000   14.72638900              L3.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0116-6455          DENIS J0116529-645557                       2010A&A...517A..53M   19.22016000  -64.93251800                L1 2010A&A...517A..53M 1   -170.27     14.31   -174.90     33.76 PM_FROM_2MASS--WISE     14.447      0.036 1 2006AJ....131.1163S   1999.8800
    J0117-3403         2MASSI J0117474-340325                       2003AJ....126.2421C   19.44783800  -34.05717100               L2: 2003AJ....126.2421C 1     80.00     17.00    -62.00     20.00 2009AJ....137....1F     15.178      0.034 1 2006AJ....131.1163S   1998.8700
    J0118+1418        SDSS 011816.78+141841.4                       2010AJ....139.1808S   19.56991700   14.31150000                L1 2010AJ....139.1808S 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0119+2403         2MASS 01191207+2403317                       2006AJ....131.2722C   19.80029500   24.05880900                T2 2006AJ....131.2722C 2   -714.24     25.87   -380.84     28.33 PM_FROM_2MASS--WISE     17.017      0.184 1 2006AJ....131.1163S   1997.8300
    J0122+0331                     HIP 6407 B                       2014APJ...792..119D   20.57074900    3.52321270           L1 + T3 2014APJ...792..119D 2     30.00      1.08   -138.00      8.00 2014APJ...792..119D     15.471      0.045 1 2006AJ....131.1163S   2000.6250
    J0122+1533         2MASS 01223630+1533396                       2008AJ....135..785W   20.65127900   15.56101000                L0 2008AJ....135..785W 1     42.46     29.73    -38.79     30.86 PM_FROM_2MASS--WISE     16.147      0.096 1 2006AJ....131.1163S   1998.8750
   2M0122-2439      2MASS J01225093-2439505 B                       2013APJ...774...55B   20.71262100  -24.66444500         M3.5 + L5 2013APJ...774...55B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0123+4142     WISEPA J012333.21+414203.9                       2011APJS..197...19K   20.88837500   41.70108300                T7 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.380      0.110 1 2006AJ....131.1163S -99999.0000
    J0123-4240               SSSPM J0124-4240                       2005A&A...440.1061L   20.99606500  -42.66871600                M8 2008AJ....136.1290R 1   -144.81      5.44   -229.07      5.78 2005A&A...440.1061L     13.153      0.021 1 2006AJ....131.1163S   2000.6300
    J0124-5745         2MASS 01244599-5745379                       2008AJ....136.1290R   21.19166200  -57.76055500          L0 gamma 2009AJ....137.3345C 1     -3.00     10.00     18.00     19.00 2009AJ....137....1F     16.308      0.104 1 2006AJ....131.1163S   1999.8010
    J0125-3435         2MASSI J0125369-343505                       2003A&A...403..929K   21.40374800  -34.58469800                L2 2003A&A...403..929K 1    151.00     16.00     36.00     19.00 2009AJ....137....1F     15.522      0.054 1 2006AJ....131.1163S   1998.9160
    J0126+1428         2MASS 01262109+1428057                       2008APJ...676.1281M   21.58790000   14.46826400          L4 gamma 2013AJ....145....2F 1     79.24     36.18    -19.57     37.37 PM_FROM_2MASS--WISE     17.108      0.214 1 2006AJ....131.1163S   2000.9100
    J0127+1539       ULAS J012735.66+153905.9                       2013MNRAS.433..457B   21.89858300   15.65140500              T6.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.220      0.070 2 2013MNRAS.433..457B -99999.0000
    J0127+1354         2MASS 01274352+1354210                       2002AJ....123.3409H   21.93137000   13.90583700                L5 2002AJ....123.3409H 1    144.43     35.60     40.51     36.68 PM_FROM_2MASS--WISE     16.829      0.166 1 2006AJ....131.1163S   2000.7290
    J0128-0041       ULAS J012814.41-004153.5                       2011AJ....142...64M   22.06004200   -0.69820417                T1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.620      0.050 2                 ... -99999.0000
    J0128-5545         2MASS 01282664-5545343                       2007A&A...466.1059K   22.11103600  -55.75953300                L2 2008AJ....136.1290R 1   -248.95     19.04    153.75     18.95 2001MNRAS.326.1279H     13.775      0.025 1 2006AJ....131.1163S   1999.8010
    J0128+0633       ULAS J012855.07+063357.0                       2013MNRAS.433..457B   22.22945800    6.56583330                T6 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.930      0.120 2 2013MNRAS.433..457B -99999.0000
    J0129+0113       ULAS J012906.88+011350.4                       2015MNRAS.449.3651M   22.27866700    1.23066670              L6.0 2015MNRAS.449.3651M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.138      0.073 2 2015MNRAS.449.3651M -99999.0000
    J0129+3517         2MASSW J0129122+351758                       1999APJ...519..802K   22.30091300   35.29946900                L4 1999APJ...519..802K 1    178.00     23.19    -55.20     28.42 PM_FROM_2MASS--WISE     16.779      0.159 1 2006AJ....131.1163S   1997.8710
    J0130+0804       ULAS J013017.79+080453.9                       2013MNRAS.433..457B   22.57412500    8.08153860                T6 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.930      0.020 2 2013MNRAS.433..457B -99999.0000
    J0130-4445                   SDSS -99999.                       2011AJ....141....7D   22.64845800  -44.76141700                L6 2011AJ....141....7D 2   3276.57     50.02    149.93     60.09 2011AJ....141....7D -99999.000 -99999.000 0                 ... -99999.0000
    J0131-0031       ULAS J013117.53-003128.6                       2008MNRAS.385L..53C   22.82304200   -0.52452389                T3 2008MNRAS.385L..53C 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0131+3801         2MASS 01311838+3801554                       2007AJ....133..439C   22.82661100   38.03208200               L4: 2007AJ....133..439C 1    373.00     12.00    -31.00     15.00 2009AJ....137....1F     14.679      0.032 1 2006AJ....131.1163S   1998.8340
    J0132+0552            ULAS J013244+055232                       2013MNRAS.430.1171D   23.18333300    5.87555560                L5 2013MNRAS.430.1171D 2    125.00     17.00     76.90     17.60 PM_FROM_2MASS--WISE     16.718      0.173 1 2006AJ....131.1163S -99999.0000
    J0133+0231      CFBDS J013302.27+023128.4                       2011AJ....141..203A   23.25945700    2.52455600              T8.5 2011AJ....141..203A 2    614.28     30.50   -190.03     28.50 2011AJ....141..203A     18.340      0.080 2 2013MNRAS.433..457B -99999.0000
    J0133-6314               SSSPM J0134-6315                       2005A&A...440.1061L   23.38534900  -63.24486900                L0 2005A&A...440.1061L 2     77.10      8.79    -81.24      8.81 2005A&A...440.1061L     14.513      0.037 1 2006AJ....131.1163S   1999.8630
    J0134+0508         2MASS 01340281+0508125                       2010APJS..190..100K   23.51174700    5.13683320                L1 2010APJS..190..100K 2    -36.93     36.59     35.86     36.74 PM_FROM_2MASS--WISE     16.190      0.089 1 2006AJ....131.1163S   2000.7450
    J0135+1715       WISE J013525.64+171503.4                       2013APJ...777...36M   23.85689300   17.25090000                T6 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0135+1205         2MASSW J0135358+120522                       2000AJ....120..447K   23.89942400   12.08935300              L1.5 2000AJ....120..447K 1    -42.00     23.00   -422.00     23.00 2009AJ....137....1F     14.412      0.030 1 2006AJ....131.1163S   2000.7300
    J0136+0717            ULAS J013620+071738                       2013MNRAS.430.1171D   24.08333300    7.29388890                L4 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0136+0933       SIMP J013656.57+093347.3                       2006APJ...651L..57A   24.23593700    9.56314560              T2.5 2006APJ...651L..57A 2   1240.99      9.00     -4.33     10.83 2006APJ...651L..57A     13.455      0.028 1 2006AJ....131.1163S   2000.7321
    J0138-0104            ULAS J013803-010433                       2013MNRAS.430.1171D   24.51250000   -1.07583330              L1.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0138-0322     WISEPC J013836.59-032221.2                       2011APJS..197...19K   24.65245200   -3.37265060                T3 2011APJS..197...19K 2    127.60     18.90   -269.70     19.20 PM_FROM_2MASS--WISE     16.360      0.070 1 2006AJ....131.1163S   2010.5588
    J0139+0048       ULAS J013939.77+004813.8                       2008MNRAS.385L..53C   24.91570800    0.80383333              T7.5 2008MNRAS.385L..53C 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0139+1503       ULAS J013950.51+150307.6                       2013MNRAS.433..457B   24.96045800   15.05196600                T7 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.440      0.100 2 2013MNRAS.433..457B -99999.0000
    J0141+1318            ULAS J014103+131833                       2013MNRAS.430.1171D   25.26250000   13.30916700              L3.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0141+1804         2MASSW J0141032+180450                       2003IAUS..211..197W   25.26339500   18.08061200                L1 2007AJ....133..439C 1      0.41      0.01     -0.05      0.01 2009AJ....137....1F     13.875      0.022 1 2006AJ....131.1163S   1998.7500
    J0141-1601         2MASS 01414839-1601196                       2010APJS..190..100K   25.45166600  -16.02212500               L7: 2010APJS..190..100K 2    207.04     35.41     58.94     36.84 PM_FROM_2MASS--WISE     16.209      0.090 1 2006AJ....131.1163S   2000.7729
    J0141-4633         2MASS 01415823-4633574                       2006APJ...639.1120K   25.49263800  -46.56595200          L0 gamma 2008APJ...689.1295K 1    104.00     17.00    -26.00     24.00 2009AJ....137....1F     14.832      0.041 1 2006AJ....131.1163S   1999.6510
    J0144-0716         2MASS 01443536-0716142                       2003AJ....125..343L   26.14734800   -7.27062130                L5 2003AJ....125..343L 1    396.42     97.99   -288.01     96.16 2007AJ....133.2258S     14.191      0.023 1 2006AJ....131.1163S   1998.8260
    J0146+4234       WISE J014656.66+423410.0                       2012APJ...753..156K   26.73608200   42.56944400                Y0 2012APJ...753..156K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.400      0.250 1 2006AJ....131.1163S -99999.0000
    J0146+0021         2MASS 01465816+0021332                       2010AJ....139.1808S   26.74235900    0.35923195                L0 2010AJ....139.1808S 1    -38.11     36.39    -87.90     36.39 PM_FROM_2MASS--WISE     16.564      0.114 1 2006AJ....131.1163S   2000.6500
    J0147+4731         2MASS 01472702+4731142                       2010APJS..190..100K   26.86260800   47.52063400              L1.5 2010APJS..190..100K 2    174.18     24.79    -22.37     36.70 PM_FROM_2MASS--WISE     15.843      0.088 1 2006AJ....131.1163S   2000.7350
    J0147+3453         2MASSW J0147334+345311                       1999APJ...519..802K   26.88937200   34.88645600              L0.5 1999APJ...519..802K 1     37.00      9.00    -55.00     11.00 2009AJ....137....1F     14.946      0.038 1 2006AJ....131.1163S   1997.8510
    J0148-7202     WISEPC J014807.25-720258.7                       2011APJS..197...19K   27.03020900  -72.04963900              T9.5 2011APJS..197...19K 2   1257.00     38.00     -8.00     33.00 2013SCI...341.1492D     18.960      0.070 2 2011APJS..197...19K -99999.0000
    J0149+1441            ULAS J014927+144108                       2013MNRAS.430.1171D   27.36250000   14.68555600                L5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0149+0016        SDSS 014956.27+001647.8                       2009A&A...494..949S   27.48445800    0.27994400              L0.5 2009A&A...494..949S 1    176.24      8.99      9.54      7.09 2009A&A...494..949S -99999.000 -99999.000 0                 ... -99999.0000
    J0150+3827     WISEPA J015010.86+382724.3                       2011APJS..197...19K   27.54525000   38.45675000                T0 2011APJS..197...19K 2    861.90     18.90   -140.40      8.80 PM_FROM_2MASS--WISE     16.070      0.054 1 2006AJ....131.1163S -99999.0000
    J0150+1359       ULAS J015024.37+135924.0                       2010MNRAS.406.1885B   27.60154200   13.99006700              T7.5 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.730      0.020 2 2010MNRAS.406.1885B -99999.0000
    J0151+1244         2MASS 01514155+1244300                       2002APJ...564..466G   27.92316400   12.74168800                T1 2006APJ...639.1095B 2    741.79      4.20    -36.80      2.08 2004AJ....127.2948V     16.566      0.128 1 2006AJ....131.1163S   1997.6980
    J0151+1346            ULAS J015142+134629                       2013MNRAS.430.1171D   27.92500000   13.77472200                L5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0153-6744         2MASS 01531463-6744181                       2008AJ....136.1290R   28.31096100  -67.73838800               L2: 2008AJ....136.1290R 1     81.69     12.80    -18.02     33.80 PM_FROM_2MASS--WISE     16.412      0.134 1 2006AJ....131.1163S   1999.8910
    J0153+1404         2MASS 01535422+1404532                       2008AJ....135..785W   28.47594600   14.08145400                L0 2008AJ....135..785W 1     18.64     27.19    -92.11     28.04 PM_FROM_2MASS--WISE     15.208      0.042 1 2006AJ....131.1163S   1997.6990
    J1544+0819       ULAS J154427.34+081926.6                       2008MNRAS.390..304P   28.67805800    8.32407220              T3.5 2008MNRAS.390..304P 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.530      0.030 2 2008MNRAS.390..304P -99999.0000
    J0159+3312                     HIP 9269 B                       2014APJ...792..119D   29.79491600   33.20870600                L6 2014APJ...792..119D 2    243.00     11.00   -347.00     11.00 2014APJ...792..119D     15.956      0.087 1 2006AJ....131.1163S   1999.8420
    J0200+0908       ULAS J020013.18+090835.2                       2013MNRAS.433..457B   30.05491700    9.14315330                T6 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.810      0.040 2 2013MNRAS.433..457B -99999.0000
    J0200+1337       ULAS J020047.44+133755.1                       2010MNRAS.406.1885B   30.19766700   13.63209700                T4 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.780      0.030 2 2010MNRAS.406.1885B -99999.0000
    J0201-5239         2MASS 02011020-5239186                       2014APJ...786L..18L   30.29450000  -52.65469400              L8.5 2014APJ...786L..18L 2    418.00     14.00    155.00     15.00 2014APJ...786L..18L     16.452      0.113 1 2006AJ....131.1163S -99999.0000
    J0202-3136      WISEA J020201.25-313645.2                       2014APJ...783..122K   30.50521800  -31.61255700             L0 sd 2014APJ...783..122K 1   -152.80     10.60  -1119.70     12.90 PM_FROM_2MASS--WISE     15.335      0.050 1 2006AJ....131.1163S -99999.0000
    J0203-0108        SDSS 020333.26-010812.5                       2004AJ....127.3553K   30.88825100   -1.13663900              L9.5 2004AJ....127.3553K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0203-0102       ULAS J020336.94-010231.1                       2007MNRAS.379.1423L   30.90391700   -1.04203080                T5 2007MNRAS.379.1423L 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.140      0.080 2 2007MNRAS.379.1423L -99999.0000
    J0205+1251         2MASSW J0205034+125142                       2000AJ....120..447K   31.26434100   12.86173200                L5 2000AJ....120..447K 1    349.00     11.00    -18.00     11.00 2009AJ....137....1F     15.679      0.055 1 2006AJ....131.1163S   1998.7280
    J0205-1159           DENIS-P J0205.4-1159                       1997A&A...327L..25D   31.37250100  -11.99157500                L7 1999APJ...519..802K 1    434.35      0.80     54.87      0.76 2002AJ....124.1170D     14.587      0.028 1 2006AJ....131.1163S   2000.8879
    J0205+1421            ULAS J020530+142114                       2013MNRAS.430.1171D   31.37500000   14.35388900                T1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0205-0759         2MASS 02055138-0759253 2010AJ....139.1808S ; 2010APJS..190..100K   31.46412500   -7.99036310                L3 2010AJ....139.1808S 1     14.63     36.59     -1.76     36.95 PM_FROM_2MASS--WISE     16.031      0.080 1 2006AJ....131.1163S   2000.8000
    J0206+0549            ULAS J020604+054959                       2013MNRAS.430.1171D   31.51666700    5.83305560              L0.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0206+2235         2MASS 02060880+2235593                       2006AJ....131.2722C   31.53666700   22.59981500      L5.5 p(blue) 2006AJ....131.2722C 2    341.00     15.00    -62.00     16.00 2009AJ....137....1F     16.556      0.110 1 2006AJ....131.1163S   1997.7970
    J0206+2640     WISEPA J020625.26+264023.6                       2011APJS..197...19K   31.60525100   26.67322200         L9 p(red) 2011APJS..197...19K 2    437.90     13.70    -10.90      9.10 PM_FROM_2MASS--WISE     16.530      0.113 1 2006AJ....131.1163S -99999.0000
    J0207+1355         2MASS 02073557+1355564                       2002AJ....123.3409H   31.89821200   13.93234600                L3 2002AJ....123.3409H 1    260.00     17.00   -161.00     18.00 2009AJ....137....1F     15.462      0.048 1 2006AJ....131.1163S   1998.7280
    J0207+0000         2MASS 02074284+0000564                       2002APJ...564..466G   31.92854300    0.01567806              T4.5 2006APJ...639.1095B 2    155.36     11.35    -17.12      5.80 2004AJ....127.2948V     16.799      0.155 1 2006AJ....131.1163S   2000.6281
    J0208+2542         2MASSW J0208183+254253                       2000AJ....120..447K   32.07638200   25.71480800                L1 2000AJ....120..447K 1    356.00     10.00    -21.00     11.00 2009AJ....137....1F     13.989      0.023 1 2006AJ....131.1163S   1997.8430
    J0208+2737         2MASSW J0208236+273740                       2000AJ....120..447K   32.09848400   27.62780200                L5 2000AJ....120..447K 1    217.00     13.00   -110.00     14.00 2009AJ....137....1F     15.714      0.059 1 2006AJ....131.1163S   1997.8430
    J0208+2500         2MASSW J0208549+250048                       2000AJ....120..447K   32.22916400   25.01355900                L5 2000AJ....120..447K 1    -22.00     11.00     60.00     12.00 2009AJ....137....1F     16.206      0.092 1 2006AJ....131.1163S   1997.8430
    J0209+1339       ULAS J020944.30+133924.7                       2010MNRAS.406.1885B   32.43458300   13.65673500              T5.5 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.350      0.030 2 2010MNRAS.406.1885B -99999.0000
    J0210+4008       WISE J021010.25+400829.6                       2013APJ...777...36M   32.54267900   40.14153700              T4.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.770      0.190 1 2006AJ....131.1163S   2010.5588
    J0211+1410         2MASS 02112827+1410039                       2002AJ....123.3409H   32.86783200   14.16776400                L1 2002AJ....123.3409H 1    -92.00     10.00    -30.00     10.00 2009AJ....137....1F     16.128      0.077 1 2006AJ....131.1163S   1998.7280
    J0212+2218        SDSS 021248.51+221822.0                       2010AJ....139.1808S   33.20212500   22.30611100                L0 2010AJ....139.1808S 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0213+4444         2MASSI J0213288+444445                       2003AJ....126.2421C   33.37001400   44.74593400              L1.5 2003AJ....126.2421C 1     -0.05      0.01     -0.15      0.01 2007AJ....133.2258S     13.494      0.022 1 2006AJ....131.1163S   1998.8210
    J0218-3133         2MASSI J0218291-313322                       2003AJ....126.2421C   34.62137600  -31.55641000                L3 2003AJ....126.2421C 1   -165.00     15.00   -138.00     18.00 2009AJ....137....1F     14.728      0.038 1 2006AJ....131.1163S   1998.9189
    J0219-1938               SSSPM J0219-1939                       2002A&A...389L..20L   34.86698200  -19.64489600                L1 2005A&A...440.1061L 1    187.80      2.50   -113.80      3.30 2013AJ....146..161M     14.110      0.025 1 2006AJ....131.1163S   2000.8870
    J0221+3842     WISEPA J022105.94+384202.9                       2011APJS..197...19K   35.27475000   38.70080600              T6.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.590      0.120 1 2006AJ....131.1163S -99999.0000
    J0222-0024       ULAS J022200.43-002410.5                       2008MNRAS.390..304P   35.50179200   -0.40280694                T5 2008MNRAS.390..304P 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.710      0.020 2 2008MNRAS.390..304P -99999.0000
    J0223-2932     WISEPC J022322.39-293258.1                       2011APJS..197...19K   35.84329200  -29.54947200              T7.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.341      0.153 1 2006AJ....131.1163S -99999.0000
    J0223+5240                    HIP 11161 B                       2014APJ...792..119D   35.90279400   52.66851400              L1.5 2014APJ...792..119D 2    -79.00      5.00    -58.00      5.00 2014APJ...792..119D     16.636      0.161 1 2006AJ....131.1163S   1999.8010
    J0223-5815         2MASS 02235464-5815067                       2008AJ....136.1290R   35.97766900  -58.25187300          L0 gamma 2009AJ....137.3345C 1    134.00     10.00      5.00     19.00 2009AJ....137....1F     15.070      0.048 1 2006AJ....131.1163S   1999.8170
    J0224-7633          DENIS J0224120-763320                       2010A&A...517A..53M   36.04971700  -76.55561100                L0 2010A&A...517A..53M 1     68.37      7.12     18.67     30.64 PM_FROM_2MASS--WISE     15.143      0.039 1 2006AJ....131.1163S   1998.7910
    J0224+2537         2MASSI J0224367+253704                       2000AJ....120..447K   36.15291600   25.61785700                L2 2000AJ....120..447K 1    -58.47     25.59     51.88     28.38 PM_FROM_2MASS--WISE     16.584      0.104 1 2006AJ....131.1163S   1997.8521
    J0226+0702       ULAS J022603.18+070231.4                       2013MNRAS.433..457B   36.51325000    7.04203170                T7 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.520      0.040 2 2013MNRAS.433..457B -99999.0000
    J0226-0211     WISEPA J022623.98-021142.8                       2011APJS..197...19K   36.59991700   -2.19522200                T7 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.940      0.120 1 2006AJ....131.1163S -99999.0000
    J0226+0051                    IfA 0230-Z1                       2002APJ...571..519L   36.65666700    0.86519400                T3 2006APJ...639.1095B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0226-0728      CFBDS J022638.96-072831.8                       2011AJ....141..203A   36.66233200   -7.47550000              T6.5 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0226-0625      CFBDS J022644.65-062522.0                       2011AJ....141..203A   36.68604200   -6.42277800                T3 2011AJ....141..203A 2     32.02     40.04    -33.02     40.03 2011AJ....141..203A -99999.000 -99999.000 0                 ... -99999.0000
    J0227-1624         2MASS 02271036-1624479                       2008AJ....136.1290R   36.79317100  -16.41331900                L1 2008AJ....136.1290R 1    509.00     16.00   -303.00     10.00 2009AJ....137....1F     13.573      0.020 1 2006AJ....131.1163S   2000.7670
    J0227-0055        SDSS 022723.77-005518.6                       2002AJ....123.3409H   36.84904200   -0.92183300                L0 2002AJ....123.3409H 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0228+2537         2MASSW J0228110+253738                       2003IAUS..211..197W   37.04588700   25.62722600               L0: 2003AJ....126.2421C 1    256.53     14.35    -13.89     17.03 2008MNRAS.384.1399J     13.839      0.024 1 2006AJ....131.1163S   1998.7531
    J0228+1639         2MASS 02284243+1639329                       2008AJ....136.1290R   37.17681900   16.65916600               L0: 2008AJ....136.1290R 1    422.00     20.00   -412.00     21.00 2009AJ....137....1F     13.166      0.023 1 2006AJ....131.1163S   1999.8390
    J0228-6325         2MASS 02284355-6325052                       2007A&A...466.1059K   37.18149600  -63.41813300                L1 2008AJ....136.1290R 1    636.19    261.28    -25.55    246.72 2001MNRAS.326.1279H     13.556      0.025 1 2006AJ....131.1163S   2000.7480
    J0229-0053         2MASS 02292794-0053282                       2011APJ...732...56G   37.36645500   -0.89118499          L0 gamma 2013APJ...772...79A 2     20.92     30.52    -45.63     30.52 PM_FROM_2MASS--WISE     16.490      0.099 1 2006AJ....131.1163S   1998.7469
    J0230+2704         2MASS 02301551+2704061                       2007AJ....133..439C   37.56463200   27.06838400               L0: 2007AJ....133..439C 1    189.00      8.00     -7.00     10.00 2009AJ....137....1F     14.294      0.024 1 2006AJ....131.1163S   1998.7531
    J0230-0225       WISE J023038.90-022554.0                       2013PASP..115..809T   37.66214300   -2.43167270             L8: p 2013PASP..115..809T 2    329.00     16.80     51.30     14.90 PM_FROM_2MASS--WISE     16.682      0.113 1 2006AJ....131.1163S -99999.0000
    J0230-3027         2MASS 02304442-3027275                       2010APJS..190..100K   37.68509700  -30.45766600                L1 2010APJS..190..100K 2    149.00     31.55    -68.30     36.60 PM_FROM_2MASS--WISE     15.822      0.076 1 2006AJ....131.1163S   2000.7070
    J0230-0953        DENIS J02304500-0953050                       2010A&A...517A..53M   37.68745400   -9.88473890                L0 2010A&A...517A..53M 1    148.20      1.90    -39.10      2.70 2013AJ....146..161M     14.818      0.029 1 2006AJ....131.1163S   1998.7710
    J0233-6403         2MASS 02330145-6403420                       2010APJS..190..100K   38.25608100  -64.06169100                L2 2010APJS..190..100K 1     81.07     15.10     73.62     34.51 PM_FROM_2MASS--WISE     16.304      0.125 1 2006AJ....131.1163S   2000.1121
    J0233+3030       WISE J023318.05+303030.5                       2013APJ...777...36M   38.32582100   30.50858300                T6 2013APJ...777...36M 2   -137.09     24.65    -38.14     28.61 PM_FROM_2MASS--WISE     16.852      0.144 1 2006AJ....131.1163S   1997.9580
    J0234-6442         2MASS 02340093-6442068                       2010APJS..190..100K   38.50387600  -64.70191200          L0 gamma 2010APJS..190..100K 1     96.65     14.75    -18.41     34.52 PM_FROM_2MASS--WISE     15.325      0.062 1 2006AJ....131.1163S   2000.1150
    J0235-0849         2MASS 02354756-0849198                       2002AJ....123.3409H   38.94818500   -8.82216740                L2 2002AJ....123.3409H 1    -44.00     13.00     13.00     13.00 2009AJ....137....1F     15.571      0.054 1 2006AJ....131.1163S   1998.7710
    J0235-2331                      GJ 1048 B                       2001AJ....121.2185G   38.99970900  -23.52236100                L1 2001AJ....121.2185G 1     84.53      0.98     13.04      0.77 1997A&A...323L..49P -99999.000 -99999.000 0                 ... -99999.0000
    J0236+0048      SDSSp J023617.93+004855.0                       2002APJ...564..466G   39.07475300    0.81522804                L6 2002AJ....123.3409H 1    123.00     12.00   -176.00     12.00 2009AJ....137....1F     16.098      0.076 1 2006AJ....131.1163S   2000.6580
    J0239-1735         2MASSI J0239424-173547                       2003AJ....126.2421C   39.92690300  -17.59644300                L0 2003AJ....126.2421C 1     55.80      2.20    -93.40      2.20 2013AJ....146..161M     14.291      0.029 1 2006AJ....131.1163S   1998.5690
    J0241-0326         2MASS 02411151-0326587                       2007AJ....133..439C   40.29799700   -3.44966100          L0 gamma 2008APJ...689.1295K 1     56.97      0.00      1.99      0.00 2007AJ....133..439C     15.799      0.064 1 2006AJ....131.1163S   1998.7550
    J0241+2553              LSPM J0241+2553 B                       2014APJ...792..119D   40.46474100   25.89591400                L1 2014APJ...792..119D 2    -23.37     25.57   -153.72     28.42 PM_FROM_2MASS--WISE     17.027      0.180 1 2006AJ....131.1163S   1997.8730
    J0241-1241         2MASSI J0241536-124106                       2003AJ....126.2421C   40.47365200  -12.68527200               L2: 2003AJ....126.2421C 1    312.00     16.00    -40.00     17.00 2009AJ....137....1F     15.605      0.067 1 2006AJ....131.1163S   1998.5690
    J0242+1607         2MASSW J0242435+160739                       1999APJ...519..802K   40.68146500   16.12757500              L1.5 1999APJ...519..802K 1    152.00     11.00   -210.00     12.00 2009AJ....137....1F     15.776      0.052 1 2006AJ....131.1163S   1998.7340
    J0242+2123         2MASS 02425693+2123204                       2006AJ....131.2722C   40.73724700   21.38900800                L4 2006AJ....131.2722C 2     70.08     26.28   -111.82     28.23 PM_FROM_2MASS--WISE     16.977      0.195 1 2006AJ....131.1163S   1997.7860
    J0243-2453         2MASSI J0243137-245329                       2002APJ...564..421B   40.80715900  -24.89162100                T6 2006APJ...639.1095B 2   -287.77      3.53   -207.54      2.92 2004AJ....127.2948V     15.381      0.048 1 2006AJ....131.1163S   1998.8621
    J0245-3450       WISE J024512.62-345047.8                       2013APJ...777...36M   41.30259500  -34.84661300                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.770      0.090 2 2013APJ...777...36M -99999.0000
    J0245+0653       ULAS J024557.88+065359.4                       2013MNRAS.433..457B   41.49116700    6.89983330                T7 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.360      0.040 2 2013MNRAS.433..457B -99999.0000
    J0247-0107            ULAS J024703-010701                       2013MNRAS.430.1171D   41.76250000   -1.11694440              L4.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0247+3725       WISE J024714.52+372523.5                       2013APJ...777...36M   41.81060100   37.42318900                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.440      0.170 1 2006AJ....131.1163S -99999.0000
    J0247-1631         2MASS 02474978-1631132                       2006AJ....131.2722C   41.95744300  -16.52035500                T2 2006AJ....131.2722C 2    313.00     17.00    143.00     17.00 2009AJ....137....1F     17.186      0.183 1 2006AJ....131.1163S   1998.5800
    J0250+1620      CFBDS J025053.33+162050.7                       2011AJ....141..203A   42.72220800   16.34741700              T2.5 2011AJ....141..203A 2     -2.00     61.80     36.10     67.10 PM_FROM_2MASS--WISE -99999.000 -99999.000 0                 ... -99999.0000
    J0251-0352         2MASSI J0251148-035245                       2003AJ....126.2421C   42.81211900   -3.87942700                L3 2003AJ....126.2421C 1   1128.08     15.94  -1826.51     17.38 2008MNRAS.384.1399J     13.059      0.024 1 2006AJ....131.1163S   1998.8260
    J0254-1826      CFBDS J025401.67-182529.2                       2011AJ....141..203A   43.50695900  -18.42477800              T6.5 2011AJ....141..203A 2    205.30     38.04     17.02     43.97 2011AJ....141..203A     18.270      0.060 2                 ... -99999.0000
    J0254+0223     WISEPA J025409.45+022359.1                       2011A&A...532L...5S   43.54629500    2.40072580                T8 2011APJS..197...19K 2   2494.79     46.01    275.87     46.86 2011A&A...532L...5S     16.557      0.156 1 2006AJ....131.1163S   2010.5588
    J0255-4700             DENIS-P J0255-4700                       1999AJ....118.2466M   43.76491200  -47.01416400                L8 2008APJ...689.1295K 1    999.60      2.82   -565.55      3.82  2006AJ....132.1234     13.246      0.024 1 2006AJ....131.1163S   1998.9270
    J0255+0532       ULAS J025532.53+053212.2                       MAROCCO_et_al_2017_   43.88552200    5.53672220               L1  MAROCCO_et_al_2017_ 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.240      0.026 2                 ... -99999.0000
    J0255+0616       ULAS J025545.28+061655.8                       2013MNRAS.433..457B   43.93866700    6.28216670                T6 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.040      0.030 2 2013MNRAS.433..457B -99999.0000
    J0255-1730      CFBDS J025558.46-173020.2                       2011AJ....141..203A   43.99358300  -17.50561100                T1 2011AJ....141..203A 2     -0.50     15.60      3.10     17.40 PM_FROM_2MASS--WISE -99999.000 -99999.000 0                 ... -99999.0000
    J0256+0110         2MASS 02560189+0110467                       2002AJ....123.3409H   44.00788100    1.17964200                L0 2002AJ....123.3409H 1     25.00     15.00    -68.00     15.00 2009AJ....137....1F     16.212      0.102 1 2006AJ....131.1163S   2000.7321
    J0257-1248      CFBDS J025718.08-124853.1                       2011AJ....141..203A   44.32533300  -12.81475000              T3.5 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0257-3105         2MASS 02572581-3105523                       2008APJ...689.1295K   44.35757800  -31.09787200                L8 2008APJ...689.1295K 1    617.30      3.60    335.50      5.30 2013AJ....146..161M     14.672      0.037 1 2006AJ....131.1163S   1999.5630
    J0258-1455      CFBDS J025805.92-145534.3                       2011AJ....141..203A   44.52466700  -14.92619400              T1.5 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0258-1826      CFBDS J025840.60-182648.3                       2011AJ....141..203A   44.66916800  -18.44675000              T2.5 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0259-0346       WISE J025934.00-034645.7                       2013APJ...777...36M   44.89174700   -3.77945060                T5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0259+0549            ULAS J025941+054935                       2013MNRAS.430.1171D   44.92083300    5.82638890                L3 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0300+4901       UGCS J030013.86+490142.5                       2008MNRAS.383.1385L   45.05775000   49.02847200              T6.5 2009A&A...505.1115L 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.990      0.040 2 2009A&A...505.1115L -99999.0000
    J0300+2130         2MASS 03001631+2130205                       2010APJS..190..100K   45.06795900   21.50569500        L6 p(blue) 2010APJS..190..100K 2     46.07     34.56   -185.35     37.15 PM_FROM_2MASS--WISE     15.877      0.076 1 2006AJ....131.1163S   2000.8530
    J0301-1045      CFBDS J030130.53-104504.3                       2011AJ....141..203A   45.37720800  -10.75119400                T6 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0301-1614      CFBDS J030135.11-161418.0                       2011AJ....141..203A   45.39629300  -16.23833300                T7 2011AJ....141..203A 2    363.74     40.68    137.88     33.98 2011AJ....141..203A     18.340      0.070 2                 ... -99999.0000
    J0301+0020      SDSSp J030136.53+002057.9                       2002AJ....123..458S   45.40216600    0.34927800               L1: 2002AJ....123..458S 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0302+1358         2MASSI J0302012+135814                       2000AJ....120..447K   45.50510400   13.97062600                L3 2000AJ....120..447K 1     55.00     15.00    -37.00     16.00 2009AJ....137....1F     16.533      0.117 1 2006AJ....131.1163S   1997.7750
    J0302-1441      CFBDS J030225.88-144125.4                       2011AJ....141..203A   45.60783300  -14.69038900                T6 2011AJ....141..203A 2    313.97     16.91   -191.95     15.68 2011AJ....141..203A     17.750      0.030 2                 ... -99999.0000
    J0302-1437      CFBDS J030226.67-143719.2                       2011AJ....141..203A   45.61112500  -14.62200000                T4 2011AJ....141..203A 2     83.65     13.19    -54.80     13.43 2011AJ....141..203A     17.500      0.030 2                 ... -99999.0000
    J0303-7312         2MASS 03032042-7312300                       2010APJS..190..100K   45.83510200  -73.20833600          L2 gamma 2010APJS..190..100K 1     58.10      9.97     -0.00     34.51 PM_FROM_2MASS--WISE     16.137      0.107 1 2006AJ....131.1163S   2000.1121
    J0303-0009      SDSSp J030321.24-000938.2                       2002AJ....123..458S   45.83849300   -0.16052306                L0 2002AJ....123..458S 1     25.00     17.00    -23.00     17.00 2009AJ....137....1F     16.120      0.071 1 2006AJ....131.1163S   1998.7390
    J0304-2705       WISE J030449.03-270508.3                       2014MNRAS.444.1931P   46.20429200  -27.08563900              Y0 p 2014MNRAS.444.1931P 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     20.790      0.090 2 2014MNRAS.444.1931P -99999.0000
    J0305+3954     WISEPA J030533.54+395434.4                       2011APJS..197...19K   46.38978200   39.90964100                T6 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.130      0.090 1 2006AJ....131.1163S   2010.5588
    J0305-0642         2MASS 03053655-0642161                       2008AJ....135..785W   46.40230900   -6.70449110                L0 2008AJ....135..785W 1     10.43     30.41    -32.66     30.62 PM_FROM_2MASS--WISE     15.987      0.086 1 2006AJ....131.1163S   1998.7850
    J0306-0330      WISEA J030601.66-033059.0                       2014APJ...783..122K   46.50693300   -3.51639210             L0 sd 2014APJ...783..122K 1    943.60     52.70   -167.70     20.10 PM_FROM_2MASS--WISE     16.799      0.162 1 2006AJ....131.1163S -99999.0000
    J0306-3647               SSSPM J0306-3648                       2005A&A...440.1061L   46.54830200  -36.79801600                M8 2005A&A...440.1061L 1   -179.62      8.45   -670.35      8.03 2005A&A...440.1061L     11.690      0.021 1 2006AJ....131.1163S   2000.0000
    J0306+1545         2MASSW J0306268+154514                       2000AJ....120..447K   46.61186200   15.75383200               L6: 2000AJ....120..447K 1    212.00     17.00    -71.00     18.00 2009AJ....137....1F     17.106      0.183 1 2006AJ....131.1163S   1998.8760
    J0307+2904     WISEPA J030724.57+290447.6                       2011APJS..197...19K   46.85654300   29.07988900              T6.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.780      0.110 1 2006AJ....131.1163S -99999.0000
    J0307-7243        WISP 030741.12-724357.5                       2012APJ...752L..14M   46.92133000  -72.73264000              T4.5 2012APJ...752L..14M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0308+3259         2MASS 03084507+3259277                       2014APJ...786L..18L   47.18900000   32.98975000        L1 p(blue) 2014APJ...786L..18L 2    310.00     11.00   -376.00     12.00 2014APJ...786L..18L     15.797      0.057 1 2006AJ....131.1163S -99999.0000
    J0309-1949         2MASSW J0309088-194938                       2000AJ....120..447K   47.28702500  -19.82743600              L4.5 2000AJ....120..447K 1    184.00     16.00    -38.00     17.00 2009AJ....137....1F     15.752      0.055 1 2006AJ....131.1163S   1998.8750
    J0309-1614      CFBDS J030922.29-161426.1                       2011AJ....141..203A   47.34287500  -16.24058300              T5.5 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0310-2756                    2MUCD 10170                       2007AJ....133..439C   47.55838400  -27.94591000                L5 2007AJ....133..439C 1   -116.00     16.00    -52.00     18.00 2009AJ....137....1F     15.795      0.070 1 2006AJ....131.1163S   1998.8840
    J0310+1648         2MASSW J0310599+164816                       2000AJ....120..447K   47.74943900   16.80433300                L8 2000AJ....120..447K 1    245.90      4.00      6.20      3.30 2013MNRAS.433.2054S     16.025      0.083 1 2006AJ....131.1163S   1999.7490
    J0313+7807     WISEPA J031325.96+780744.2                       2011APJS..197...19K   48.35816700   78.12894400              T8.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.650      0.070 1 2006AJ....131.1163S -99999.0000
    J0314+1603         2MASS 03140344+1603056                       2007AJ....133.2258S   48.51435500   16.05156300                L0 2007AJ....133.2258S 1     -0.25      0.01     -0.05      0.01 2007AJ....133.2258S     12.526      0.021 1 2006AJ....131.1163S   1999.7061
    J0314-4623          DENIS J0314352-462341                       2010A&A...517A..53M   48.64666700  -46.39472200                L2 2010A&A...517A..53M 1   -126.10     10.70    210.70     18.50 PM_FROM_2MASS--WISE     16.112      0.098 1 2006AJ....131.1163S -99999.0000
    J0314+0453            ULAS J031452+045346                       2013MNRAS.430.1171D   48.71666700    4.89611110              L5.5 2013MNRAS.430.1171D 2      5.90     35.10     80.70     36.20 PM_FROM_2MASS--WISE     17.689      0.262 1 2006AJ....131.1163S -99999.0000
    J0316+3820       WISE J031614.68+382008.0                       2013APJ...777...36M   49.06118600   38.33557000                T3 2013APJ...777...36M 2   -105.40     13.00   -312.60     18.50 PM_FROM_2MASS--WISE     16.210      0.080 1 2006AJ....131.1163S -99999.0000
    J0316+4307       WISE J031624.35+430709.1                       2013APJ...777...36M   49.10168800   43.11909100                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.470      0.040 2 2013APJ...777...36M -99999.0000
    J0316-2848         2MASSI J0316451-284852                       2003AJ....126.2421C   49.18804200  -28.81449100               L0: 2003AJ....126.2421C 1    107.00     17.00    -81.00     19.00 2009AJ....137....1F     14.578      0.039 1 2006AJ....131.1163S   1998.8890
    J0317+0613         2MASS 03174038+0613046                       2010AJ....139.1808S   49.41825500    6.21795460                L3 2010AJ....139.1808S 1      6.52     34.25   -156.31     34.45 PM_FROM_2MASS--WISE     16.365      0.103 1 2006AJ....131.1163S   2000.0930
    J0318-3421         2MASS 03185403-3421292                       2008APJ...689.1295K   49.72515500  -34.35811600                L7 2008APJ...689.1295K 1    391.72      6.40     34.13      6.52 2012APJS..201...19D     15.569      0.053 1 2006AJ....131.1163S   1998.9351
    J0320+0617            ULAS J032000+061741                       2013MNRAS.430.1171D   50.00000000    6.29472220              L1.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0320-0446         2MASSW J0320284-044636                       2003IAUS..211..197W   50.11829800   -4.77662280                M8 2003AJ....126.2421C 1   -245.48      0.00   -505.55      0.00 2008APJ...689L..53B     13.259      0.021 1 2006AJ....131.1163S   1998.7140
    J0320+0618            ULAS J032042+061837                       2013MNRAS.430.1171D   50.17500000    6.31027780                L0 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0321-7347       WISE J032120.91-734758.8                       2013APJ...777...36M   50.33740900  -73.79963500                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.130      0.110 2 2013APJ...777...36M -99999.0000
    J0321+0051       ULAS J032122.98+005105.2                       2011AJ....142...64M   50.34583300    0.85138889              T0:: 2011AJ....142...64M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.190      0.100 2                 ... -99999.0000
    J0321+0545            ULAS J032143+054524                       2013MNRAS.430.1171D   50.42916700    5.75666670              L5.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0323+5625         2MASS 03230145+5626012                       2014APJ...786L..18L   50.75775000   56.43277800                L7 2014APJ...786L..18L 2    308.20      3.10   -282.00      8.10 PM_FROM_2MASS--WISE     15.620      0.058 1 2006AJ....131.1163S -99999.0000
    J0323-4631                    2MUCD 20157                       2008AJ....136.1290R   50.79175200  -46.52325400          L0 gamma 2009AJ....137.3345C 1     60.00     13.00    -10.00     19.00 2009AJ....137....1F     15.389      0.069 1 2006AJ....131.1163S   1999.6450
    J0323-6025     WISEPC J032337.53-602554.9                       2011APJS..197...19K   50.90637400  -60.43191700              T8.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.150      0.100 2 2011APJS..197...19K -99999.0000
    J0323+0613            ULAS J032354+061352                       2013MNRAS.430.1171D   50.97500000    6.23111110                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0325+2253         2MASS 03250136+2253039                       2007AJ....133..439C   51.25570300   22.88441800                L3 2007AJ....133..439C 1    405.00     13.00   -146.00     14.00 2009AJ....137....1F     15.426      0.047 1 2006AJ....131.1163S   1997.8190
    J0325-3854       WISE J032517.69-385454.1                       2013APJ...777...36M   51.32369200  -38.91495600                T9 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0325+0831       WISE J032547.72+083118.2                       2013APJ...777...36M   51.44888600    8.52173330                T7 2013APJ...777...36M 2   3648.90     34.10   -188.00     30.60 PM_FROM_2MASS--WISE     16.540      0.070 1 2006AJ....131.1163S -99999.0000
    J0325+0425         2MASS 03255322+0425406                       2006AJ....131.2722C   51.47176400    4.42796990              T5.5 2006AJ....131.2722C 2   -163.68      5.79    -59.61      5.73 2012APJS..201...19D     16.254      0.137 1 2006AJ....131.1163S   2000.1210
    J0326+2950         2MASSW J0326137+295015                       1999APJ...519..802K   51.55697300   29.83756800              L3.5 1999APJ...519..802K 1    -18.78      0.84     66.81      0.80 2002AJ....124.1170D     15.481      0.051 1 2006AJ....131.1163S   1997.8820
    J0326-2102                    2MUCD 10184                       2003AJ....125.3302G   51.67607100  -21.03493700                L4 2007AJ....133..439C 1    108.00     14.00   -146.00     15.00 2009AJ....137....1F     16.134      0.093 1 2006AJ....131.1163S   1998.8860
    J0328+0032      SDSSp J032817.38+003257.2                       2002AJ....123..458S   52.07243700    0.54923111                L3 2002AJ....123.3409H 1    195.00     13.00     33.00     13.00 2009AJ....137....1F     15.988      0.091 1 2006AJ....131.1163S   2000.0930
    J0328+2302         2MASSI J0328426+230205                       2000AJ....120..447K   52.17773400   23.03477500                L8 2000AJ....120..447K 1     12.60      2.60    -59.68      4.82 2004AJ....127.2948V     16.693      0.139 1 2006AJ....131.1163S   1997.8190
    J0329+0430       ULAS J032920.22+043024.5                       2013MNRAS.433..457B   52.33425000    4.50680560                T5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.550      0.020 2 2013MNRAS.433..457B -99999.0000
    J0330+0556            ULAS J033006+055653                       2013MNRAS.430.1171D   52.52500000    5.94805560                L5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0330+0000      SDSSp J033017.77+000047.8                       2002AJ....123..458S   52.57392900    0.01326500               L0: 2002AJ....123..458S 1    -11.00     18.00    -46.00     18.00 2009AJ....137....1F     16.520      0.111 1 2006AJ....131.1163S   1998.7280
    J0330+0536       ULAS J033027.97+053626.6                       2015MNRAS.449.3651M   52.61654200    5.60738890              L1.0 2015MNRAS.449.3651M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.108      0.050 2 2015MNRAS.449.3651M -99999.0000
    J0330-0025      SDSSp J033035.13-002534.5                       2000AJ....119..928F   52.64629400   -0.42628694                L4 2002AJ....123.3409H 1    394.00     15.00   -336.00     15.00 2009AJ....137....1F     15.311      0.049 1 2006AJ....131.1163S   1998.7280
    J0330+0426            ULAS J033037+042658                       2013MNRAS.430.1171D   52.65416700    4.44944440                L4 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0333-5856     WISEPC J033349.34-585618.7                       2011APJS..197...19K   53.45558200  -58.93852800                T3 2011APJS..197...19K 2   -122.10      5.20   -592.90     11.10 PM_FROM_2MASS--WISE     15.997      0.082 1 2006AJ....131.1163S -99999.0000
    J0333+0014       ULAS J033350.84+001406.1                       2012A&A...542A.105L   53.46150200    0.23506001             L0 sd 2010MNRAS.404.1817Z 1    807.36     34.30   -125.86     34.30 PM_FROM_2MASS--WISE     16.018      0.111 1 2006AJ....131.1163S   2000.0470
    J0334+0106        SDSS 033456.32+010618.7                       2009A&A...494..949S   53.73561500    1.10483250              L0.5 2009A&A...494..949S 1    387.09      7.33   -107.35      6.39 2009A&A...494..949S     17.262      0.224 1 2006AJ....131.1163S   2010.5588
    J0335+4310       WISE J033515.01+431045.1                       2013APJ...777...36M   53.81283100   43.17910000                T9 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     20.070      0.300 2 2013APJ...777...36M -99999.0000
    J0336-0143       WISE J033605.05-014350.4                       2013APJ...777...36M   54.02104100   -1.73085570               T8: 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0336+2826       WISE J033651.90+282628.8                       2013APJ...777...36M   54.21631200   28.44132200                T5 2013APJ...777...36M 2    146.10     30.50   -221.30     39.20 PM_FROM_2MASS--WISE     16.543      0.121 1 2006AJ....131.1163S   2010.5588
    J0337-1758         2MASSW J0337036-175807                       2000AJ....120..447K   54.26498000  -17.96886300              L4.5 2000AJ....120..447K 1    191.00     31.00    115.00     33.00 2009AJ....137....1F     15.621      0.057 1 2006AJ....131.1163S   1998.9020
    J0337-0022         2MASS 03372537-0022413                       2008AJ....135..785W   54.36121000   -0.38315362                L0 2008AJ....135..785W 1    -42.60     42.50      2.50     40.80 PM_FROM_2MASS--WISE     16.611      0.109 1 2006AJ....131.1163S   2010.5588
    J0339-3525                    2MUCD 10201                       2002AJ....124.1170D   54.89674800  -35.42891300                M9 2002AJ....124..519R 1    324.00      8.00    296.00      7.00 1996MNRAS.281..644T     10.725      0.018 1 2006AJ....131.1163S   1998.9301
    J0340-6724         2MASS 03400942-6724051                       2007AJ....133..439C   55.03926800  -67.40143600              L7:: 2007AJ....133..439C 1   -318.00      7.00    508.00     18.00 2009AJ....137....1F     14.742      0.029 1 2006AJ....131.1163S   1998.8180
    J0341+0423            ULAS J034150+042325                       2013MNRAS.430.1171D   55.45833300    4.39027780                L5 2013MNRAS.430.1171D 2    -81.60     27.30    -25.60     29.40 PM_FROM_2MASS--WISE     16.984      0.219 1 2006AJ....131.1163S -99999.0000
    J0342-6817         2MASS 03421621-6817321                       2007AJ....133..439C   55.56755100  -68.29225200               L2: 2007AJ....133..439C 1     64.00      7.00     21.00     18.00 2009AJ....137....1F     16.854      0.138 1 2006AJ....131.1163S   1998.8180
    J0344+0111         2MASS 03440892+0111251                       2010AJ....139.1808S   56.03720900    1.19032080                L1 2010AJ....139.1808S 1   -104.54     34.31   -177.51     34.32 PM_FROM_2MASS--WISE     14.737      0.029 1 2006AJ....131.1163S   2000.0520
    J0345+2540          2MASP J0345432+254023                       1997APJ...476..311K   56.42985200   25.67315100                L0 1999APJ...519..802K 1    -95.98      0.31    -35.69      0.35 2002AJ....124.1170D     13.997      0.025 1 2006AJ....131.1163S   1999.9600
    J0348-6022         2MASS 03480772-6022270                       2003APJ...592.1186B   57.03216900  -60.37418400                T7 2006APJ...639.1095B 2   -275.94     40.28   -718.86     40.04 2003APJ...592.1186B     15.318      0.049 1 2006AJ....131.1163S   1999.8800
       Roque25                       Roque 25                       1998APJ...507L..41M   57.12750000   22.74722200           L0 Î² 2008APJ...689.1295K 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0348-0012       ULAS J034832.97-001258.3                       2008MNRAS.385L..53C   57.13737500   -0.21619444               T0: 2008MNRAS.385L..53C 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0350-5658       WISE J035000.32-565830.2                       2012APJ...753..156K   57.50133300  -56.97505600                Y1 2012APJ...753..156K 2   -125.00     97.00   -865.00     76.00 2013APJ...762..119M -99999.000 -99999.000 0                 ... -99999.0000
    J0350-0518         2MASS 03504861-0518126                       2002AJ....123.3409H   57.70254500   -5.30352690                L1 2002AJ....123.3409H 1     12.00     22.00    -28.00     22.00 2009AJ....137....1F     16.327      0.092 1 2006AJ....131.1163S   2000.7760
    J0351+4810         2MASS 03510423+4810477                       2006AJ....131.2722C   57.76762800   48.17993900                T1 2006AJ....131.2722C 2    312.00     19.00   -180.00     29.00 2009AJ....137....1F     16.466      0.129 1 2006AJ....131.1163S   2000.0280
    J0352+0210         2MASS 03521086+0210479                       2007A&A...466.1059K   58.04525800    2.17999200                M9 2008AJ....136.1290R 1    262.03     25.47    372.83     25.48 2001MNRAS.326.1279H     13.078      0.025 1 2006AJ....131.1163S   2000.0551
    J0353+1030         2MASS 03530845+1030564                       2010AJ....139.1808S   58.28522500   10.51569400                L1 2010AJ....139.1808S 1    144.12     33.79    -22.58     34.36 PM_FROM_2MASS--WISE     15.450      0.055 1 2006AJ....131.1163S   2000.0660
    J0354-0027         2MASS 03544855-0027420                       2004AJ....127.3553K   58.70229700   -0.46167806                L2 2004AJ....127.3553K 2    -11.00     22.00    -19.00     22.00 2009AJ....137....1F     17.282      0.211 1 2006AJ....131.1163S   2000.7780
    J0355+1133                    2MUCD 20171                       2008AJ....136.1290R   58.84737800   11.56214100          L5 gamma 2009AJ....137.3345C 1    250.86     38.63   -653.51     48.49 2007AJ....133.2258S     14.050      0.020 1 2006AJ....131.1163S   1999.9821
    J0355+2257         2MASSW J0355419+225702                       1999APJ...519..802K   58.92464400   22.95046600                L3 1999APJ...519..802K 1    146.00     14.00    -25.00     16.00 2009AJ....137....1F     16.111      0.078 1 2006AJ....131.1163S   1997.8240
    J0357-0641         2MASS 03572110-0641260                       2002AJ....123.3409H   59.33791700   -6.69056800                L0 2002AJ....123.3409H 1    109.00     12.00      8.00     12.00 2009AJ....137....1F     15.953      0.081 1 2006AJ....131.1163S   1998.8530
    J0357-4417       DENIS-P J035726.9-441730                       2003AJ....126.1526B   59.36232800  -44.29182100           L0 beta 2008APJ...689.1295K 1     64.00     13.00    -20.00     19.00 2009AJ....137....1F     14.367      0.030 1 2006AJ....131.1163S   1999.6479
    J0358-4116         2MASS 03582255-4116060                       2008AJ....136.1290R   59.59396000  -41.26834500                L5 2008AJ....136.1290R 1     51.00     15.00     75.00     20.00 2009AJ....137....1F     15.846      0.086 1 2006AJ....131.1163S   2000.0031
    J0359-5401       WISE J035934.06-540154.6                       2012APJ...753..156K   59.89191700  -54.03183300                Y0 2012APJ...753..156K 2   -177.00     53.00   -930.00     62.00 2013APJ...762..119M -99999.000 -99999.000 0                 ... -99999.0000
    J0401-0609         2MASS 04010040-0609407                       2004AJ....127.3553K   60.25387500   -6.15900000                L4 2004AJ....127.3553K 2   -104.90     55.30     46.00     55.40 PM_FROM_2MASS--WISE     17.353      0.238 1 2006AJ....131.1163S -99999.0000
    J0401-4050         2MASS 04012977-4050448                       2008AJ....136.1290R   60.37406900  -40.84580600               L0: 2008AJ....136.1290R 1    -36.00     15.00   -102.00     20.00 2009AJ....137....1F     14.533      0.032 1 2006AJ....131.1163S   1999.6370
    J0401+2849       WISE J040137.21+284951.7                       2013APJ...776..126C   60.40508300   28.83100800              L2.5 2013APJ...776..126C 2   -480.00     10.00   -100.00     10.00 2013APJ...776..126C     13.413      0.016 1 2006AJ....131.1163S -99999.0000
    J0404+4127       WISE J040418.01+412735.6                       2013APJ...776..126C   61.07508200   41.45988500                L2 2013APJ...776..126C 1    -60.00     10.00   -400.00     10.00 2013APJ...776..126C     14.146      0.028 1 2006AJ....131.1163S -99999.0000
    J0406-3812         2MASS 04062677-3812102                       2010APJS..190..100K   61.61155700  -38.20284300          L0 gamma 2010APJS..190..100K 1     25.36     28.95     23.86     36.84 PM_FROM_2MASS--WISE     16.768      0.126 1 2006AJ....131.1163S   2000.7729
    J0407+1546         2MASS 04070752+1546457                       2008AJ....136.1290R   61.78135700   15.77938100              L3.5 2008AJ....136.1290R 1     49.00     19.00    -44.00     20.00 2009AJ....137....1F     15.478      0.056 1 2006AJ....131.1163S   1999.8990
    J0407+1514         2MASS 04070885+1514565                       2004APJ...614L..73B   61.78690000   15.24905600                T5 2006APJ...639.1095B 2    106.00     16.00   -110.00     17.00 2009AJ....137....1F     16.055      0.091 1 2006AJ....131.1163S   1999.8990
    J0408-1450         2MASSI J0408290-145033                       2003IAUS..211..197W   62.12104800  -14.84261300                L2 2003AJ....126.2421C 1    188.00     17.00   -131.00     18.00 2009AJ....137....1F     14.222      0.028 1 2006AJ....131.1163S   1998.6870
    J0409+2104         2MASSI J0409095+210439                       2000AJ....120..447K   62.28961200   21.07760600                L3 2000AJ....120..447K 1     94.00     15.00   -145.00     16.00 2009AJ....137....1F     15.508      0.053 1 2006AJ....131.1163S   1997.8270
    J0410+1502     WISEPA J041022.71+150248.5                       2011APJ...743...50C   62.59462500   15.04680600                Y0 2011APJS..197...19K 2    958.00     37.00  -2229.00     29.00 2013SCI...341.1492D     19.250      0.500 2 2011APJS..197...19K -99999.0000
    J0410+1411     WISEPA J041054.48+141131.6                       2011APJS..197...19K   62.72689400   14.19200100                T6 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.160      0.090 1 2006AJ....131.1163S   2010.5588
    J0413-0114      SDSSp J041320.38-011424.9                       2000AJ....119..928F   63.33496100   -1.24023890              L0.5 2002AJ....123..458S 1     70.00     17.00      1.00     17.00 2009AJ....137....1F     15.303      0.047 1 2006AJ....131.1163S   1998.7190
    J0413-4750       WISE J041358.14-475039.3                       2013APJ...777...36M   63.49229000  -47.84429100                T9 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     20.290      0.200 2 2013APJ...777...36M -99999.0000
    J0415+8230         2MASS 04150602+8230557                       2010APJS..190..100K   63.77510100   82.51548800                L3 2010APJS..190..100K 1    141.83      4.77   -446.69     36.65 PM_FROM_2MASS--WISE     16.194      0.108 1 2006AJ....131.1163S   2000.7209
    J0415-0935         2MASSI J0415195-093506                       2002APJ...564..421B   63.83143200   -9.58518690                T8 2003AJ....126.2487B 1   2192.80      3.13    527.25      1.70 2004AJ....127.2948V -99999.000 -99999.000 0                 ...   1998.8700
    J0421-6306                    2MUCD 10268                       2007AJ....133..439C   65.27993800  -63.10062400           L5 Î³ 2009AJ....137.3345C 1    146.00      8.00    191.00     18.00 2009AJ....137....1F     15.565      0.048 1 2006AJ....131.1163S   1998.8210
    J0422+0723         2MASS 04223057+0723448                       2010AJ....139.1808S   65.62739600    7.39578010                L1 2010AJ....139.1808S 1    195.05     33.69   -274.81     33.97 PM_FROM_2MASS--WISE     15.771      0.069 1 2006AJ....131.1163S   1999.9460
    J0423-0414      SDSSp J042348.57-041403.5                       2002APJ...564..466G   65.95244600   -4.23431110              L7.5 2003AJ....126.2421C 1   -322.88      2.74     81.88      1.52 2004AJ....127.2948V     14.465      0.025 1 2006AJ....131.1163S   1998.7300
    J0424+0727       WISE J042417.94+072744.1                       2013APJ...777...36M   66.07519300    7.46218040              T7.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.710      0.160 1 2006AJ....131.1163S -99999.0000
    J0424-5959         2MASS 04244882-5959075                       2014APJ...786L..18L   66.20504200  -59.98488900                T0 2014APJ...786L..18L 2    255.40      9.80    168.80     21.40 PM_FROM_2MASS--WISE     17.025      0.166 1 2006AJ....131.1163S -99999.0000
    J0428-2253         2MASSI J0428510-225323                       2003A&A...403..929K   67.21236400  -22.88964100              L0.5 2003A&A...403..929K 1    113.00     13.01    155.00     13.00 2009AJ....137....1F     13.507      0.020 1 2006AJ....131.1163S   1998.8920
         HY-21                     CFHT-Hy-21                       2009AIPC.1094..497B   67.34458300   15.59138900                T1 2009AIPC.1094..497B 2     78.92      0.00    -18.22      0.00 2008A&A...481..661B -99999.000 -99999.000 0                 ... -99999.0000
    J0429-7837         2MASS 04294849-7837100                       2014APJ...786L..18L   67.45587500  -78.61822200              L3:: 2014APJ...786L..18L 2    261.50      2.10    424.00     21.20 PM_FROM_2MASS--WISE     16.379      0.130 1 2006AJ....131.1163S -99999.0000
         HY-20                     CFHT-Hy-20                       2009AIPC.1094..497B   67.66125000   13.16583300                T2 2009AIPC.1094..497B 2    134.67      0.00     -9.42      0.00 2008A&A...481..661B -99999.000 -99999.000 0                 ... -99999.0000
    J0430+4633       WISE J043052.92+463331.6                       2013APJ...777...36M   67.72068200   46.55881200                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.030      0.050 2 2013APJ...777...36M -99999.0000
    J0435+2115      WISEA J043535.82+211508.9                       2014APJ...783..122K   68.89928900   21.25248300             L0 sd 2014APJ...783..122K 1    645.00     37.20    564.20     43.40 PM_FROM_2MASS--WISE     15.011      0.031 1 2006AJ....131.1163S -99999.0000
    J0436-4218         2MASS 04362054-4218523                       2008AJ....136.1290R   69.08560900  -42.31454800               L0: 2008AJ....136.1290R 1     35.66     24.64     52.03     33.32 PM_FROM_2MASS--WISE     14.489      0.038 1 2006AJ....131.1163S   1999.7380
    J0439-2353         2MASSI J0439010-235308                       2003AJ....126.2421C   69.75421900  -23.88564700              L6.5 2003AJ....126.2421C 1   -128.56    147.41   -153.21    154.44 2007AJ....133.2258S     14.408      0.026 1 2006AJ....131.1163S   1998.9080
    J0443-3202         2MASSI J0443058-320209                       2003A&A...403..929K   70.77422300  -32.03583500                L5 2003A&A...403..929K 1    -13.00     15.00    211.00     18.00 2009AJ....137....1F     15.273      0.050 1 2006AJ....131.1163S   1998.9680
    J0443+0002                    2MUCD 10320                       2007AJ....133..439C   70.90670800    0.03477305           M9 Î³ 2007AJ....133..439C 1     28.00     14.00    -99.00     14.00 2009AJ....137....1F     12.507      0.023 1 2006AJ....131.1163S   1998.7610
    J0445-3048         2MASSI J0445538-304820                       2003AJ....126.2421C   71.47448000  -30.80568300                L2 2003AJ....126.2421C 1    123.72    148.61   -359.30    115.26 2007AJ....133.2258S     13.393      0.023 1 2006AJ....131.1163S   1998.9730
    J0446-2430       WISE J044633.45-242956.8                       2013PASP..115..809T   71.63938400  -24.49908600        L5 p(blue) 2013PASP..115..809T 2   -210.60     15.00    409.40     20.40 PM_FROM_2MASS--WISE     16.434      0.116 1 2006AJ....131.1163S -99999.0000
    J0448-1935     WISEPA J044853.29-193548.5                       2011APJS..197...19K   72.22204200  -19.59680600              T5 p 2011APJS..197...19K 2    850.20     31.60    787.00     37.00 PM_FROM_2MASS--WISE     17.016      0.172 1 2006AJ....131.1163S -99999.0000
    J0451-3402         2MASSI J0451009-340214                       2003AJ....126.2421C   72.75389100  -34.03751000              L0.5 2003AJ....126.2421C 1    107.00     17.00    138.00     21.00 2009AJ....137....1F     13.541      0.020 1 2006AJ....131.1163S   1998.9740
    J0453-1751         2MASSI J0453264-175154                       2003AJ....126.2421C   73.36032900  -17.86509100               L3: 2003AJ....126.2421C 1     37.00     17.00    -21.00     18.00 2009AJ....137....1F     15.142      0.033 1 2006AJ....131.1163S   1998.6760
    J0457-0207            WISE J045746-020719                       2013A&A...557A..43B   74.44175700   -2.12165310                T2 2013A&A...557A..43B 2     82.00      9.00    -97.00      8.00 2013A&A...557A..43B     14.897      0.038 1 2006AJ....131.1163S   1998.7030
    J0458+6434     WISEPA J045853.89+643452.9                       2011APJ...726...30M   74.72454200   64.58136100              T8.5 2011APJS..197...19K 2    136.00     45.00    317.00     22.00 2013SCI...341.1492D     17.470      0.050 1 2006AJ....131.1163S -99999.0000
    J0459+1541      WISEA J045921.21+154059.2                       2014APJ...783..122K   74.83841000   15.68311600             L0 sd 2014APJ...783..122K 2    399.40      7.80   -533.20      9.10 PM_FROM_2MASS--WISE     14.957      0.031 1 2006AJ....131.1163S -99999.0000
    J0500-1223     WISEPA J050003.05-122343.2                       2011APJS..197...19K   75.01270800  -12.39533300                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.782      0.496 2 2011APJS..197...19K -99999.0000
    J0500+0330         2MASS 05002100+0330501                       2008AJ....136.1290R   75.08751700    3.51393800                L4 2008AJ....136.1290R 1      0.01      0.01     -0.35      0.01 2009AJ....137....1F     13.669      0.021 1 2006AJ....131.1163S   2000.0551
    J0501-0010                    2MUCD 20198                       2008AJ....136.1290R   75.35028100   -0.17924000           L4 Î³ 2009AJ....137.3345C 1    182.40      4.30   -132.70      4.20 2012APJ...752...56F     14.982      0.036 1 2006AJ....131.1163S   1998.7061
    J0502+1442         2MASSI J0502134+144236                       2010AJ....139.1808S   75.55605300   14.71021700                L0 2010AJ....139.1808S 1     60.00     12.00    -22.00     12.00 2009AJ....137....1F     14.271      0.023 1 2006AJ....131.1163S   1998.7360
    J0510-4208         2MASS 05103524-4208146                       2007AJ....134.1162L   77.64685100  -42.13740500                T5 2007AJ....134.1162L 2    104.00     15.00    580.00     21.00 2009AJ....137....1F     16.222      0.087 1 2006AJ....131.1163S   1999.7740
    J0512-2949         2MASSI J0512063-294954                       2003AJ....126.2421C   78.02652700  -29.83166900              L4.5 2008APJ...689.1295K 1    -28.00     16.00     99.00     18.00 2009AJ....137....1F     15.463      0.055 1 2006AJ....131.1163S   1998.9871
    J0512-3004       WISE J051208.66-300404.4                       2013APJ...777...36M   78.03614600  -30.06784500              T8.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.210      0.090 2 2013APJ...777...36M -99999.0000
    J0513+0608     WISEPA J051317.28+060814.7                       2011APJS..197...19K   78.32200100    6.13741700              T6.5 2011APJS..197...19K 2     -2.00     25.80   -421.20     28.00 PM_FROM_2MASS--WISE     16.210      0.060 1 2006AJ....131.1163S -99999.0000
    J0516-0445         2MASS 05160945-0445499                       2003APJ...592.1186B   79.03941300   -4.76387210              T5.5 2006APJ...639.1095B 2   -267.92     29.88   -209.32     29.80 2003APJ...592.1186B     15.984      0.078 1 2006AJ....131.1163S   1998.7170
    J0518-2756                    2MUCD 10381                       2007AJ....133..439C   79.69237500  -27.94605300           L1 Î³ 2007AJ....133..439C 1     28.60      4.20    -16.00      4.00 2012APJ...752...56F     15.262      0.041 1 2006AJ....131.1163S   1999.0120
    J0518-2828         2MASS 05185995-2828372                       2004APJ...604L..61C   79.74981700  -28.47702000                L7 2008APJ...689.1295K 1    -70.00      0.50   -275.70      0.50 2012APJS..201...19D     15.978      0.096 1 2006AJ....131.1163S   1999.0120
    J0521+1025            WISE J052126+102527                       2013A&A...557A..43B   80.35927600   10.42484300              T7.5 2013A&A...557A..43B 2    232.00      9.00   -418.00      6.00 2013A&A...557A..43B -99999.000 -99999.000 0                 ...   2000.1130
    J0523-1403         2MASSI J0523382-140302                       2003AJ....126.2421C   80.90925600  -14.05063600              L2.5 2003AJ....126.2421C 1     28.67    148.40     74.69    158.34 2007AJ....133.2258S     13.084      0.021 1 2006AJ....131.1163S   1999.0060
    J0525+6739     WISEPA J052536.33+673952.3                       2011APJS..197...19K   81.40137500   67.66452800              T6 p 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.490      0.040 2 2011APJS..197...19K -99999.0000
    J0525-7426         2MASS 05253876-7426008                       2010APJS..190..100K   81.41149900  -74.43357100                L2 2010APJS..190..100K 1    287.43      8.31    309.06     30.97 PM_FROM_2MASS--WISE     15.713      0.069 1 2006AJ....131.1163S   1998.9170
    J0526-4455         2MASS 05264348-4455455                       2007A&A...466.1059K   81.68119800  -44.92931400              M9.5 2008APJ...689.1295K 1     13.50     13.52   -167.76     14.00 2001MNRAS.326.1279H     14.082      0.030 1 2006AJ....131.1163S   1999.7250
    J0526-5026         2MASS 05265973-5026216                       2008AJ....136.1290R   81.74890100  -50.43933900                L3 2008AJ....136.1290R 1      8.00     12.00    227.00     20.00 2009AJ....137....1F     15.412      0.065 1 2006AJ....131.1163S   1999.8500
    J0528-3308     WISEPA J052844.51-330823.9                       2011APJS..197...19K   82.18545700  -33.13997200              T7 p 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.666      0.087 2 2011APJS..197...19K -99999.0000
    J0530+6253         2MASS 05301261+6253254                       2008AJ....136.1290R   82.55255900   62.89041500                L1 2008AJ....136.1290R 1     10.54     15.37   -105.32     33.72 PM_FROM_2MASS--WISE     14.053      0.023 1 2006AJ....131.1163S   1999.8669
    J0530-0524       UGCS J053022.52-052447.4                       2008MNRAS.383.1385L   82.59383400   -5.41316700                T7 2009A&A...505.1115L 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.350      0.070 2 2009A&A...505.1115L -99999.0000
    J0532+8246         2MASS 05325346+8246465                       2003AJ....125..850B   83.22275500   82.77959400             L7 sd 2007AJ....134.1330B 1   2041.90      1.51  -1648.19      1.34 2008APJ...689L..53B     15.179      0.058 1 2006AJ....131.1163S   1999.1600
    J0532+0418      WISEA J053257.29+041842.5                       2014APJ...783..122K   83.23874900    4.31181470                L3 2014APJ...783..122K 2    263.90     11.10   -428.50     14.90 PM_FROM_2MASS--WISE     15.440      0.062 1 2006AJ....131.1163S -99999.0000
    J0535-7500       WISE J053516.80-750024.9                       2012APJ...753..156K   83.82000000  -75.00691700            >= Y1: 2012APJ...753..156K 2   -310.00    128.00    159.00     92.00 2013APJ...762..119M -99999.000 -99999.000 0                 ... -99999.0000
    J0536-1920                    2MUCD 10397                       2007AJ....133..439C   84.08325200  -19.34435500           L2 Î³ 2007AJ....133..439C 1     24.63      5.17    -30.63      5.14 2012APJS..201...19D     15.768      0.074 1 2006AJ....131.1163S   1999.0090
        SOri66                        SOri 66                        ZAPATEROOSORIO2000   84.35291700   -2.53111100              L3.5 BARRADOYNAVASCUÃ© 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
        SOri70                        SOri 70                        ZAPATEROOSORIO2002   84.54208400   -2.60722200               T6: 2006APJ...639.1095B 2      9.80      3.98      4.99      4.47  ZAPATEROOSORIO2008 -99999.000 -99999.000 0                 ... -99999.0000
        SOri67                        SOri 67                        ZAPATEROOSORIO2000   84.55249900   -2.36055600                L5 BARRADOYNAVASCUÃ© 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
        SOri47                        SOri 47                        ZAPATEROOSORIO1999   84.56093600   -2.67094490                L0 2004APJ...600.1020M 1     53.78     30.70     35.26     30.73 PM_FROM_2MASS--WISE     17.531      0.242 1 2006AJ....131.1163S   1998.8260
        SOri65                        SOri 65                        ZAPATEROOSORIO2000   84.60875000   -2.38472200              L3.5 BARRADOYNAVASCUÃ© 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
        SOri68                        SOri 68                        ZAPATEROOSORIO2000   84.66291600   -2.46805600                L5 BARRADOYNAVASCUÃ© 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
        SOri61                        SOri 61                        ZAPATEROOSORIO2000   84.71916600   -2.47944400                L0 BARRADOYNAVASCUÃ© 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
        SOri71                        SOri 71                  BARRADOYNAVASCUÃ©S2002   84.75083400   -2.61833300                L0  ZAPATEROOSORIO2000 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
        SOri56                        SOri 56                        ZAPATEROOSORIO2000   84.75375000   -2.36166700              L0.5  ZAPATEROOSORIO2000 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
        SOri58                        SOri 58                        ZAPATEROOSORIO2000   84.76500000   -2.42666700                L0 BARRADOYNAVASCUÃ© 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
        SOri60                        SOri 60                        ZAPATEROOSORIO2000   84.90625000   -2.51166700                L2 BARRADOYNAVASCUÃ© 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
        SOri62                        SOri 62                        ZAPATEROOSORIO2000   84.92541600   -2.50861100                L2 BARRADOYNAVASCUÃ© 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0539+5253                    HIP 26653 B                       2014APJ...792..119D   84.95633700   52.89994000                L5 2014APJ...792..119D 2     -1.00      4.00   -157.00      4.00 2014APJ...792..119D     14.756      0.042 1 2006AJ....131.1163S   2000.0170
    J0539-0059      SDSSp J053951.99-005902.0                       2000AJ....119..928F   84.96667500   -0.98386306                L5 2000AJ....119..928F 1    164.37      2.23    315.89      3.21 2004AJ....127.2948V     14.033      0.029 1 2006AJ....131.1163S   1998.8260
    J0539-1034     WISEPA J053957.02-103436.5                       2011APJS..197...19K   84.98758300  -10.57680600              T5.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.710      0.110 1 2006AJ....131.1163S -99999.0000
        SOri52                        SOri 52                        ZAPATEROOSORIO2000   85.03833300   -2.44222200                L0  ZAPATEROOSORIO2000 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0540+4832       WISE J054047.00+483232.4                       2013APJ...777...36M   85.19590300   48.54228200              T8.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.490      0.020 2 2013APJ...777...36M -99999.0000
    J0542-1628     WISEPA J054231.26-162829.1                       2011APJS..197...19K   85.63025000  -16.47475000              T6.5 2011APJS..197...19K 2   -233.50     25.60    287.70     27.70 PM_FROM_2MASS--WISE     16.640      0.080 1 2006AJ....131.1163S -99999.0000
    J0543+6422         2MASS 05431887+6422528                       2008AJ....136.1290R   85.82864400   64.38134000                L1 2008AJ....136.1290R 1     50.51     14.42   -233.65     33.34 PM_FROM_2MASS--WISE     13.567      0.029 1 2006AJ....131.1163S   1999.7440
    J0546-0959       WISE J054601.19-095947.5                       2013APJ...777...36M   86.50499700   -9.99644660                T5 2013APJ...777...36M 2     -6.94     30.37    -18.21     30.84 PM_FROM_2MASS--WISE     16.180      0.093 1 2006AJ....131.1163S   1998.8669
    J0550+1610      WISEA J055007.94+161051.9                       2014APJ...783..122K   87.53309000   16.18108400                L2 2014APJ...783..122K 2    248.30      8.30   -296.80      8.50 PM_FROM_2MASS--WISE     14.441      0.026 1 2006AJ....131.1163S -99999.0000
    J0559-1404         2MASS 05591914-1404488                       2000AJ....120.1100B   89.82976500  -14.08024400                T5 2003AJ....126.2487B 1    563.16      1.19   -346.46      1.17 2002AJ....124.1170D     13.802      0.021 1 2006AJ....131.1163S   1998.9520
    J0602+4043         2MASS 06020638+4043588                       2007AJ....134.1162L   90.52660400   40.73302800              T4.5 2007AJ....134.1162L 2    243.00     11.00   -212.00     15.00 2009AJ....137....1F     15.544      0.066 1 2006AJ....131.1163S   1999.8390
    J0602+6336         2MASS 06022216+6336391                       2008AJ....136.1290R   90.59234600   63.61086300               L1: 2008AJ....136.1290R 1    -14.83     13.91   -231.17     31.28 PM_FROM_2MASS--WISE     14.266      0.027 1 2006AJ....131.1163S   1999.0339
    J0602+3910                  LSR 0602+3910                       2003APJ...586L.149S   90.62691500   39.18311700                L1 2003APJ...586L.149S 1      0.16      0.01     -0.50      0.01 2005AJ....129.1483L     12.300      0.018 1 2006AJ....131.1163S   1998.7970
    J0605-2342         2MASS 06050196-2342270                       2007AJ....133..439C   91.25817100  -23.70750200               L0: 2007AJ....133..439C 1    -57.00     17.00     82.00     18.00 2009AJ....137....1F     14.512      0.032 1 2006AJ....131.1163S   1999.0310
    J0607+2429      WISEP J060738.65+242953.4                       2013APJ...776..126C   91.91105700   24.49817300                L9 2013APJ...776..126C 2   -470.00     10.00   -330.00     20.00 2013APJ...776..126C     14.218      0.026 1 2006AJ....131.1163S -99999.0000
    J0607+4550      WISEA J060742.13+455037.0                       2014APJ...783..122K   91.92557800   45.84362800              L2.5 2014APJ...783..122K 2     95.60      6.00   -557.80      9.30 PM_FROM_2MASS--WISE     14.942      0.035 1 2006AJ....131.1163S -99999.0000
    J0608-2753         2MASS 06085283-2753583                       2008APJ...689.1295K   92.22013900  -27.89954200           M9 Î³ 2008APJ...689.1295K 1      8.90      3.50     10.70      3.50 2012APJ...752...56F     13.595      0.026 1 2006AJ....131.1163S   1999.0391
    CD-352722B                   CD-35 2722 B                       2011APJ...729..139W   92.33004100  -35.82533300                L4 2011APJ...729..139W 2     -5.65      0.89    -56.62      0.90 2011APJ...729..139W -99999.000 -99999.000 0                 ... -99999.0000
        Gl229b                       Gl 229 b                       1995NATUR.378..463N   92.64499900  -21.86666700              T7 p 2006APJ...639.1095B 2   -136.99      0.64   -714.07      0.87 1997A&A...323L..49P -99999.000 -99999.000 0                 ... -99999.0000
    J0611-0410     WISEPA J061135.13-041024.0                       2011APJS..197...19K   92.89642300   -4.17338470                T0 2011APJS..197...19K 2     73.00     10.90   -286.00     11.30 PM_FROM_2MASS--WISE     15.489      0.053 1 2006AJ....131.1163S   2010.5588
    J0612-4920     WISEPA J061208.69-492023.8                       2011APJS..197...19K   93.03620900  -49.33994400              T3.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0612-3036     WISEPA J061213.93-303612.7                       2011APJS..197...19K   93.05784600  -30.60338000                T6 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.000      0.090 1 2006AJ....131.1163S   2010.5588
    J0613+1514                    HD 253662 B                       2014APJ...792..119D   93.47259500   15.23506700              L0.5 2014APJ...792..119D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     15.961      0.081 1 2006AJ....131.1163S   1997.7920
    J0614+3912     WISEPA J061407.49+391236.4                       2011APJS..197...19K   93.53128800   39.20989600                T6 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.933      0.163 1 2006AJ....131.1163S   2010.5588
    J0614-2019                SIPS J0614-2019                       2011AJ....141...54A   93.54985800  -20.32171600                L4 2011AJ....141...54A 2    138.80      2.00   -294.40      2.90 2013AJ....146..161M     14.783      0.025 1 2006AJ....131.1163S   1999.0310
    J0614+0951       WISE J061437.73+095135.0                       2013APJ...777...36M   93.65733300    9.85979180                T7 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.900      0.080 1 2006AJ....131.1163S   2010.5588
    J0615-0100        DENIS-P J0615493-010041                       2008MNRAS.383..831P   93.95561200   -1.01154990               L2: 2008MNRAS.383..831P 1    225.83     12.18    -75.12     13.55 2008MNRAS.383..831P     13.754      0.025 1 2006AJ....131.1163S   1998.7419
    J0616-4557         2MASS 06160532-4557080                       2008AJ....136.1290R   94.02219400  -45.95224400                L2 2008AJ....136.1290R 1    -57.00     14.00    114.00     20.00 2009AJ....137....1F     15.157      0.040 1 2006AJ....131.1163S   1999.8719
    J0616-6407         2MASS 06164006-6407194                       2006ASPC..357...66C   94.16693900  -64.12207800             L5 sd 2006ASPC..357...66C 1   1405.06      8.02    -51.52     17.17 2006ASPC..357...66C     16.403      0.112 1 2006AJ....131.1163S   1998.9440
        ABPicb                       AB Pic b                       2005A&A...438L..29C   94.80391600  -58.05580600                L1 2005A&A...438L..29C 2     14.13      0.90     45.21      0.85 1997A&A...323L..49P -99999.000 -99999.000 0                 ... -99999.0000
    J0623-0456     WISEPA J062309.94-045624.6                       2011APJS..197...19K   95.79141700   -4.94016700                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.510      0.100 1 2006AJ....131.1163S -99999.0000
    J0624+6626       WISE J062442.37+662625.6                       2013APJ...776..126C   96.17632200   66.44052700                L1 2013APJ...776..126C 2    355.00      2.00   -513.00      3.00 2013APJ...776..126C     13.412      0.049 1 2006AJ....131.1163S -99999.0000
    J0624-4521         2MASS 06244595-4521548                       2008AJ....136.1290R   96.19146700  -45.36524600               L5: 2008AJ....136.1290R 1     91.16    252.59    264.75    198.45 2007AJ....133.2258S     14.480      0.026 1 2006AJ....131.1163S   1999.8719
    J0625+5646     WISEPA J062542.21+564625.5                       2011APJS..197...19K   96.42628500   56.77412000                T6 2011APJS..197...19K 2    -37.54     18.25   -126.89     33.31 PM_FROM_2MASS--WISE     17.100      0.100 1 2006AJ....131.1163S   1999.7360
    J0626+0029         2MASS 06262121+0029341                       2002AJ....123.3409H   96.58839400    0.49281806                L1 2002AJ....123.3409H 1     84.00     15.00    -92.00     15.00 2009AJ....137....1F     15.925      0.093 1 2006AJ....131.1163S   1999.8669
    J0627-1114     WISEPA J062720.07-111428.8                       2011APJS..197...19K   96.83362500  -11.24133300                T6 2011APJS..197...19K 2     -7.20     10.70   -347.80      9.70 PM_FROM_2MASS--WISE     15.487      0.051 1 2006AJ....131.1163S -99999.0000
    J0629+2418       WISE J062905.13+241804.9                       2013APJ...777...36M   97.27140200   24.30134500                T2 2013APJ...777...36M 2     15.50     19.40   -303.00     22.60 PM_FROM_2MASS--WISE     16.390      0.050 1 2006AJ....131.1163S -99999.0000
    J0632+8305         2MASS 06320617+8305014                       2008AJ....136.1290R   98.02572600   83.08374000              L0.5 2008AJ....136.1290R 1     13.33      4.07    -72.06     33.78 PM_FROM_2MASS--WISE     13.754      0.024 1 2006AJ....131.1163S   1999.8860
    J0632-5010                    2MUCD 20248                       2008AJ....136.1290R   98.10010500  -50.17638400                L3 2008AJ....136.1290R 1   -103.00     13.00    -18.00     21.00 2009AJ....137....1F     15.024      0.041 1 2006AJ....131.1163S   1999.9020
    J0632+5053               LSPMJ0632+5053 B                       2014APJ...792..119D   98.20208000   50.89310100              L1.5 2014APJ...792..119D 2     56.84     19.64   -147.03     31.13 PM_FROM_2MASS--WISE     16.383      0.107 1 2006AJ....131.1163S   1998.9771
    J0639-7418         2MASS 06395596-7418446                       2007AJ....133..439C   99.98317000  -74.31241600                L5 2007AJ....133..439C 1      0.00      5.00     -2.00     19.00 2009AJ....137....1F     15.795      0.108 1 2006AJ....131.1163S   1998.9220
    J0641-4322         2MASS 06411840-4322329                       2008AJ....136.1290R  100.32668000  -43.37581300              L1.5 2008AJ....136.1290R 1    215.83      8.96    612.53      8.98 2012APJS..201...19D     13.751      0.023 1 2006AJ....131.1163S   1999.2500
    J0642+4101       WISE J064205.58+410155.5                       2013APJ...777...36M  100.52330000   41.03205500         T2 p(red) 2013APJ...777...36M 2     -4.80      4.90   -370.50      8.50 PM_FROM_2MASS--WISE     16.164      0.096 1 2006AJ....131.1163S -99999.0000
    J0645-6646         2MASS 06453153-6646120                       2010APJS..190..100K  101.38139000  -66.77001200             L8 sd 2010APJS..190..100K 1   -887.25     12.23   1320.86     31.02 PM_FROM_2MASS--WISE     15.602      0.067 1 2006AJ....131.1163S   1998.9351
    J0646+7935                     HD 46588 B                       2011APJ...739...81L  101.61484000   79.58458700                L9 2011APJ...739...81L 2   -111.94     20.13   -605.74     32.25 2011APJ...739...81L     16.261      0.092 1 2006AJ....131.1163S   1999.1541
    J0647-6323       WISE J064723.23-623235.5                       2013APJ...776..128K  101.84684000  -62.54317400                Y1 2013APJ...776..128K 2      7.00     12.00    387.00     22.00 2013APJ...776..128K -99999.000 -99999.000 0                 ... -99999.0000
    J0647-1546      WISEA J064750.85-154616.4                       2014A&A...567A..43S  101.96151000  -15.77166600              L9.5 2014A&A...567A..43S 2    113.00      3.00    131.00      3.00 2014A&A...567A..43S     15.314      0.049 1 2006AJ....131.1163S   1999.0370
      HD49197B                     HD 49197 B                       2004APJ...617.1330M  102.33917000   43.75919400                L4 2004APJ...617.1330M 2    -35.12      0.89    -48.59      0.85 1997A&A...323L..49P -99999.000 -99999.000 0                 ... -99999.0000
    J0652-2534        DENIS-P J0652197-253450                       2008MNRAS.383..831P  103.08239000  -25.58072100                L0 2008MNRAS.383..831P 1   -233.00      5.00     86.00      3.00 2008MNRAS.383..831P     12.759      0.019 1 2006AJ....131.1163S   1999.0640
    J0652+4127          PSO J103.0927+41.4601                       2013APJ...777...84B  103.09270000   41.46017100                T0 2013APJ...777...84B 2     -8.00      6.00    -38.00      6.00 2013APJ...777...84B     15.481      0.059 1 2006AJ....131.1163S   1998.2670
    J0652+4710                    2MUCD 10601                       2003AJ....126.2421C  103.12807000   47.17634200              L4.5 2003AJ....126.2421C 1     -0.12      0.01      0.14      0.01 2007AJ....133.2258S     13.511      0.020 1 2006AJ....131.1163S   1998.8430
    J0654+6528         2MASS 06540564+6528051                       2006AJ....131.2722C  103.52350000   65.46810200                L6 2006AJ....131.2722C 2    -15.00      6.00     30.00     15.00 2009AJ....137....1F     16.138      0.088 1 2006AJ....131.1163S   1999.0480
    J0656+4205     WISEPA J065609.60+420531.0                       2011APJS..197...19K  104.04000000   42.09194400                T3 2011APJS..197...19K 2    321.00      9.10    156.70     13.00 PM_FROM_2MASS--WISE     15.446      0.047 1 2006AJ....131.1163S -99999.0000
    J0659+1717      WISEA J065958.55+171710.9                       2014APJ...783..122K  104.99397000   17.28637700                L2 2014APJ...783..122K 2     65.40      9.50   -466.20     10.60 PM_FROM_2MASS--WISE     14.841      0.042 1 2006AJ....131.1163S -99999.0000
    J0700+3157         2MASS 07003664+3157266                       2003PASP..115.1207T  105.15267000   31.95741500              L3.5 2003PASP..115.1207T 1    129.77      0.78   -546.40      0.80 2003PASP..115.1207T     12.923      0.020 1 2006AJ....131.1163S   1998.1610
    J0701+6321       WISE J070159.79+632129.2                       2013APJ...777...36M  105.49918000   63.35808600                T3 2013APJ...777...36M 2    -27.40      5.10   -268.60     12.90 PM_FROM_2MASS--WISE     15.791      0.064 1 2006AJ....131.1163S   2010.5588
    J0708+2950         2MASSW J0708213+295035                       2000AJ....120..447K  107.08888000   29.84307300                L5 2000AJ....120..447K 1     40.00     14.00   -236.00     16.00 2009AJ....137....1F     16.716      0.119 1 2006AJ....131.1163S   1998.0601
    J0712-6155         2MASS 07123786-6155528                       2009AJ....137.3345C  108.15776000  -61.93134700           L1 Î² 2009AJ....137.3345C 1    -35.71      4.89     79.12      4.82 2012APJS..201...19D     15.296      0.062 1 2006AJ....131.1163S   1999.9620
    J0713-2917       WISE J071322.55-291751.9                       2012APJ...753..156K  108.34396000  -29.29775000                Y0 2012APJ...753..156K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     20.060      0.210 1 2006AJ....131.1163S -99999.0000
    J0715-1145      WISEA J071552.38-114532.9                       2014APJ...783..122K  108.96827000  -11.75916000        L4 p(blue) 2014APJ...783..122K 2   -162.80     20.40    392.80     24.60 PM_FROM_2MASS--WISE     16.027      0.090 1 2006AJ....131.1163S -99999.0000
    J0716-0630        DENIS-P J0716478-063037                       2008MNRAS.383..831P  109.19958000   -6.51026820               L1: 2008MNRAS.383..831P 1    -15.92     12.89    120.96      5.24 2008MNRAS.383..831P     13.899      0.033 1 2006AJ....131.1163S   2000.2050
    J0717+5705         2MASSW J0717163+570543                       2003IAUS..211..197W  109.31778000   57.09528700                L3 2008AJ....136.1290R 1    -16.00      9.00     46.00     16.00 2009AJ....137....1F     14.636      0.029 1 2006AJ....131.1163S   1999.0040
    J0719-5051         2MASS 07193188-5051410                       2008AJ....136.1290R  109.88284000  -50.86140400                L0 2008AJ....136.1290R 1    198.14      3.32    -61.41      3.79 2012APJS..201...19D     14.094      0.029 1 2006AJ....131.1163S   2000.1920
    J0722-0540       UGPS J072227.51-054031.2                       2010MNRAS.408L..56L  110.61501000   -5.67733910              > T9 2010MNRAS.408L..56L 2   -902.17      7.56    348.12      4.27 2010MNRAS.408L..56L     16.489      0.127 1 2006AJ....131.1163S   1998.7960
    J0723+3403       WISE J072312.44+340313.5                       2013APJ...777...36M  110.80199000   34.05375400               T9: 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.210      0.140 1 2006AJ....131.1163S -99999.0000
    J0723+5727         2MASS 07231462+5727081                       2008AJ....136.1290R  110.81092000   57.45227100                L1 2008AJ....136.1290R 1     62.00     11.00   -238.00     20.00 2009AJ....137....1F     13.970      0.024 1 2006AJ....131.1163S   1999.0040
    J0727+1710         2MASSI J0727182+171001                       2002APJ...564..421B  111.82603000   17.16700200                T8 2003AJ....126.2487B 1   1045.56      3.87   -766.63      3.23 2004AJ....127.2948V     15.600      0.061 1 2006AJ....131.1163S   1997.8250
    J0729-3954         2MASS 07290002-3954043                       2007AJ....134.1162L  112.25011000  -39.90122200              T8 p 2007AJ....134.1162L 2   -566.51      5.45   1643.40      5.41 2012APJS..201...19D     15.920      0.076 1 2006AJ....131.1163S   1999.1100
    J0733+7544       WISE J073347.94+754439.2                       2013APJ...777...36M  113.44956000   75.74420200                T6 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.200      0.210 1 2006AJ....131.1163S   2010.5588
    J0734-7157       WISE J073444.02-715744.0                       2012APJ...753..156K  113.68342000  -71.96222200                Y0 2012APJ...753..156K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0735+4108         2MASS 07351967+4108510                       2008AJ....135..785W  113.83197000   41.14750700                L0 2008AJ....135..785W 1   -174.54     22.03   -112.55     29.26 PM_FROM_2MASS--WISE     15.780      0.072 1 2006AJ....131.1163S   1998.2350
    J0735+2720         2MASS 07354882+2720167                       2011APJ...732...56G  113.95343000   27.33798200           L1 + L4 2011APJ...732...56G 2     41.02     25.64    -42.33     28.87 PM_FROM_2MASS--WISE     16.944      0.130 1 2006AJ....131.1163S   1998.0680
    J0739+6615         2MASS 07392203+6615039                       2006AJ....131.2722C  114.84181000   66.25109100              T1.5 2006AJ....131.2722C 2    180.00     10.00    -77.00     26.00 2009AJ....137....1F     16.823      0.128 1 2006AJ....131.1163S   1999.0780
    J0740+2009         2MASS 07400712+2009216                       2004AJ....127.3553K  115.02967000   20.15602500                L6 2006AJ....131.2722C 2   -185.00     15.00   -111.00     16.00 2009AJ....137....1F     17.291      0.248 1 2006AJ....131.1163S   1997.9230
    J0740+3212         2MASSW J0740096+321203                       2000AJ....120..447K  115.04028000   32.20090100              L4.5 2000AJ....120..447K 1    -29.00     10.00    -84.00     12.00 2009AJ....137....1F     16.191      0.090 1 2006AJ....131.1163S   1998.1689
    J0741+2316       ULAS J074104.39+231637.6                       MAROCCO_et_al_2017_  115.26834000   23.27715100               L1  MAROCCO_et_al_2017_ 1    -28.90     -3.82      7.93      7.00 2014MNRAS.437.3603S     16.036      0.006 2                 ...   1997.9230
    J0741+2351         2MASS 07414920+2351275                       2004AJ....127.3553K  115.45504000   23.85763900                T5 2006APJ...639.1095B 2   -243.00     13.00   -143.00     14.00 2009AJ....137....1F     16.158      0.100 1 2006AJ....131.1163S   1997.9230
    J0741+0531         2MASS 07415784+0531568                       2010APJS..190..100K  115.49100000    5.53246210              L1.5 2010APJS..190..100K 2     -5.15     33.77   -215.65     33.93 PM_FROM_2MASS--WISE     14.387      0.029 1 2006AJ....131.1163S   1999.9320
    J0742+2055         2MASS 07420130+2055198                       2004AJ....127.3553K  115.50542000   20.92219000                T5 2006APJ...639.1095B 2   -311.53      8.72   -227.92      8.74 2012APJS..201...19D     16.193      0.090 1 2006AJ....131.1163S   1997.9230
    J0742+1808         2MASS 07423127+1808168                       2008AJ....135..785W  115.63031000   18.13801400                L0 2008AJ....135..785W 1     51.64     27.12    -69.01     28.53 PM_FROM_2MASS--WISE     14.881      0.035 1 2006AJ....131.1163S   1997.9230
    J0744+2513       ULAS J074436.00+251330.6                       MAROCCO_et_al_2017_  116.15010000   25.22513400             M9+-1 MAROCCO_et_al_2017_ 1    -41.38    -10.33      7.39      5.74 2014MNRAS.437.3603S     16.676      0.011 2                 ...   2000.7930
    J0744+5628     WISEPA J074457.15+562821.8                       2011APJS..197...19K  116.23813000   56.47272200                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.680      0.110 1 2006AJ....131.1163S -99999.0000
    J0745+2332       ULAS J074502.79+233240.3                       2013MNRAS.433..457B  116.26162000   23.54455600                T9 2013MNRAS.433..457B 2   -252.42     20.38   -285.63     21.31 2014MNRAS.437.3603S     18.880      0.070 2 2013MNRAS.433..457B -99999.0000
    J0745+2546         2MASS 07451508+2546193                       2008AJ....135..785W  116.31286000   25.77203800                L0 2008AJ....135..785W 1      5.07     33.25    -58.36     36.92 PM_FROM_2MASS--WISE     16.436      0.118 1 2006AJ....131.1163S   2000.7930
    J0746+2355       ULAS J074616.98+235532.2                       2013MNRAS.433..457B  116.57075000   23.92564500                T7 2013MNRAS.433..457B 2    -14.15     23.44   -119.43     24.57 2014MNRAS.437.3603S     19.000      0.080 2 2013MNRAS.433..457B -99999.0000
    J0746+2000         2MASSI J0746425+200032                       2000AJ....119..369R  116.67735000   20.00894000              L0.5 2000AJ....120..447K 1   -374.04      0.31    -57.91      0.65 2002AJ....124.1170D     11.759      0.016 1 2006AJ....131.1163S   1997.9260
    J0746+2510         2MASS 07465677+2510193                       2010AJ....139.1808S  116.73657000   25.17202900                L0 2010AJ....139.1808S 1     16.95     31.80     31.45     35.13 PM_FROM_2MASS--WISE     16.763      0.218 1 2006AJ....131.1163S   2000.2960
    J0747+2455       ULAS J074720.07+245516.3                       2013MNRAS.433..457B  116.83362000   24.92115600              T6.5 2013MNRAS.433..457B 2    -87.39     11.32    -54.83     10.21 2014MNRAS.437.3603S     18.170      0.050 2 2013MNRAS.433..457B -99999.0000
    J0747+3947         2MASS 07475631+3947329                       2002AJ....123.3409H  116.98462000   39.79247700                L0 2002AJ....123.3409H 1     52.00     12.00    -57.00     15.00 2009AJ....137....1F     15.076      0.039 1 2006AJ....131.1163S   1998.2700
    J0748+1743         2MASS 07483864+1743329                       2009A&A...497..619Z  117.16101000   17.72583200                L7 2009A&A...497..619Z 1    -63.71     26.98      5.93     28.33 PM_FROM_2MASS--WISE     16.274      0.112 1 2006AJ....131.1163S   1997.8300
    J0750+2725     WISEPA J075003.84+272544.8                       2011APJS..197...19K  117.51600000   27.42911100              T8.5 2011APJS..197...19K 2   -736.36     13.21   -194.67     15.09 2014MNRAS.437.3603S     19.020      0.210 1 2006AJ....131.1163S -99999.0000
    J0750+3306         2MASS 07500495+3306180                       2008AJ....135..785W  117.52066000   33.10501900                L0 2008AJ....135..785W 1    -76.13     24.38    -39.90     29.10 PM_FROM_2MASS--WISE     16.141      0.073 1 2006AJ....131.1163S   1998.1689
    J0750+4454         2MASS 07505479+4454205                       2008AJ....135..785W  117.72829000   44.90572000                L0 2008AJ....135..785W 1   -114.41     20.86   -374.68     29.45 PM_FROM_2MASS--WISE     15.132      0.060 1 2006AJ....131.1163S   1998.3170
    J0751-7634     WISEPA J075108.79-763449.6                       2011APJS..197...19K  117.78662000  -76.58044400                T9 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.342      0.048 2 2011APJS..197...19K -99999.0000
    J0751-2530        DENIS-P J0751164-253043                       2008MNRAS.383..831P  117.81856000  -25.51201200              L2.5 2008MNRAS.383..831P 1   -885.00      3.00    142.00      5.00 2008MNRAS.383..831P     13.161      0.021 1 2006AJ....131.1163S   1999.1050
    J0752+1734         2MASS 07525673+1734341                       2009A&A...497..619Z  118.23641000   17.57616200                L0 2009A&A...497..619Z 1    -93.51     38.26    -90.31     38.13 2009A&A...497..619Z     16.430      0.122 1 2006AJ....131.1163S   1997.8300
    J0752+4136         2MASS 07525942+4136344                       2002AJ....123.3409H  118.24762000   41.60958100                L0 2002AJ....123.3409H 1    -14.00     20.00     41.00     27.00 2009AJ....137....1F     16.356      0.130 1 2006AJ....131.1163S   1998.2729
    J0753+2917         2MASS 07533217+2917119                       2000AJ....120..447K  118.38404000   29.28664600                L2 2000AJ....120..447K 1    -90.00     12.00   -102.00     13.00 2009AJ....137....1F     15.516      0.048 1 2006AJ....131.1163S   1998.0730
    J0754+7909       WISE J075430.95+790957.8                       2013APJ...777...36M  118.62910000   79.16609400         T2 p(red) 2013APJ...777...36M 2    294.50      2.20    318.30     16.00 PM_FROM_2MASS--WISE     16.240      0.050 1 2006AJ....131.1163S -99999.0000
    J0755+2934         2MASS 07551528+2934453                       2004AJ....127.3553K  118.81370000   29.57925600              L3.5 2004AJ....127.3553K 2    -92.00     19.00    -74.00     22.00 2009AJ....137....1F     17.229      0.194 1 2006AJ....131.1163S   1998.0730
    J0755+2212         2MASSI J0755480+221218                       2002APJ...564..421B  118.94981000   22.20470600                T6 2003AJ....126.2487B 1    -34.00     16.00   -248.00     17.00 2009AJ....137....1F     15.728      0.063 1 2006AJ....131.1163S   1998.8210
    J0756+1244         2MASSI J0756252+124456                       2000AJ....120..447K  119.10538000   12.74891400                L6 2000AJ....120..447K 1     -2.92     13.05    -92.95     42.98 2008A&A...490..763G     16.659      0.139 1 2006AJ....131.1163S   1997.8330
    J0756+2314         2MASS 07565631+2314577                       2004AJ....127.3553K  119.23464000   23.24938600              L3.5 2006AJ....131.2722C 2    158.00     16.00   -156.00     17.00 2009AJ....137....1F     16.773      0.144 1 2006AJ....131.1163S   1998.8210
    J0757+0914         2MASS 07575274+0914103                       2009A&A...497..619Z  119.46979000    9.23619560              L4:: 2009A&A...497..619Z 1   -127.49     33.47    -46.50     33.91 PM_FROM_2MASS--WISE     15.860      0.081 1 2006AJ....131.1163S   1999.9270
    J0758-2538                    HIP 38939 B                       2012APJ...757..100D  119.50678000  -25.65051700              T4.5 2012APJ...757..100D 2    353.00      6.00   -244.00      6.00 2012APJ...757..100D     16.124      0.077 1 2006AJ....131.1163S -99999.0000
    J0758+2225       ULAS J075829.83+222526.7                       2013MNRAS.433..457B  119.62429000   22.42408300              T6.5 2013MNRAS.433..457B 2   -105.05      8.01    -62.77      8.15 2014MNRAS.437.3603S     17.620      0.020 2 2013MNRAS.433..457B -99999.0000
    J0758+3247         2MASS 07584037+3247245                       2004AJ....127.3553K  119.66823000   32.79015400                T2 2006APJ...639.1095B 2   -191.00     14.00   -349.00     17.00 2009AJ....137....1F     14.947      0.043 1 2006AJ....131.1163S   1998.3380
    J0759+2427         2MASS 07591043+2427136                       2008AJ....135..785W  119.79350000   24.45377900                L0 2008AJ....135..785W 1     -6.01     26.29   -230.97     28.88 PM_FROM_2MASS--WISE     15.736      0.053 1 2006AJ....131.1163S   1998.0730
    J0759+1855       ULAS J075937.75+185555.0                       2013MNRAS.433..457B  119.90729000   18.93194400                T6 2013MNRAS.433..457B 2    -46.13     13.81    -79.17     13.83 2014MNRAS.437.3603S     18.700      0.070 2 2013MNRAS.433..457B -99999.0000
    J0759-4904     WISEPC J075946.98-490454.0                       2011APJS..197...19K  119.94575000  -49.08166700                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0800+5511         2MASS 08002758+5511346                       2010AJ....139.1808S  120.11494000   55.19296300                L1 2010AJ....139.1808S 1    -14.91     17.79   -103.28     31.17 PM_FROM_2MASS--WISE     14.623      0.027 1 2006AJ....131.1163S   1998.9910
    J0800+4658         2MASS 08004815+4658256                       2002AJ....123.3409H  120.20065000   46.97378500                L2 2002AJ....123.3409H 1    -16.85     20.10      8.98     29.46 PM_FROM_2MASS--WISE     15.513      0.069 1 2006AJ....131.1163S   1998.3220
    J0800+1908       ULAS J080048.27+190823.8                       2013MNRAS.433..457B  120.20112000   19.13978800              T6.5 2013MNRAS.433..457B 2    -54.75     14.91    -18.51     15.25 2014MNRAS.437.3603S     18.550      0.060 2 2013MNRAS.433..457B -99999.0000
    J0800+1938       ULAS J080055.05+193838.1                       2015MNRAS.449.3651M  120.22938000   19.64391700              L1.0 2015MNRAS.449.3651M 2    -24.48      7.05    -26.82      8.74 2014MNRAS.437.3603S     17.713      0.025 2 2015MNRAS.449.3651M -99999.0000
    J0801+4628         2MASSW J0801405+462850                       2000AJ....120..447K  120.41901000   46.48051100              L6.5 2000AJ....120..447K 1   -200.00      9.00   -335.00     13.00 2009AJ....137....1F     16.275      0.133 1 2006AJ....131.1163S   1998.3220
    J0801+4806         2MASS 08015951+4806282                       2008AJ....135..785W  120.49799000   48.10786100                L0 2008AJ....135..785W 1      1.58     20.74     52.05     31.06 PM_FROM_2MASS--WISE     16.012      0.093 1 2006AJ....131.1163S   1998.9500
    J0802+3321         2MASS 08025572+3321438                       2010AJ....139.1808S  120.73221000   33.36219000                L2 2010AJ....139.1808S 1     63.39     26.84   -106.51     32.14 PM_FROM_2MASS--WISE     15.847      0.080 1 2006AJ....131.1163S   1999.3411
    J0803+1238         2MASS 08032279+1238458                       2009A&A...497..619Z  120.84499000   12.64606200              L2.5 2009A&A...497..619Z 1    -88.66     28.55    -95.08     28.74 2009A&A...497..619Z     16.308      0.082 1 2006AJ....131.1163S   2000.0990
    J0804+1826       ULAS J080441.05+182611.6                       2015MNRAS.449.3651M  121.17104000   18.43655600              L5.0 2015MNRAS.449.3651M 2   -144.93      9.41    -65.02      7.49 2014MNRAS.437.3603S     17.568      0.025 2 2015MNRAS.449.3651M -99999.0000
    J0805+4925        SDSS 080519.69+492504.8                       2010AJ....139.1808S  121.33204000   49.41800000                L0 2010AJ....139.1808S 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0805+4812         2MASS 08053189+4812330                       2002AJ....123.3409H  121.38290000   48.20919400                L4 2002AJ....123.3409H 1   -458.30      0.70     49.80      0.80 2012APJS..201...19D     14.734      0.034 1 2006AJ....131.1163S   1998.9500
    J0805+5113         2MASS 08054990+5113130                       2010AJ....139.1808S  121.45795000   51.22029500                L1 2010AJ....139.1808S 1    -34.08     19.45    -72.16     31.06 PM_FROM_2MASS--WISE     15.264      0.053 1 2006AJ....131.1163S   1998.9500
    J0807+4130       WISE J080700.23+413026.8                       2013PASP..115..809T  121.75098000   41.50740900              L8 p 2013PASP..115..809T 2    -16.30      8.00   -338.00     11.60 PM_FROM_2MASS--WISE     15.835      0.084 1 2006AJ....131.1163S -99999.0000
    J0808+4107         2MASS 08085899+4107412                       2010AJ....139.1808S  122.24580000   41.12812400                L2 2010AJ....139.1808S 1     -1.84     24.14    -41.51     32.05 PM_FROM_2MASS--WISE     15.744      0.076 1 2006AJ....131.1163S   1999.3101
    J0809+2126       ULAS J080918.41+212615.2                       2013MNRAS.433..457B  122.32671000   21.43754200                T8 2013MNRAS.433..457B 2   -151.41     13.11   -155.75     14.88 2014MNRAS.437.3603S     18.580      0.030 2 2013MNRAS.433..457B -99999.0000
    J0809+4434         2MASS 08095903+4434216                       2004AJ....127.3553K  122.49599000   44.57267000                L6 2006AJ....131.2722C 2   -198.00     14.00   -214.00     19.00 2009AJ....137....1F     16.437      0.114 1 2006AJ....131.1163S   1999.9680
    J0811+2529       ULAS J081110.86+252931.8                       2013MNRAS.433..457B  122.79525000   25.49216700                T7 2013MNRAS.433..457B 2     43.65     12.60   -236.28     10.81 2014MNRAS.437.3603S     17.570      0.020 2 2013MNRAS.433..457B -99999.0000
    J0811-8051       WISE J081117.81-805141.3                       2013APJ...777...36M  122.82482000  -80.86150400             T9.5: 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.900      0.180 2 2013APJ...777...36M -99999.0000
    J0812+4021       WISE J081220.04+402106.2                       2013APJ...777...36M  123.08357000   40.35172600                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.390      0.160 1 2006AJ....131.1163S -99999.0000
    J0812-2444        DENIS-P J0812316-244442                       2008MNRAS.383..831P  123.13212000  -24.74511100             L2.5: 2008MNRAS.383..831P 1     96.00      4.00   -165.00      6.00 2008MNRAS.383..831P     13.817      0.026 1 2006AJ....131.1163S   1999.1240
    J0812+3721         2MASS 08125319+3721048                       2010AJ....139.1808S  123.22166000   37.35134100                L3 2010AJ....139.1808S 1     14.19     23.28   -159.49     29.28 PM_FROM_2MASS--WISE     15.749      0.071 1 2006AJ....131.1163S   1998.2460
    J0813+3228         2MASS 08130104+3228079                       2010AJ....139.1808S  123.25435000   32.46886800                L3 2010AJ....139.1808S 1    -48.80     24.64    -20.02     29.20 PM_FROM_2MASS--WISE     15.953      0.077 1 2006AJ....131.1163S   1998.2130
    J0814+2452       ULAS J081407.51+245200.9                       2013MNRAS.433..457B  123.53129000   24.86666900              T5 p 2013MNRAS.433..457B 2    -50.87     13.03    -11.32     13.12 2014MNRAS.437.3603S     18.540      0.050 2 2013MNRAS.433..457B -99999.0000
    J0815+2711       ULAS J081507.26+271119.2                       2013MNRAS.433..457B  123.78025000   27.18866700              T7 p 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.310      0.030 2 2013MNRAS.433..457B -99999.0000
    J0815+4524         2MASS 08155674+4524119                       2002AJ....123.3409H  123.98645000   45.40331300                L1 2002AJ....123.3409H 1    -37.73     20.64    -57.10     29.39 PM_FROM_2MASS--WISE     16.057      0.078 1 2006AJ....131.1163S   1998.2920
    J0816+3445         2MASS 08165370+3445359                       2010AJ....139.1808S  124.22376000   34.75999500                L2 2010AJ....139.1808S 1     38.38     23.99    -42.27     29.20 PM_FROM_2MASS--WISE     16.121      0.089 1 2006AJ....131.1163S   1998.2130
    J0817-6155         DENIS J081730.0-615520                       2010APJ...718L..38A  124.37505000  -61.92106200                T6 2010APJ...718L..38A 2   -336.68     53.03   1094.38     43.16 2010APJ...718L..38A     13.613      0.021 1 2006AJ....131.1163S   2000.0010
    J0817+3936         2MASS 08173395+3936055                       2010AJ....139.1808S  124.39149000   39.60155100                L0 2010AJ....139.1808S 1     22.41     22.63      7.83     29.37 PM_FROM_2MASS--WISE     16.600      0.131 1 2006AJ....131.1163S   1998.2810
    J0817+1947         2MASS 08175266+1947279                       2008AJ....135..785W  124.46942000   19.79110100                L0 2008AJ....135..785W 1   -101.00     27.06    -56.96     28.76 PM_FROM_2MASS--WISE     15.573      0.051 1 2006AJ....131.1163S   1998.0210
    J0817+1824         2MASS 08175749+1824048                       2010AJ....139.1808S  124.48955000   18.40134400                L1 2010AJ....139.1808S 1     14.55     27.29     31.76     28.76 PM_FROM_2MASS--WISE     15.093      0.036 1 2006AJ....131.1163S   1998.0210
    J0818+5829         2MASS 08180221+5829211                       2010AJ....139.1808S  124.50925000   58.48920800                L0 2010AJ....139.1808S 1     23.58     16.29    -49.86     31.17 PM_FROM_2MASS--WISE     16.329      0.103 1 2006AJ....131.1163S   1998.9910
    J0818+3310         2MASS 08181234+3310479                       2010AJ....139.1808S  124.55143000   33.17999600                L0 2010AJ....139.1808S 1   -186.20     24.44     54.51     29.20 PM_FROM_2MASS--WISE     15.985      0.090 1 2006AJ....131.1163S   1998.2130
    J0818+2453         2MASS 08181438+2453387                       2010AJ....139.1808S  124.55995000   24.89408900                L0 2010AJ....139.1808S 1     33.94     26.21   -270.70     28.89 PM_FROM_2MASS--WISE     16.369      0.091 1 2006AJ....131.1163S   1998.0790
    J0819+2103       ULAS J081918.58+210310.4                       2013MNRAS.433..457B  124.82742000   21.05288900                T6 2013MNRAS.433..457B 2    -56.39     12.20   -184.34     10.55 2014MNRAS.437.3603S     16.950      0.010 2 2013MNRAS.433..457B -99999.0000
    J0819+0733       ULAS J081948.09+073323.3                       2010MNRAS.406.1885B  124.95037000    7.55647220              T6 p 2010MNRAS.406.1885B 2     10.85      7.45    -65.92      6.91 2014MNRAS.437.3603S     18.240      0.030 2 2010MNRAS.406.1885B -99999.0000
    J0819-0335     WISEPA J081958.05-033529.0                       2011APJS..197...19K  124.99187000   -3.59138900                T4 2011APJS..197...19K 2   -205.10      8.40   -166.20      8.60 PM_FROM_2MASS--WISE     14.991      0.043 1 2006AJ....131.1163S -99999.0000
    J0820-6622         2MASS 08200075-6622150                       2014APJ...786L..18L  125.00200000  -66.36997200              L9.5 2014APJ...786L..18L 2   -160.80      5.50    294.70     14.70 PM_FROM_2MASS--WISE     16.200      0.103 1 2006AJ....131.1163S -99999.0000
    J0820+4500         2MASSW J0820299+450031                       2000AJ....120..447K  125.12483000   45.00875500                L5 2000AJ....120..447K 1   -111.00      9.00   -323.00     12.00 2009AJ....137....1F     16.279      0.107 1 2006AJ....131.1163S   1998.2920
    J0820+1037         2MASS 08203013+1037372                       2006AJ....131.2722C  125.12558000   10.62700800              L9.5 2006AJ....131.2722C 2    -77.00     17.00    -26.00     17.00 2009AJ....137....1F     16.980      0.185 1 2006AJ....131.1163S   2000.1100
    J0821+3336         2MASS 08211501+3336508                       2008AJ....135..785W  125.31257000   33.61412800                L0 2008AJ....135..785W 1     51.88     24.33     62.30     29.21 PM_FROM_2MASS--WISE     16.495      0.167 1 2006AJ....131.1163S   1998.2150
    J0821+1443     WISEPA J082131.63+144319.3                       2011APJS..197...19K  125.38179000   14.72202800              T5.5 2011APJS..197...19K 2   -105.60     34.60   -314.50     38.90 PM_FROM_2MASS--WISE     16.780      0.070 1 2006AJ....131.1163S -99999.0000
    J0821+2509       ULAS J082155.49+250939.6                       2013MNRAS.433..457B  125.48121000   25.16094300              T4.5 2013MNRAS.433..457B 2   -447.70     11.28    -61.60     13.63 2014MNRAS.437.3603S     17.230      0.010 2 2013MNRAS.433..457B -99999.0000
    J0823-4912        DENIS-P J0823031-491201                       2008MNRAS.383..831P  125.76305000  -49.20035900              L1.5 2008MNRAS.383..831P 1   -136.94      3.97     17.06      1.29 2008MNRAS.383..831P     13.547      0.023 1 2006AJ....131.1163S   2000.1650
    J0823+6125         2MASS 08230838+6125208                       2008AJ....136.1290R  125.78494000   61.42245500               L2: 2008AJ....136.1290R 1   -459.34     14.96   -214.45     31.28 PM_FROM_2MASS--WISE     14.820      0.034 1 2006AJ....131.1163S   1999.0320
    J0823+0024       ULAS J082327.46+002424.4                       2008MNRAS.390..304P  125.86442000    0.40673444                T4 2008MNRAS.390..304P 2    -35.80      7.69   -221.34      7.99 2014MNRAS.437.3603S     18.570      0.050 2 2008MNRAS.390..304P -99999.0000
    J0823+1549         2MASS 08234700+1549475                       2010AJ....139.1808S  125.94585000   15.82988600                L1 2010AJ....139.1808S 1    -20.78     27.28    -25.11     28.36 PM_FROM_2MASS--WISE     16.457      0.107 1 2006AJ....131.1163S   1997.8440
    J0823+2428         2MASS 08234818+2428577                       2008AJ....136.1290R  125.95075000   24.48269800                L3 2008AJ....136.1290R 1   -170.00     14.00     62.00     15.00 2009AJ....137....1F     14.986      0.042 1 2006AJ....131.1163S   1999.8940
    J0824+0557       ULAS J082428.08+055742.5                       2015MNRAS.449.3651M  126.11700000    5.96180560              L1.0 2015MNRAS.449.3651M 2      3.51      5.64    -33.02      5.31 2014MNRAS.437.3603S     17.492      0.030 2 2015MNRAS.449.3651M -99999.0000
    J0825+2115         2MASSI J0825196+211552                       2000AJ....120..447K  126.33202000   21.26447900              L7.5 2000AJ....120..447K 1   -509.68      1.58   -288.36      1.91 2002AJ....124.1170D     15.100      0.032 1 2006AJ....131.1163S   1998.0220
    J0825+3100         2MASS 08253987+3100411                       2010AJ....139.1808S  126.41616000   31.01142300                L1 2010AJ....139.1808S 1    -20.98     25.03    -65.64     29.21 PM_FROM_2MASS--WISE     16.444      0.135 1 2006AJ....131.1163S   1998.2150
    J0826-1640      WISEA J082640.45-164031.8                       2014APJ...783..122K  126.66854000  -16.67552000                L9 2014APJ...783..122K 2   -832.30      9.40    513.50     10.50 PM_FROM_2MASS--WISE     15.785      0.064 1 2006AJ....131.1163S -99999.0000
    J0826+1939         2MASS 08264262+1939224                       2008AJ....135..785W  126.67762000   19.65624200                L0 2008AJ....135..785W 1     55.70     27.08    -49.84     28.76 PM_FROM_2MASS--WISE     14.777      0.029 1 2006AJ....131.1163S   1998.0220
    J0827-0204       ULAS J082707.67-020408.2                       2007MNRAS.379.1423L  126.78196000   -2.06894440              T5.5 2007MNRAS.379.1423L 2     26.80      2.70   -108.90      2.30 2010A&A...524A..38M     17.190      0.020 2 2007MNRAS.379.1423L -99999.0000
    J0828-1309               SSSPM J0829-1309                       2002MNRAS.336L..49S  127.14246000  -13.15551800                L2 2005A&A...440.1061L 1   -547.48     17.87     77.92      9.89 2008MNRAS.383..831P     12.803      0.027 1 2006AJ....131.1163S   1999.2939
    J0829+1456         2MASSW J0829066+145622                       2000AJ....120..447K  127.27767000   14.93960100                L2 2000AJ....120..447K 1    -48.00     10.00   -244.00     10.00 2009AJ....137....1F     14.750      0.028 1 2006AJ....131.1163S   1997.8490
    J0829+3439         2MASS 08292820+3439538                       2010AJ....139.1808S  127.36751000   34.66497000                L0 2010AJ....139.1808S 1     -3.66     24.02    -40.05     29.21 PM_FROM_2MASS--WISE     16.102      0.100 1 2006AJ....131.1163S   1998.2150
    J0829+2655         2MASSW J0829570+265510                       2000AJ....120..447K  127.48783000   26.91942600              L6.5 2000AJ....120..447K 1    -99.00     15.00    -43.00     17.00 2009AJ....137....1F     17.109      0.186 1 2006AJ....131.1163S   1998.0870
    J0830+4828      SDSSp J083008.12+482847.4                       2002APJ...564..466G  127.53439000   48.48008000                L8 2008APJ...689.1295K 1  -1006.25      5.54   -769.90      4.75 2004AJ....127.2948V     15.444      0.046 1 2006AJ....131.1163S   1999.0339
    J0830+0128         2MASS 08304878+0128311                       2004AJ....127.3553K  127.70326000    1.47532000              T4.5 2006APJ...639.1095B 2    188.85      2.97   -351.48      2.92 2012APJS..201...19D     16.289      0.111 1 2006AJ....131.1163S   2000.0770
    J0831+1538         2MASS 08312221+1538511                       2010AJ....139.1808S  127.84257000   15.64753600                L1 2010AJ....139.1808S 1   -293.41     27.32    -93.46     28.37 PM_FROM_2MASS--WISE     15.786      0.088 1 2006AJ....131.1163S   1997.8490
    J0832-0128         2MASSW J0832045-012835                       2000AJ....120..447K  128.01883000   -1.47668110              L1.5 2000AJ....120..447K 1     70.00     15.00      3.00     15.00 2009AJ....137....1F     14.128      0.028 1 2006AJ....131.1163S   1998.9030
    J0832+0112       ULAS J083258.66+011241.9                       2015MNRAS.449.3651M  128.24442000    1.21163890              L1.5 2015MNRAS.449.3651M 2     13.69      6.00    -63.53      6.24 2014MNRAS.437.3603S     17.997      0.045 2 2015MNRAS.449.3651M -99999.0000
    J0833+0052       WISE J083337.83+005214.2                       2014MNRAS.437.1009P  128.40754000    0.87050180                T9 2014MNRAS.437.1009P 2    860.00     40.00   1680.00     40.00 2014MNRAS.437.1009P -99999.000 -99999.000 0                 ... -99999.0000
    J0834+0719         2MASS 08342418+0719161                       2008AJ....135..785W  128.60077000    7.32115890                L0 2008AJ....135..785W 1   -208.69     37.02    -31.28     37.33 PM_FROM_2MASS--WISE     16.536      0.107 1 2006AJ....131.1163S   2000.8990
    J0835+1953         2MASS 08350622+1953050                       2006AJ....131.2722C  128.77596000   19.88473700              L4.5 2006AJ....131.2722C 2   -158.00     13.00   -108.00     14.00 2009AJ....137....1F     16.094      0.074 1 2006AJ....131.1163S   1998.8320
    J0835-0819         2MASSI J0835425-081923                       2003AJ....126.2421C  128.92737000   -8.32326320                L5 2003AJ....126.2421C 1   -519.80      7.70    285.40     10.50 2011AJ....141...54A     13.169      0.021 1 2006AJ....131.1163S   1999.0590
    J0835+2224         2MASS 08354537+2224310                       2008AJ....135..785W  128.93907000   22.40863000                L0 2008AJ....135..785W 1   -155.90     28.42    -38.06     30.75 PM_FROM_2MASS--WISE     15.735      0.055 1 2006AJ....131.1163S   1998.8320
    J0835+0548         2MASS 08355829+0548308                       2008AJ....136.1290R  128.99289000    5.80856900               L2: 2008AJ....136.1290R 1    -99.00     21.00    -20.00     21.00 2009AJ....137....1F     14.533      0.034 1 2006AJ....131.1163S   2000.1340
    J0836+4503         2MASS 08361142+4503195                       2010AJ....139.1808S  129.04759000   45.05543900                L1 2010AJ....139.1808S 1     32.82     23.93    -11.61     33.88 PM_FROM_2MASS--WISE     15.268      0.055 1 2006AJ....131.1163S   1999.9160
    J0836+0221       ULAS J083613.47+022106.3                       MAROCCO_et_al_2017_  129.05617000    2.35174110               M8  MAROCCO_et_al_2017_ 1   -100.32      4.63     33.46      5.22 2014MNRAS.437.3603S     14.710      0.000 2                 ...   2000.1340
    J0836+4949         2MASS 08362199+4949312                       2010AJ....139.1808S  129.09166000   49.82535600                L0 2010AJ....139.1808S 1    135.31     20.65    169.50     32.02 PM_FROM_2MASS--WISE     15.421      0.060 1 2006AJ....131.1163S   1999.2970
    J0836-1859     WISEPC J083641.12-185947.2                       2011APJS..197...19K  129.17133000  -18.99644400              T8 p 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.990      0.220 1 2006AJ....131.1163S -99999.0000
    J0836+0526         2MASS 08364635+0526426                       2008AJ....135..785W  129.19316000    5.44518230                L0 2008AJ....135..785W 1    -78.68     34.43     -9.88     34.59 PM_FROM_2MASS--WISE     14.576      0.035 1 2006AJ....131.1163S   2000.1340
    J0836+1835         2MASS 08365239+1835455                       2010AJ....139.1808S  129.21831000   18.59599100                L0 2010AJ....139.1808S 1    -62.16     29.14    -52.11     30.75 PM_FROM_2MASS--WISE     16.507      0.115 1 2006AJ....131.1163S   1998.8320
    J0837-0000      SDSSp J083717.22-000018.3                       2000APJ...536L..35L  129.32159000   -0.00556639                T0 2008APJ...689.1295K 1    -15.23      8.43   -172.33     16.65 2004AJ....127.2948V     17.101      0.214 1 2006AJ....131.1163S   2010.5588
    J0837+0816         2MASS 08372479+0816040                       2008AJ....135..785W  129.35332000    8.26779940                L0 2008AJ....135..785W 1   -114.46     34.15    -69.00     34.51 PM_FROM_2MASS--WISE     16.125      0.090 1 2006AJ....131.1163S   2000.1100
    J0837+1617         2MASS 08373282+1617380                       2010AJ....139.1808S  129.38676000   16.29390100                L0 2010AJ....139.1808S 1    -24.90     27.24    -57.82     28.38 PM_FROM_2MASS--WISE     16.595      0.118 1 2006AJ....131.1163S   1997.8521
    J0837-0041       ULAS J083756.19-004156.0                       2008MNRAS.390..304P  129.48413000   -0.69888889                T3 2008MNRAS.390..304P 2    -17.45      7.78    -95.84      7.97 2014MNRAS.437.3603S     18.520      0.090 2 2008MNRAS.390..304P -99999.0000
    J0837+1957         2MASS 08375977+1957279                       2010AJ....139.1808S  129.49904000   19.95775000                L0 2010AJ....139.1808S 1      4.98     32.71     68.92     34.80 PM_FROM_2MASS--WISE     16.364      0.103 1 2006AJ....131.1163S   2000.1980
    J0838+1511         2MASS 08381155+1511155                       2013APJ...778...36R  129.54814000   15.18764200 T3: + T3: + T4.5: 2013APJ...778...36R 2   -121.00     31.00    -32.00     51.00 2013APJ...778...36R     16.645      0.159 1 2006AJ....131.1163S   1997.8521
    J0838+0817       ULAS J083842.51+081700.5                       2015MNRAS.449.3651M  129.67712000    8.28347220              L1.0 2015MNRAS.449.3651M 2    -40.79      5.87      9.22      6.04 2014MNRAS.437.3603S     17.720      0.024 2 2015MNRAS.449.3651M -99999.0000
    J0839+4339         2MASS 08392628+4339356                       2008AJ....135..785W  129.85954000   43.65989700                L0 2008AJ....135..785W 1    -25.95     21.29     32.50     29.43 PM_FROM_2MASS--WISE     16.510      0.163 1 2006AJ....131.1163S   1998.3060
    J0840+4517         2MASS 08400161+4517522                       2008AJ....135..785W  130.00671000   45.29784800                L0 2008AJ....135..785W 1    -26.33     24.69    -62.84     35.10 PM_FROM_2MASS--WISE     15.730      0.065 1 2006AJ....131.1163S   2000.2880
    J0840+5430         2MASS 08401643+5430019                       2009A&A...497..619Z  130.06847000   54.50054900                L1 2009A&A...497..619Z 1   -502.25      0.00     88.56      0.00 2009A&A...497..619Z     16.393      0.117 1 2006AJ....131.1163S   2000.0090
    J0840+1434         2MASS 08403612+1434247                       2010AJ....139.1808S  130.15054000   14.57354900                L1 2010AJ....139.1808S 1   -146.44     27.46    -68.36     28.38 PM_FROM_2MASS--WISE     16.226      0.087 1 2006AJ....131.1163S   1997.8521
    J0840+0759       ULAS J084036.72+075933.6                       2010MNRAS.406.1885B  130.15300000    7.99266670              T4.5 2010MNRAS.406.1885B 2   -268.50     10.85    -80.67     11.04 2014MNRAS.437.3603S     19.040      0.080 2 2010MNRAS.406.1885B -99999.0000
    J0841+6035         2MASS 08410686+6035067                       2010AJ....139.1808S  130.27859000   60.58522000                L4 2010AJ....139.1808S 1    -23.40     15.36   -106.03     31.28 PM_FROM_2MASS--WISE     15.943      0.094 1 2006AJ....131.1163S   1999.0320
    J0841+0058        SDSS 084149.77+005844.6                       2010AJ....139.1808S  130.45738000    0.97905600                L0 2010AJ....139.1808S 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J0842+0936       ULAS J084211.68+093611.9                       2010MNRAS.406.1885B  130.54867000    9.60330560              T5.5 2010MNRAS.406.1885B 2   -201.67      9.89    -44.91     11.26 2014MNRAS.437.3603S     18.380      0.020 2 2010MNRAS.406.1885B -99999.0000
    J0843+0012       ULAS J084302.02+001246.9                       2015MNRAS.449.3651M  130.75842000    0.21302778              L9.5 2015MNRAS.449.3651M 2   -162.22      6.83    -16.20      4.74 2014MNRAS.437.3603S     17.758      0.036 2 2015MNRAS.449.3651M -99999.0000
    J0843+3141         2MASS 08430796+3141297                       2010AJ....139.1808S  130.78317000   31.69160100                L3 2010AJ....139.1808S 1    -49.79     25.14    -49.51     29.54 PM_FROM_2MASS--WISE     15.992      0.099 1 2006AJ....131.1163S   1998.3550
    J0843+1024         2MASS 08433323+1024470                       2010AJ....139.1808S  130.88867000   10.41208300                L1 2010AJ....139.1808S 1    138.80     10.90   -574.20     11.90 PM_FROM_2MASS--WISE     14.866      0.038 1 2006AJ....131.1163S -99999.0000
    J0844+2847         2MASS 08440699+2847026                       2010AJ....139.1808S  131.02913000   28.78406100                L2 2010AJ....139.1808S 1     34.75     25.34   -110.14     28.92 PM_FROM_2MASS--WISE     15.868      0.056 1 2006AJ....131.1163S   1998.0900
    J0844+4036         2MASS 08444452+4036199                       2010AJ....139.1808S  131.18552000   40.60553400                L1 2010AJ....139.1808S 1    142.04     22.20      5.57     29.24 PM_FROM_2MASS--WISE     16.204      0.087 1 2006AJ....131.1163S   1998.2271
    J0845+2148       UGCS J084510.66+214817.1                       2013MNRAS.434..142B  131.29435000   21.80478600                L0 2013MNRAS.434..142B 1    -34.00      5.00    -12.80      5.00 2013MNRAS.434..142B     17.419      0.033 2 2012YCAT.2314....0L -99999.0000
    J0845+3605         2MASS 08452021+3605515                       2008AJ....135..785W  131.33424000   36.09764500                L0 2008AJ....135..785W 1    -18.00     23.62    -33.41     29.24 PM_FROM_2MASS--WISE     15.816      0.067 1 2006AJ....131.1163S   1998.2271
    J0847+0204       ULAS J084710.35+020413.3                       2015MNRAS.449.3651M  131.79312000    2.07036110              L5.5 2015MNRAS.449.3651M 2    -55.84      7.81    -10.86      8.90 2014MNRAS.437.3603S     18.182      0.050 2 2015MNRAS.449.3651M -99999.0000
    J0847-1532         2MASSI J0847287-153237                       2003AJ....126.2421C  131.86971000  -15.54367100                L2 2003AJ....126.2421C 1    145.00     12.00   -183.00     13.00 2009AJ....137....1F     13.513      0.023 1 2006AJ....131.1163S   1999.0890
    J0847+0350       ULAS J084743.93+035040.2                       2013MNRAS.433..457B  131.93304000    3.84455610                T5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.530      0.040 2 2013MNRAS.433..457B -99999.0000
    J0847+0138         2MASS 08475148+0138110                       2009A&A...497..619Z  131.96454000    1.63640920                L4 2009A&A...497..619Z 1   -655.08      0.00    -80.43      0.00 2009A&A...497..619Z     16.231      0.129 1 2006AJ....131.1163S   2000.0750
    J0847+2607         2MASS 08475895+2607241                       2008AJ....135..785W  131.99565000   26.12336900                L0 2008AJ....135..785W 1    -71.20     25.96    -41.85     28.92 PM_FROM_2MASS--WISE     14.920      0.031 1 2006AJ....131.1163S   1998.0900
    J0848+0715       ULAS J084849.71+071512.0                       2015MNRAS.449.3651M  132.20714000    7.25414190              L1.0 2015MNRAS.449.3651M 2    -16.21      7.34      0.94      7.07 2014MNRAS.437.3603S     18.021      0.031 2 2015MNRAS.449.3651M   1997.8740
    J0849+5916         2MASS 08493409+5916233                       2010AJ....139.1808S  132.39204000   59.27316300                L0 2010AJ....139.1808S 1    -46.18     15.95    -68.97     31.22 PM_FROM_2MASS--WISE     16.285      0.095 1 2006AJ....131.1163S   1999.0100
    J0850+1057         2MASSs J0850359+105716                       1999APJ...519..802K  132.64972000   10.95433800             L6+L6 2011AJ....141...71F 1   -144.50      2.00     -7.57      2.27 2002AJ....124.1170D     16.465      0.112 1 2006AJ....131.1163S   1997.8740
    J0851+1817         2MASS 08511627+1817302                       2006AJ....131.2722C  132.81781000   18.29173100              L4.5 2006AJ....131.2722C 2   -195.00     18.00    -50.00     19.00 2009AJ....137....1F     16.567      0.121 1 2006AJ....131.1163S   1998.8380
    J0851+0053       ULAS J085139.03+005340.9                       2010MNRAS.406.1885B  132.91262000    0.89469444                T4 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.800      0.020 2 2010MNRAS.406.1885B -99999.0000
    J0852+0940         2MASS 08521442+0940480                       2008AJ....135..785W  133.06009000    9.68000410                L0 2008AJ....135..785W 1    -41.51     34.06     -7.24     34.55 PM_FROM_2MASS--WISE     16.079      0.082 1 2006AJ....131.1163S   2000.1240
    J0852+4720         2MASS 08523490+4720359                       2004AJ....127.3553K  133.14546000   47.34330700              L9.5 2004AJ....127.3553K 2    -69.00     18.00   -418.00     26.00 2009AJ....137....1F     16.182      0.109 1 2006AJ....131.1163S   1998.8710
    J0853+0321       ULAS J085311.68+032147.7                       2015MNRAS.449.3651M  133.29867000    3.36325000              L1.0 2015MNRAS.449.3651M 2    -31.73     11.38      6.23     11.06 2014MNRAS.437.3603S     17.905      0.067 2 2015MNRAS.449.3651M -99999.0000
    J0853+0006       ULAS J085342.94+000651.8                       2010MNRAS.406.1885B  133.42892000    0.11431056              T6 p 2010MNRAS.406.1885B 2    -38.21      7.11    122.00      7.63 2014MNRAS.437.3603S     18.630      0.030 2 2010MNRAS.406.1885B -99999.0000
    J0853+2233         2MASS 08535917+2233363                       2010AJ....139.1808S  133.49655000   22.56008700                L2 2010AJ....139.1808S 1   -173.12     28.41    -76.16     30.76 PM_FROM_2MASS--WISE     16.299      0.098 1 2006AJ....131.1163S   1998.8380
    J0855-0714       WISE J085510.83-071442.5                       2014APJ...794...16L  133.79747000   -7.24102110              > Y0 2014APJ...794...16L 2  -8060.00     90.00    700.00     70.00 2014APJ...794...16L -99999.000 -99999.000 0                 ...   1998.9880
    J0855+0030       ULAS J085559.77+003048.3                       2015MNRAS.449.3651M  133.99904000    0.51341667              L3.5 2015MNRAS.449.3651M 2    -57.72      4.51    -19.43      4.60 2014MNRAS.437.3603S     17.541      0.023 2 2015MNRAS.449.3651M -99999.0000
    J0856+1240         2MASS 08560211+1240150                       2010AJ....139.1808S  134.00880000   12.67086000                L0 2010AJ....139.1808S 1   -135.17     27.73    -71.44     28.42 PM_FROM_2MASS--WISE     15.452      0.052 1 2006AJ....131.1163S   1997.8710
    J0856+2235         2MASSI J0856479+223518                       2003AJ....126.2421C  134.19974000   22.58839000               L3: 2003AJ....126.2421C 1   -186.90      1.00    -13.30      0.80 2012APJS..201...19D     15.679      0.064 1 2006AJ....131.1163S   1998.8380
    J0857+0913       ULAS J085715.96+091325.3                       2010MNRAS.406.1885B  134.31650000    9.22368140                T6 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.560      0.030 2 2010MNRAS.406.1885B -99999.0000
    J0857+5604     WISEPA J085716.25+560407.6                       2011APJS..197...19K  134.31771000   56.06877800                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.650      0.120 1 2006AJ....131.1163S -99999.0000
    J0857+5708      SDSSp J085758.45+570851.4                       2002APJ...564..466G  134.49371000   57.14761700                L8 2008APJ...689.1295K 1   -413.00      6.00   -349.00     12.00 2009AJ....137....1F     15.038      0.038 1 2006AJ....131.1163S   1999.8750
    J0858+2214         2MASS 08580549+2214582                       2010AJ....139.1808S  134.52292000   22.24950200                L1 2010AJ....139.1808S 1    -52.05     28.47    -66.20     30.76 PM_FROM_2MASS--WISE     15.231      0.045 1 2006AJ....131.1163S   1998.8380
    J0858+3256         2MASS 08583467+3256275                       2006AJ....131.2722C  134.64447000   32.94099000                T1 2006AJ....131.2722C 2   -759.54      0.00     26.52      0.00                 ...     16.453      0.114 1 2006AJ....131.1163S   1998.2180
    J0858+2710         2MASS 08583693+2710518                       2008AJ....135..785W  134.65392000   27.18106300                L0 2008AJ....135..785W 1    100.48     27.48   -174.72     30.89 PM_FROM_2MASS--WISE     15.047      0.046 1 2006AJ....131.1163S   1998.8870
    J0858+1804         2MASS 08585891+1804463                       2010AJ....139.1808S  134.74548000   18.07955200                L2 2010AJ....139.1808S 1     17.83     29.26    -76.80     30.78 PM_FROM_2MASS--WISE     16.346      0.094 1 2006AJ....131.1163S   1998.8459
    J0859+1010       ULAS J085910.69+101017.1                       2008MNRAS.390..304P  134.79454000   10.17143600                T7 2008MNRAS.390..304P 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.000      0.070 2 2008MNRAS.390..304P -99999.0000
    J0859-1949         2MASSI J0859254-194926                       2003AJ....126.2421C  134.85508000  -19.82441700              L6:: 2003AJ....126.2421C 1   -324.46      3.68    -94.70      3.50 2012APJS..201...19D     15.527      0.052 1 2006AJ....131.1163S -99999.0000
    J0859+6341         2MASS 08593854+6341355                       2008AJ....136.1290R  134.91058000   63.69321100                L0 2008AJ....136.1290R 1    -96.00     19.00   -495.00     42.00 2009AJ....137....1F     13.701      0.026 1 2006AJ....131.1163S   2000.0250
    J0859+2922         2MASS 08595976+2922053                       2008AJ....135..785W  134.99904000   29.36816400                L0 2008AJ....135..785W 1     20.51     26.92    -91.19     30.89 PM_FROM_2MASS--WISE     15.796      0.065 1 2006AJ....131.1163S   1998.8870
    J0900+2930       ULAS J090004.74+293022.1                       MAROCCO_et_al_2017_  135.01976000   29.50613100             L2+-1 MAROCCO_et_al_2017_ 1    -13.84     10.07    -27.76      8.76 2014MNRAS.437.3603S     17.993      0.032 2                 ... -99999.0000
    J0900+2539         2MASS 09002367+2539345                       2009A&A...497..619Z  135.09863000   25.65959900                L6 2009A&A...497..619Z 1     47.85     31.41    -31.19     34.84 PM_FROM_2MASS--WISE     16.427      0.114 1 2006AJ....131.1163S   2000.2109
    J0900+4226         2MASS 09003922+4226531                       2010AJ....139.1808S  135.16908000   42.45578800                L0 2010AJ....139.1808S 1    -27.70     13.00     -1.40     20.40 PM_FROM_2MASS--WISE     15.511      0.076 1 2006AJ....131.1163S   2010.5588
    J0901-0306       ULAS J090116.23-030635.0                       2007MNRAS.379.1423L  135.31763000   -3.10981940              T7.5 2007MNRAS.379.1423L 2    -38.60      2.30   -261.20      2.80 2010A&A...524A..38M     17.900      0.040 2 2007MNRAS.379.1423L -99999.0000
    J0901+1740      CFBDS J090139.82+174051.3                       2011AJ....141..203A  135.41592000   17.68091700              T3.5 2011AJ....141..203A 2    -66.17     13.89    -87.87     13.94 2011AJ....141..203A     17.980      0.030 2                 ... -99999.0000
    J0903+0114         2MASS 09034756+0114462                       2009A&A...497..619Z  135.94818000    1.24619200                L2 2009A&A...497..619Z 1   -283.15      0.00   -607.23      0.00 2009A&A...497..619Z     16.449      0.138 1 2006AJ....131.1163S   2000.0800
    J0904+1653      CFBDS J090449.60+165347.0                       2011AJ....141..203A  136.20667000   16.89638900                T4 2011AJ....141..203A 2   -165.02     15.69   -150.00     15.73 2011AJ....141..203A     18.020      0.030 2                 ... -99999.0000
    J0905+1006       ULAS J090521.61+100654.9                       2015MNRAS.449.3651M  136.34004000   10.11525000              T0.0 2015MNRAS.449.3651M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.082      0.018 2 2015MNRAS.449.3651M -99999.0000
    J0905+1954         2MASS 09053102+1954334                       2010AJ....139.1808S  136.37927000   19.90929400                L0 2010AJ....139.1808S 1    -35.28     28.94    -45.73     30.78 PM_FROM_2MASS--WISE     15.943      0.072 1 2006AJ....131.1163S   1998.8459
    J0905+5623         2MASS 09054654+5623117                       2008AJ....136.1290R  136.44394000   56.38660800                L5 2008AJ....136.1290R 1    -14.00     17.00     89.00     31.00 2009AJ....137....1F     15.395      0.051 1 2006AJ....131.1163S   2000.0120
    J0906+4735     WISEPA J090649.36+473538.6                       2011APJS..197...19K  136.70567000   47.59405600                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.160      0.160 1 2006AJ....131.1163S -99999.0000
    J0907-0221       ULAS J090710.26-022145.7                       2015MNRAS.449.3651M  136.79275000   -2.36269440              L4.0 2015MNRAS.449.3651M 2    -72.53      6.95     25.50      6.15 2014MNRAS.437.3603S     17.926      0.042 2 2015MNRAS.449.3651M -99999.0000
    J0907+4509         2MASS 09073765+4509359                       2008AJ....135..785W  136.90689000   45.15999600                L0 2008AJ....135..785W 1     69.64     20.78    -51.62     29.46 PM_FROM_2MASS--WISE     14.411      0.031 1 2006AJ....131.1163S   1998.3220
    J0908+5032         2MASSI J0908380+503208                       2003AJ....126.2421C  137.15849000   50.53578200                L5 2003AJ....126.2421C 1   -395.06     21.76   -477.55     21.30 2008MNRAS.384.1399J     14.549      0.020 1 2006AJ....131.1163S   1999.1740
    J0909+6525         2MASS 09090085+6525275                       2006AJ....131.2722C  137.25357000   65.42432400              T1.5 2006AJ....131.2722C 2   -217.00      3.00   -138.00      8.00 2009AJ....137....1F     16.034      0.086 1 2006AJ....131.1163S   2000.0250
    J0909+1940         2MASS 09094822+1940428                       2010AJ....139.1808S  137.45093000   19.67857400                L1 2010AJ....139.1808S 1   -208.19     29.07    188.76     30.88 PM_FROM_2MASS--WISE     14.733      0.030 1 2006AJ....131.1163S   1998.8820
    J0909-0658             DENIS-P J0909-0658                       1999A&AS..135...41D  137.48956000   -6.97184470                L0 2008APJ...689.1295K 1   -183.94      2.52     20.70      3.00 2012APJS..201...19D     13.890      0.021 1 2006AJ....131.1163S   1999.0150
    J0911+7401         2MASS 09111297+7401081                       2008AJ....136.1290R  137.80408000   74.01892900                L0 2008AJ....136.1290R 1     -0.20      0.01     -0.14      0.01 2007AJ....133.2258S     12.921      0.024 1 2006AJ....131.1163S   2000.2250
    J0911+3206         2MASS 09112901+3206447                       2008AJ....135..785W  137.87088000   32.11243400                L0 2008AJ....135..785W 1   -116.92     24.76      7.79     29.23 PM_FROM_2MASS--WISE     15.898      0.083 1 2006AJ....131.1163S   1998.2230
    J0912+4203         2MASS 09120640+4203304                       2008AJ....135..785W  138.02667000   42.05847200                L0 2008AJ....135..785W 1   -153.39     21.89     58.39     29.48 PM_FROM_2MASS--WISE     15.986      0.090 1 2006AJ....131.1163S   1998.3280
    J0912+1459                       Gl 337CD                       2001AJ....122.1989W  138.06122000   14.99434000                L8 2001AJ....122.1989W 1   -524.48      0.87    245.12      0.67 1997A&A...323L..49P     15.512      0.077 1 2006AJ....131.1163S   1997.8790
    J0913+1841         2MASSW J0913032+184150                       1999APJ...519..802K  138.26337000   18.69726200                L3 1999APJ...519..802K 1     32.00     16.00   -187.00     17.00 2009AJ....137....1F     15.966      0.054 1 2006AJ....131.1163S   1998.0300
    J0915+3831         2MASS 09152436+3831285                       2008AJ....135..785W  138.85153000   38.52459000                L0 2008AJ....135..785W 1    -66.46     22.96    -26.83     29.35 PM_FROM_2MASS--WISE     16.243      0.107 1 2006AJ....131.1163S   1998.2729
    J0915+0422         2MASS 09153413+0422045                       2008AJ....136.1290R  138.89224000    4.36794280                L7 2008AJ....136.1290R 1   -135.84    153.78     33.87    202.43 2007AJ....133.2258S     14.548      0.028 1 2006AJ....131.1163S   2001.1230
    J0915+0531       ULAS J091544.13+053104.1                       2015MNRAS.449.3651M  138.93388000    5.51780560              T3.0 2015MNRAS.449.3651M 2    -95.01      5.49    -57.70      4.36 2014MNRAS.437.3603S     16.963      0.016 2 2015MNRAS.449.3651M -99999.0000
    J0916+2139         2MASS 09161504+2139512                       2003AJ....126.2421C  139.06270000   21.66424400                L0 2014APJ...794..143B 2   -199.00     17.00    -54.00     18.00 2009AJ....137....1F     13.223      0.021 1 2006AJ....131.1163S   1998.0300
    J0916+1057         2MASS 09165865+1057192                       2010AJ....139.1808S  139.23470000   10.96104900                L1 2010AJ....139.1808S 1     20.00     10.70      0.70     12.70 PM_FROM_2MASS--WISE     13.301      0.023 1 2006AJ....131.1163S   2010.5588
    J0917+3148         2MASS 09171476+3148249                       2009A&A...497..619Z  139.31154000   31.80692500                L2 2009A&A...497..619Z 1     11.47      0.00    -16.38      0.00 2009A&A...497..619Z     16.297      0.102 1 2006AJ....131.1163S   1998.2130
    J0917+0042       ULAS J091740.85+004254.0                       2015MNRAS.449.3651M  139.42021000    0.71500000              L1.0 2015MNRAS.449.3651M 2     -1.84      6.45     -6.71      5.63 2014MNRAS.437.3603S     17.608      0.026 2 2015MNRAS.449.3651M -99999.0000
    J0917+2944         2MASS 09175035+2944455                       2008AJ....135..785W  139.45981000   29.74598700                L0 2008AJ....135..785W 1    -33.66     27.62    -89.04     31.81 PM_FROM_2MASS--WISE     15.846      0.076 1 2006AJ....131.1163S   1999.2230
    J0917+6028         2MASS 09175418+6028065                       2011APJ...732...56G  139.47575000   60.46848700         L5 p(red) 2011APJ...732...56G 2   -163.40      7.00    -81.50     20.30 PM_FROM_2MASS--WISE -99999.000 -99999.000 0                 ...   1999.0450
    J0918+2134         2MASSW J0918382+213406                       1999APJ...519..802K  139.65900000   21.56828300              L2.5 1999APJ...519..802K 1    330.00     15.00   -156.00     17.00 2009AJ....137....1F     15.662      0.060 1 2006AJ....131.1163S   1998.0300
    J0920+3517         2MASSW J0920122+351742                       2000AJ....120..447K  140.05098000   35.29526900              L6.5 2000AJ....120..447K 1   -188.90      0.80   -198.40      0.60 2012APJS..201...19D     15.625      0.062 1 2006AJ....131.1163S   1998.2240
    J0920+2651         2MASS 09202645+2651583                       2008AJ....135..785W  140.11023000   26.86621300                L0 2008AJ....135..785W 1    -86.46     28.37   -123.57     31.81 PM_FROM_2MASS--WISE     15.827      0.073 1 2006AJ....131.1163S   1999.2230
    J0920+4539       WISE J092055.40+453856.3                       2011A&A...534L...7A  140.23088000   45.64886500                L9 2013APJ...777...36M 2    -42.00     23.00   -843.00     23.00 2013APJ...777...84B     15.223      0.051 1 2006AJ....131.1163S -99999.0000
    J0921-2104         2MASS 09211410-2104446                       2008AJ....136.1290R  140.30878000  -21.07905600              L1.5 2008AJ....136.1290R 1    244.00     16.00   -908.00     17.00 2009AJ....137....1F     12.779      0.021 1 2006AJ....131.1163S   2000.1730
    J0921+0842         2MASS 09214255+0842030                       2010AJ....139.1808S  140.42731000    8.70084480                L2 2010AJ....139.1808S 1   -151.14     34.21    -89.96     34.61 PM_FROM_2MASS--WISE     15.787      0.075 1 2006AJ....131.1163S   2000.1400
    J0922-8010         2MASS 09221952-8010399                       2008AJ....136.1290R  140.58134000  -80.17775700              L2:: 2008AJ....136.1290R 1     41.00      4.00    -45.00     22.00 2009AJ....137....1F     15.276      0.053 1 2006AJ....131.1163S   1999.9900
    J0922+1527      CFBDS J092250.12+152741.4                       2011AJ....141..203A  140.70883000   15.46150000                T7 2011AJ....141..203A 2    126.95     11.76   -180.90     11.43 2011AJ....141..203A     18.280      0.040 2                 ... -99999.0000
    J0923+0528         2MASS 09230087+0528013                       2010AJ....139.1808S  140.75365000    5.46703110                L0 2010AJ....139.1808S 1     26.80     52.60     25.80     56.10 PM_FROM_2MASS--WISE -99999.000 -99999.000 0                 ...   2001.0360
    J0923+2340         2MASS 09230861+2340152                       2010AJ....139.1808S  140.78590000   23.67090200                L1 2010AJ....139.1808S 1    266.00     34.23   -368.03     37.38 PM_FROM_2MASS--WISE     13.849      0.026 1 2006AJ....131.1163S   2000.9130
    J0924+0058       ULAS J092432.13+005835.6                       2015MNRAS.449.3651M  141.13388000    0.97655556              L0.0 2015MNRAS.449.3651M 2    -25.98      4.31    -22.04      5.84 2014MNRAS.437.3603S     17.932      0.028 2 2015MNRAS.449.3651M -99999.0000
    J0925+2835         2MASS 09253211+2835510                       2010AJ....139.1808S  141.38382000   28.59750400                L0 2010AJ....139.1808S 1      4.25     27.93    -17.57     31.81 PM_FROM_2MASS--WISE     16.526      0.121 1 2006AJ....131.1163S   1999.2230
    J0926+0835       ULAS J092605.47+083517.0                       2010MNRAS.406.1885B  141.52279000    8.58810280              T4.5 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.570      0.020 2 2010MNRAS.406.1885B -99999.0000
    J0926+0402       ULAS J092608.82+040239.7                       2013MNRAS.433..457B  141.53675000    4.04427690                T6 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.590      0.060 2 2013MNRAS.433..457B -99999.0000
    J0926+5847      SDSSp J092615.38+584720.9                       2002APJ...564..466G  141.56407000   58.78923000           T3 + T6 2006APJS..166..585B 2   -192.84    250.85   -229.81    266.34 2003APJ...592.1186B     15.897      0.064 1 2006AJ....131.1163S   2000.2140
    J0926+0711       ULAS J092624.76+071140.7                       2010MNRAS.406.1885B  141.60317000    7.19463890              T3.5 2010MNRAS.406.1885B 2    -55.73      8.26   -419.77     10.60 2014MNRAS.437.3603S     17.480      0.020 2 2010MNRAS.406.1885B -99999.0000
    J0926-0151       ULAS J092646.81-015150.0                       2015MNRAS.449.3651M  141.69504000   -1.86388890              L5.0 2015MNRAS.449.3651M 2    -94.11      8.34    -66.64      5.71 2014MNRAS.437.3603S     17.722      0.042 2 2015MNRAS.449.3651M -99999.0000
    J0926-0056       ULAS J092659.46-005611.1                       2015MNRAS.449.3651M  141.74775000   -0.93641667              L3.0 2015MNRAS.449.3651M 2     -1.75      5.70   -153.75      5.59 2014MNRAS.437.3603S     17.972      0.051 2 2015MNRAS.449.3651M -99999.0000
    J0927+3413       ULAS J092744.20+341308.7                       2013MNRAS.433..457B  141.93417000   34.21891300              T5.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.770      0.110 2 2013MNRAS.433..457B -99999.0000
    J0927+6027         2MASS 09275741+6027464                       2002AJ....123.3409H  141.98921000   60.46289100                L1 2002AJ....123.3409H 1      3.00     13.00     16.00     25.00 2009AJ....137....1F     15.520      0.054 1 2006AJ....131.1163S   1999.0460
    J0928-1603         2MASSW J0928397-160312                       2000AJ....120..447K  142.16551000  -16.05357400                L2 2000AJ....120..447K 1   -158.10      2.10     25.60      1.80 2013AJ....146..161M     15.322      0.041 1 2006AJ....131.1163S   1998.2450
    J0929+0409     WISEPC J092906.77+040957.9                       2011APJS..197...19K  142.27821000    4.16608300              T6.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.214      0.056 1 2006AJ....131.1163S -99999.0000
    J0929+1105       ULAS J092926.44+110547.3                       2010MNRAS.406.1885B  142.36017000   11.09652000                T2 2010MNRAS.406.1885B 2    -36.76      8.63     16.32      8.92 2014MNRAS.437.3603S     19.080      0.020 2 2010MNRAS.406.1885B -99999.0000
    J0929+3429         2MASSW J0929336+342952                       2000AJ....120..447K  142.39021000   34.49798600                L8 2000AJ....120..447K 1   -223.88     24.09    -81.27     29.23 PM_FROM_2MASS--WISE     16.601      0.124 1 2006AJ....131.1163S   1998.2240
    J0931+0327         2MASS 09310955+0327331                       2004AJ....127.3553K  142.78979000    3.45920210      L7.5 p(blue) 2004AJ....127.3553K 2   -612.00     18.00   -131.00     18.00 2009AJ....137....1F     16.615      0.137 1 2006AJ....131.1163S   2000.1100
    J0931+2802         2MASS 09311309+2802289                       2010AJ....139.1808S  142.80457000   28.04136300                L3 2010AJ....139.1808S 1    273.37     25.63   -296.45     29.04 PM_FROM_2MASS--WISE     14.975      0.032 1 2006AJ....131.1163S   1998.1440
    J0931-0209       ULAS J093129.56-020902.8                       2015MNRAS.449.3651M  142.87317000   -2.15077780              L0.0 2015MNRAS.449.3651M 2     15.57      6.24    -54.86      6.42 2014MNRAS.437.3603S     18.092      0.044 2 2015MNRAS.449.3651M -99999.0000
    J0932+3456         2MASS 09321544+3456254                       2010AJ....139.1808S  143.06436000   34.94039500                L0 2010AJ....139.1808S 1     25.55     23.96    -65.69     29.23 PM_FROM_2MASS--WISE     16.730      0.150 1 2006AJ....131.1163S   1998.2240
    J0932+6725         2MASS 09323750+6725153                       2010AJ....139.1808S  143.15628000   67.42092100                L0 2010AJ....139.1808S 1    -11.13     12.18   -142.57     31.72 PM_FROM_2MASS--WISE     15.914      0.090 1 2006AJ....131.1163S   1999.1930
    J0932+3102       ULAS J093245.48+310206.4                       2013MNRAS.433..457B  143.18950000   31.03511100                T2 2013MNRAS.433..457B 2    -39.98     13.53     -5.02     13.18 2014MNRAS.437.3603S     18.730      0.050 2 2013MNRAS.433..457B -99999.0000
    J0933+2654         2MASS 09332805+2654495                       2008AJ....135..785W  143.36691000   26.91376500                L0 2008AJ....135..785W 1   -114.42     25.90   -204.64     29.04 PM_FROM_2MASS--WISE     15.649      0.050 1 2006AJ....131.1163S   1998.1440
    J0935+0123       ULAS J093512.60+012347.4                       2015MNRAS.449.3651M  143.80250000    1.39650000              L5.5 2015MNRAS.449.3651M 2     78.90      8.89    -19.62      9.79 2014MNRAS.437.3603S     17.354      0.024 2 2015MNRAS.449.3651M -99999.0000
    J0935-2934         2MASS 09352803-2934596                       2008AJ....136.1290R  143.86682000  -29.58322700                L0 2008AJ....136.1290R 1    -23.00     16.00     64.00     18.00 2009AJ....137....1F     14.036      0.026 1 2006AJ....131.1163S   1999.1660
    J0935+2342         2MASS 09353550+2342177                       2010AJ....139.1808S  143.89792000   23.70494300                L1 2010AJ....139.1808S 1    -36.21     26.41    -22.52     28.84 PM_FROM_2MASS--WISE     16.641      0.123 1 2006AJ....131.1163S   1998.0570
    J0936+0431         2MASS 09360011+0431480                       2010AJ....139.1808S  144.00049000    4.53000590                L2 2010AJ....139.1808S 1    -62.76     34.33    -50.99     34.43 PM_FROM_2MASS--WISE     16.123      0.086 1 2006AJ....131.1163S   2000.0880
    J0936+3115       ULAS J093613.16+311513.5                       MAROCCO_et_al_2017_  144.05545000   31.25396300               M7  MAROCCO_et_al_2017_ 1   -163.36      9.97     -3.56      9.74 2014MNRAS.437.3603S     16.593      0.008 2                 ...   1998.3550
    J0937+2847         2MASS 09370672+2847056                       2008AJ....135..785W  144.27803000   28.78488900                L0 2008AJ....135..785W 1    -37.36     30.65    -19.32     34.98 PM_FROM_2MASS--WISE     15.795      0.071 1 2006AJ....131.1163S   2000.2500
    J0937+2931         2MASSI J0937347+293142                       2002APJ...564..421B  144.39532000   29.52805300                T7 2003AJ....126.2487B 1    944.15      1.16  -1319.75      1.18 2009A&A...493L..27S     14.648      0.034 1 2006AJ....131.1163S   2000.2500
    J0938+2903         2MASS 09382489+2903292                       2010AJ....139.1808S  144.60374000   29.05811300                L0 2010AJ....139.1808S 1     -4.12     27.02    -52.98     30.91 PM_FROM_2MASS--WISE     16.835      0.189 1 2006AJ....131.1163S   1998.8950
    J0938-0011       ULAS J093829.28-001112.6                       2008MNRAS.390..304P  144.62200000   -0.18670167              T4.5 2008MNRAS.390..304P 2   -258.21     10.10    -82.37      8.19 2014MNRAS.437.3603S     18.530      0.060 2 2008MNRAS.390..304P -99999.0000
    J0938+0815       ULAS J093836.78+081511.0                       MAROCCO_et_al_2017_  144.65330000    8.25304420               M7  MAROCCO_et_al_2017_ 1   -142.75      7.61    -36.65      7.20 2014MNRAS.437.3603S     14.370      0.000 2                 ...   2000.8990
    J0938+0443         2MASS 09385888+0443438                       2010AJ....139.1808S  144.74535000    4.72885130                L0 2010AJ....139.1808S 1    -15.66     34.25    -38.78     34.37 PM_FROM_2MASS--WISE     15.243      0.050 1 2006AJ....131.1163S   2000.0690
    J0939+3412         2MASS 09390651+3412574                       2008AJ....135..785W  144.77713000   34.21596100                L0 2008AJ....135..785W 1   -116.40     26.35    -58.25     31.86 PM_FROM_2MASS--WISE     15.584      0.050 1 2006AJ....131.1163S   1999.2419
    J0939+0653       ULAS J093930.74+065309.8                       2015MNRAS.449.3651M  144.87827000    6.88606420              L5.0 2015MNRAS.449.3651M 2   -143.86      6.09    -24.94      6.62 2014MNRAS.437.3603S     16.787      0.013 2 2015MNRAS.449.3651M   2000.8990
    J0939-2448         2MASS 09393548-2448279                       2005AJ....130.2326T  144.89787000  -24.80776200                T8 2006APJ...639.1095B 2    486.01     31.21  -1042.25     55.04 2005AJ....130.2326T     15.980      0.105 1 2006AJ....131.1163S   2000.1071
    J0939+0016       ULAS J093951.04+001653.6                       2008MNRAS.390..304P  144.96267000    0.28155556              T5.5 2008MNRAS.390..304P 2    132.40      9.34   -292.37     10.00 2014MNRAS.437.3603S     17.960      0.030 2 2008MNRAS.390..304P -99999.0000
    J0940+5650         2MASS 09404316+5650492                       2008AJ....135..785W  145.17987000   56.84700000                L0 2008AJ....135..785W 1    -11.48     18.84    -11.81     34.45 PM_FROM_2MASS--WISE     15.705      0.055 1 2006AJ....131.1163S   2000.0940
    J0940+2946         2MASS 09404793+2946534                       2010AJ....139.1808S  145.19972000   29.78150400                L1 2010AJ....139.1808S 1   -143.06     26.83    -63.58     30.91 PM_FROM_2MASS--WISE     15.292      0.067 1 2006AJ....131.1163S   1998.8950
    J0941+1009         2MASS 09413492+1009428                       2008AJ....135..785W  145.39552000   10.16189200                L0 2008AJ....135..785W 1    -55.97     36.74   -298.19     37.33 PM_FROM_2MASS--WISE     14.576      0.023 1 2006AJ....131.1163S   2000.8990
    J0941+0942       ULAS J094136.50+094214.2                       2015MNRAS.449.3651M  145.40253000    9.70381250              L6.5 2015MNRAS.449.3651M 2   -212.51      6.11    -31.43      7.28 2014MNRAS.437.3603S     17.511      0.026 2 2015MNRAS.449.3651M   2000.8990
    J0943+3607       WISE J094305.98+360723.5                       2014AJ....147..113C  145.77501000   36.12315600              T9.5 2014AJ....147..113C 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...      9.740      0.050 2 2014AJ....147..113C -99999.0000
    J0943+0858       ULAS J094331.49+085849.2                       2010MNRAS.406.1885B  145.88121000    8.98033330              T5 p 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.600      0.020 2 2010MNRAS.406.1885B -99999.0000
    J0943+0942       ULAS J094349.60+094203.4                       2010MNRAS.406.1885B  145.95667000    9.70094440            T4.5 p 2010MNRAS.406.1885B 2     45.37     10.87   -119.94      8.75 2014MNRAS.437.3603S     18.840      0.050 2 2010MNRAS.406.1885B -99999.0000
    J0943+1519         2MASS 09435026+1519095                       2010AJ....139.1808S  145.95946000   15.31932000                L1 2010AJ....139.1808S 1   -142.41     27.49    -28.50     28.51 PM_FROM_2MASS--WISE     15.745      0.063 1 2006AJ....131.1163S   1997.9100
    J0944+3131         2MASSW J0944027+313132                       2000AJ....120..447K  146.01164000   31.52578400                L2 2000AJ....120..447K 1     42.98     14.79    -32.51     14.62 2008MNRAS.384.1399J     15.495      0.047 1 2006AJ....131.1163S   1998.1801
    J0944+0244       ULAS J094420.32+024422.7                       2015MNRAS.449.3651M  146.08467000    2.73963890              L2.0 2015MNRAS.449.3651M 2    -21.49     12.47    -35.10     10.59 2014MNRAS.437.3603S     18.051      0.052 2 2015MNRAS.449.3651M -99999.0000
    J0944+6410         2MASS 09442733+6410372                       2010AJ....139.1808S  146.11389000   64.17702500                L0 2010AJ....139.1808S 1    -14.55     13.64     26.24     31.32 PM_FROM_2MASS--WISE     16.667      0.156 1 2006AJ....131.1163S   1999.0460
    J0944+3649         2MASS 09443635+3649211                       2010AJ....139.1808S  146.15149000   36.82252900                L2 2010AJ....139.1808S 1   -128.65     23.46    -37.95     29.30 PM_FROM_2MASS--WISE     15.986      0.084 1 2006AJ....131.1163S   1998.2540
    J0945+0755       ULAS J094516.39+075545.6 2010A&A...510L...8S ; 2010MNRAS.406.1885B  146.31829000    7.92933330                T5 2010MNRAS.406.1885B 2   -136.76      7.60    -52.20      7.64 2014MNRAS.437.3603S     17.490      0.020 2 2010MNRAS.406.1885B -99999.0000
    J0947+0742       ULAS J094742.01+074232.3                       2015MNRAS.449.3651M  146.92504000    7.70897220              L1.0 2015MNRAS.449.3651M 2    -29.75      5.27      0.66      5.45 2014MNRAS.437.3603S     17.760      0.020 2 2015MNRAS.449.3651M -99999.0000
    J0948+0648       ULAS J094806.06+064805.0                       2007MNRAS.379.1423L  147.02525000    6.80138890                T7 2007MNRAS.379.1423L 2    199.40      7.00   -273.90      6.20 2010A&A...524A..38M     18.850      0.070 2 2007MNRAS.379.1423L -99999.0000
    J0948+1323         2MASS 09481862+1323200                       2010AJ....139.1808S  147.07762000   13.38890600                L0 2010AJ....139.1808S 1    -99.10     18.20    -71.10     22.40 PM_FROM_2MASS--WISE     15.868      0.083 1 2006AJ....131.1163S   1999.8400
    J0949+2649         2MASS 09490311+2649442                       2010AJ....139.1808S  147.26300000   26.82897200                L0 2010AJ....139.1808S 1     72.57     28.02    -52.02     31.40 PM_FROM_2MASS--WISE     16.221      0.087 1 2006AJ....131.1163S   1999.0760
    J0949-1545         2MASS 09490860-1545485                       2005AJ....130.2326T  147.28584000  -15.76347900                T2 2006APJ...639.1095B 2    -99.98     40.01      1.75     59.34 2005AJ....130.2326T     16.149      0.117 1 2006AJ....131.1163S   2000.1810
    J0949-0015       ULAS J094936.27-001528.9                       MAROCCO_et_al_2017_  147.40082000   -0.25784889             L0+-1 MAROCCO_et_al_2017_ 1    137.36    -87.51      5.65      4.42 2014MNRAS.437.3603S     15.710      0.008 2                 ...   1998.9900
    J0950+0117       ULAS J095047.28+011734.3                       2012APJ...748...74L  147.69700000    1.29286110                T8 2012APJ...748...74L 2    239.57      8.18   -384.87      6.65 2014MNRAS.437.3603S     18.020      0.030 2 2013MNRAS.433..457B -99999.0000
    J0951+3558                    LP 261-75 B                       2000AJ....120..447K  147.77289000   35.96725800                L6 2000AJ....120..447K 1    -99.89      7.17   -160.92      9.43 2004AJ....127.2948V     17.225      0.209 1 2006AJ....131.1163S   1998.2271
    J0951+0757       ULAS J095126.87+075756.8                       2015MNRAS.449.3651M  147.86196000    7.96577780              L6.0 2015MNRAS.449.3651M 2    -81.05      7.59   -150.39      7.57 2014MNRAS.437.3603S     17.620      0.024 2 2015MNRAS.449.3651M -99999.0000
    J0952+1955     WISEPC J095259.29+195507.3                       2011APJS..197...19K  148.24706000   19.91894500                T6 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.126      0.062 1 2006AJ....131.1163S   2010.5588
    J0953-1014         2MASS 09532126-1014205                       2007AJ....133..439C  148.33862000  -10.23904700                L0 2007AJ....133..439C 1    -48.00     19.00    -89.00     19.00 2009AJ....137....1F     13.469      0.026 1 2006AJ....131.1163S   1999.0750
    J0953+0526                   NLTT 22851 B                       2010MNRAS.404.1817Z  148.35233000    5.44955490              M9.5 2010MNRAS.404.1817Z 1    835.59     34.28  -1359.41     34.43 PM_FROM_2MASS--WISE     15.666      0.089 1 2006AJ....131.1163S   2000.0880
    J0954+0922       ULAS J095401.45+092213.7                       2015MNRAS.449.3651M  148.50604000    9.37047220              T2.5 2015MNRAS.449.3651M 2     -3.03      6.81   -162.70      8.24 2014MNRAS.437.3603S     17.705      0.023 2 2015MNRAS.449.3651M -99999.0000
    J0954+5001         2MASS 09541578+5001403                       2010AJ....139.1808S  148.56575000   50.02786300                L0 2010AJ....139.1808S 1   -105.27     22.29    -70.04     34.70 PM_FROM_2MASS--WISE     16.542      0.119 1 2006AJ....131.1163S   2000.1670
    J0954+0623       ULAS J095429.91+062309.9                       2012A&A...541A.163S  148.62463000    6.38608330              T5.5 2012A&A...541A.163S 2   -497.03      9.20   -435.21      7.03 2014MNRAS.437.3603S     16.600      0.010 2 2013MNRAS.433..457B -99999.0000
    J0956+0821       ULAS J095606.72+082115.7                       2015MNRAS.449.3651M  149.02800000    8.35436110              L5.0 2015MNRAS.449.3651M 2     -3.74      8.98     26.44      8.80 2014MNRAS.437.3603S     17.982      0.034 2 2015MNRAS.449.3651M -99999.0000
    J0957+4624         2MASS 09572983+4624177                       2014APJ...786L..18L  149.37254000   46.40375000         L5 p(red) 2014APJ...786L..18L 2   -354.00     11.00   -353.00     11.00 2014APJ...786L..18L     16.248      0.112 1 2006AJ....131.1163S -99999.0000
    J0958-0039       ULAS J095829.86-003932.0                       2008MNRAS.390..304P  149.62442000   -0.65888889              T5.5 2008MNRAS.390..304P 2    -52.98      9.53      0.39      9.08 2014MNRAS.437.3603S     18.950      0.060 2 2008MNRAS.390..304P -99999.0000
    J0958+2001         2MASS 09585080+2001525                       2010AJ....139.1808S  149.71170000   20.03126700                L0 2010AJ....139.1808S 1   -264.37     27.11   -254.46     28.86 PM_FROM_2MASS--WISE     16.078      0.078 1 2006AJ....131.1163S   1998.0649
    J0959+0236           CFBDS J095914+023655                       2008A&A...484..469D  149.81167000    2.61533300                T3 2008A&A...484..469D 2     27.82     41.27     32.79     41.48 2011AJ....141..203A     19.540      0.110 2                 ... -99999.0000
    J1000+3218         2MASS 10001708+3218306                       2009A&A...497..619Z  150.07118000   32.30850600              L3.5 2009A&A...497..619Z 1   -392.04     49.22   -199.76     46.91 2009A&A...497..619Z     16.621      0.118 1 2006AJ....131.1163S   1998.2161
    J1001+0226           CFBDS J100113+022622                       2008A&A...484..469D  150.30459000    2.43952800                T5 2008A&A...484..469D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1003+0752       ULAS J100310.96+075220.3                       2015MNRAS.449.3651M  150.79567000    7.87230560              L4.0 2015MNRAS.449.3651M 2     20.90      8.71    -60.11      6.74 2014MNRAS.437.3603S     17.727      0.027 2 2015MNRAS.449.3651M -99999.0000
    J1003+0511       ULAS J100337.92+051141.7                       MAROCCO_et_al_2017_  150.90802000    5.19491640             M9+-1 MAROCCO_et_al_2017_ 1     -8.80     10.07    -28.22      9.90 2014MNRAS.437.3603S     18.236      0.053 2                 ... -99999.0000
    J1004+0053        SDSS 100401.41+005354.9                       2004AJ....127.3553K  151.00562000    0.89853919                L2 2004AJ....127.3553K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.977      0.211 1 2006AJ....131.1163S   2010.5588
    J1004+5022                      G 196-3 B                       1998SCI...282.1309R  151.08611000   50.38323600           L3 Î² 2008APJ...689.1295K 1   -133.07     31.19   -185.19     28.94 2008MNRAS.384.1399J     14.831      0.045 1 2006AJ....131.1163S   1999.0480
    J1004+5657         2MASS 10043591+5657572                       2010AJ....139.1808S  151.14966000   56.96589700                L0 2010AJ....139.1808S 1      5.20     17.08     14.32     31.33 PM_FROM_2MASS--WISE     16.666      0.113 1 2006AJ....131.1163S   1999.0510
    J1004-3335                    LHS 5166 B                        2002APJ...575..484G  151.16373000  -33.58858500                L4 2002APJ...575..484G 1    243.59      3.72   -253.30      3.72 2012APJS..201...19D     14.480      0.032 1 2006AJ....131.1163S   1999.3320
    J1004-1318          DENIS J1004403-131818                       2010A&A...517A..53M  151.16795000  -13.30518400                L0 2010A&A...517A..53M 1   -117.63     28.60   -195.31     29.39 PM_FROM_2MASS--WISE     14.685      0.035 1 2006AJ....131.1163S   1998.2891
    J1004+6146         2MASS 10044261+6146287                       2008AJ....135..785W  151.17757000   61.77466600                L0 2008AJ....135..785W 1    -65.53     15.93    -84.67     33.68 PM_FROM_2MASS--WISE     15.547      0.054 1 2006AJ....131.1163S   1999.8540
    J1005+0358         2MASS 10055984+0358425                       2008AJ....135..785W  151.49934000    3.97847600                L0 2008AJ....135..785W 1    -10.47     34.37   -174.12     34.45 PM_FROM_2MASS--WISE     15.949      0.102 1 2006AJ....131.1163S   2000.0940
    J1006+1211       ULAS J100647.06+121117.2                       2015MNRAS.449.3651M  151.69608000   12.18811100              L1.0 2015MNRAS.449.3651M 2      3.41     10.78    -93.11      6.73 2014MNRAS.437.3603S     17.639      0.028 2 2015MNRAS.449.3651M -99999.0000
    J1007+0130       ULAS J100703.55+013017.0                       2015MNRAS.449.3651M  151.76479000    1.50472220              L1.0 2015MNRAS.449.3651M 2    -61.82      9.83      8.61      8.51 2014MNRAS.437.3603S     17.693      0.037 2 2015MNRAS.449.3651M -99999.0000
    J1007+1930         2MASS 10071185+1930563                       2006AJ....131.2722C  151.79941000   19.51564200                L8 2006AJ....131.2722C 2   -263.00     15.00    -18.00     16.00 2009AJ....137....1F     16.871      0.157 1 2006AJ....131.1163S   1998.0649
    J1007+1047       ULAS J100731.32+104758.8                       2015MNRAS.449.3651M  151.88050000   10.79966700              L2.0 2015MNRAS.449.3651M 2    -80.08      9.66      7.63      7.80 2014MNRAS.437.3603S     17.634      0.034 2 2015MNRAS.449.3651M -99999.0000
    J1007-4555         2MASS 10073369-4555147                       2007AJ....134.1162L  151.89041000  -45.92075700                T5 2007AJ....134.1162L 2   -723.49      3.41    148.64      3.60 2012APJS..201...19D     15.653      0.067 1 2006AJ....131.1163S   2000.1290
    J1007-0100       ULAS J100759.90-010031.1                       2007MNRAS.379.1423L  151.99958000   -1.00863890              T5.5 2007MNRAS.379.1423L 2   -229.21      9.01    151.52      8.77 2014MNRAS.437.3603S     18.670      0.070 2 2007MNRAS.379.1423L -99999.0000
    J1008+4707         2MASS 10084466+4707388                       2008AJ....135..785W  152.18611000   47.12746800                L0 2008AJ....135..785W 1   -106.85     20.04   -178.37     29.45 PM_FROM_2MASS--WISE     15.933      0.090 1 2006AJ....131.1163S   1998.3170
    J1009+5802         2MASS 10094265+5802175                       2010AJ....139.1808S  152.42775000   58.03820000                L3 2010AJ....139.1808S 1    111.18     16.59     47.73     31.33 PM_FROM_2MASS--WISE     16.037      0.077 1 2006AJ....131.1163S   1999.0510
    J1010-0406         2MASSI J1010148-040649                       2003AJ....126.2421C  152.56169000   -4.11387010                L6 2003AJ....126.2421C 1   -321.11     15.88     20.20     13.49 2008MNRAS.384.1399J     15.508      0.057 1 2006AJ....131.1163S   1998.9850
    J1011+3826         2MASS 10110527+3826186                       2008AJ....135..785W  152.77196000   38.43851100                L0 2008AJ....135..785W 1   -139.74     22.93   -243.08     29.28 PM_FROM_2MASS--WISE     14.926      0.032 1 2006AJ....131.1163S   1998.2430
    J1012+1021       ULAS J101243.54+102101.7 2010A&A...510L...8S ; 2010MNRAS.406.1885B  153.18142000   10.35047200              T5.5 2010MNRAS.406.1885B 2   -392.51      6.26   -552.75     12.04 2014MNRAS.437.3603S     16.870      0.010 2 2010MNRAS.406.1885B -99999.0000
    J1013+0710         2MASS 10130436+0710504                       2010AJ....139.1808S  153.26817000    7.18067600                L0 2010AJ....139.1808S 1    -15.71     34.37     11.71     34.64 PM_FROM_2MASS--WISE     16.221      0.134 1 2006AJ....131.1163S   2000.1510
    J1013+3520         2MASS 10132796+3520536                       2008AJ....135..785W  153.36650000   35.34822800                L0 2008AJ....135..785W 1     -0.00     23.84   -160.32     29.23 PM_FROM_2MASS--WISE     14.296      0.027 1 2006AJ....131.1163S   1998.2240
    J1015+0752         2MASS 10151763+0752121                       2008AJ....135..785W  153.82346000    7.87002750                L0 2008AJ....135..785W 1    -15.69     34.33      1.48     34.65 PM_FROM_2MASS--WISE     15.509      0.088 1 2006AJ....131.1163S   2000.1541
    J1016+0000       ULAS J101618.77+000028.0                       2015MNRAS.449.3651M  154.07843000    0.00791889              L5.0 2015MNRAS.449.3651M 2   -100.83      6.20    -68.44      5.52 2014MNRAS.437.3603S     17.443      0.023 2 2015MNRAS.449.3651M   1998.9850
    J1016-0132       ULAS J101658.05-013258.0                       2015MNRAS.449.3651M  154.24187000   -1.54944440              L3.0 2015MNRAS.449.3651M 2    -31.35      5.78    -61.59      5.51 2014MNRAS.437.3603S     17.939      0.035 2 2015MNRAS.449.3651M -99999.0000
    J1017+1308         2MASSI J1017075+130839                       2003AJ....126.2421C  154.28142000   13.14441100               L2: 2003AJ....126.2421C 1     60.61     18.45    -93.69     16.92 2008MNRAS.384.1399J     14.096      0.021 1 2006AJ....131.1163S   1997.9210
    J1017+0118       ULAS J101721.40+011817.9                       2008MNRAS.391..320B  154.33917000    1.30497220              T8 p 2008MNRAS.391..320B 2    -90.26      9.30    -17.63      8.49 2014MNRAS.437.3603S     18.530      0.020 2 2008MNRAS.391..320B -99999.0000
    J1017+4310         2MASS 10174252+4310584                       2010AJ....139.1808S  154.42717000   43.18291500                L1 2010AJ....139.1808S 1    -49.10     21.48   -130.18     29.46 PM_FROM_2MASS--WISE     15.548      0.069 1 2006AJ....131.1163S   1998.3220
    J1018-2445     WISEPC J101808.05-244557.7                       2011APJS..197...19K  154.53354000  -24.76602800                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.820      0.120 1 2006AJ....131.1163S -99999.0000
    J1018+0725       ULAS J101821.78+072547.1                       2007MNRAS.379.1423L  154.59075000    7.42975000                T5 2007MNRAS.379.1423L 2   -183.70      2.60    -15.10      3.10 2010A&A...524A..38M     17.710      0.040 2 2007MNRAS.379.1423L -99999.0000
    J1018-2909         2MASSW J1018588-290953                       2002APJ...575..484G  154.74498000  -29.16487700                L1 2002APJ...575..484G 1   -340.17      1.94    -93.83      2.60 2012APJS..201...19D     14.213      0.028 1 2006AJ....131.1163S   1999.1730
    J1019+6529     WISEPA J101905.63+652954.2                       2011APJS..197...19K  154.77397000   65.49797100                T7 2011APJS..197...19K 1    -80.97     13.99    125.87     33.72 PM_FROM_2MASS--WISE     16.589      0.055 1 2006AJ....131.1163S   1999.8669
    J1019-2707          DENIS J1019245-270717                       2010A&A...517A..53M  154.85199000  -27.12142900              L0.5 2010A&A...517A..53M 1   -626.93     28.18     33.77     31.67 PM_FROM_2MASS--WISE     13.526      0.027 1 2006AJ....131.1163S   1999.1730
    J1021-0304         2MASS 10210969-0304197                       2000APJ...536L..35L  155.29037000   -3.07216410              T3.5 2008APJ...689.1295K 1   -170.80      3.37    -66.25      3.22 2003AJ....126..975T     16.253      0.090 1 2006AJ....131.1163S   1998.9301
    J1021+3546         2MASS 10211607+3546083                       2008AJ....135..785W  155.31697000   35.76899000                L0 2008AJ....135..785W 1    -39.75     23.72    -72.38     29.24 PM_FROM_2MASS--WISE     16.470      0.105 1 2006AJ....131.1163S   1998.2260
    J1021+0544       ULAS J102144.87+054446.1                       2013MNRAS.433..457B  155.43696000    5.74613890                T6 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.660      0.020 2 2013MNRAS.433..457B -99999.0000
    J1022+0200         2MASS 10220489+0200477                       2008AJ....135..785W  155.52037000    2.01325110                L0 2008AJ....135..785W 1   -173.00     18.00   -398.00     16.00 2008MNRAS.384.1399J     14.100      0.029 1 2006AJ....131.1163S   2000.0959
    J1022+4114                     HD 89744 B                       2001AJ....122.1989W  155.56204000   41.24074600                L0 2001AJ....122.1989W 1   -120.18      0.51   -138.59      0.51 1997A&A...323L..49P     14.901      0.035 1 2006AJ....131.1163S   1998.2560
    J1022+5825                    2MUCD 20373                       2008AJ....136.1290R  155.70088000   58.42927200           L1 Î² 2008APJ...689.1295K 1     -0.81      0.01     -0.73      0.01 2007AJ....133.2258S     13.499      0.023 1 2006AJ....131.1163S   2000.0720
    J1023+0447       ULAS J102305.44+044739.2                       2013MNRAS.433..457B  155.77267000    4.79422220              T6.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.390      0.040 2 2013MNRAS.433..457B -99999.0000
    J1025+3212         2MASS 10255227+3212349                       2006AJ....131.2722C  156.46779000   32.20969400            L7.5:: 2006AJ....131.2722C 2    393.00     11.00   -228.00     13.00 2009AJ....137....1F -99999.000 -99999.000 0                 ... -99999.0000
    J1025+0307       WISE J102557.72+030755.7                       2013APJ...777...36M  156.49033000    3.13219120              T8.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.930      0.030 2 2013APJ...777...36M -99999.0000
    J1026+3955         2MASS 10260013+3955085                       2008AJ....135..785W  156.50058000   39.91904100                L0 2008AJ....135..785W 1   -154.11     22.48    171.91     29.31 PM_FROM_2MASS--WISE     16.123      0.091 1 2006AJ....131.1163S   1998.2570
    J1028+5654      CFBDS J102841.01+565401.9                       2011AJ....141..203A  157.17087000   56.90052800                T8 2011AJ....141..203A 2    223.82     23.28    -52.95     27.51 2011AJ....141..203A     17.980      0.040 2                 ... -99999.0000
    J1029+1626         2MASSI J1029216+162652                       2000AJ....120..447K  157.34021000   16.44796000              L2.5 2000AJ....120..447K 1    358.37     15.85   -348.50     15.84 2008MNRAS.384.1399J     14.294      0.024 1 2006AJ....131.1163S   1997.9260
    J1029+0935       ULAS J102940.52+093514.6                       2013MNRAS.433..457B  157.41883000    9.58738890                T8 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.280      0.010 2 2013MNRAS.433..457B -99999.0000
    J1029+4834         2MASS 10294770+4834128                       2009A&A...497..619Z  157.44881000   48.57023200                L0 2009A&A...497..619Z 1   -377.40    182.56   -245.09    186.02 2009A&A...497..619Z     16.764      0.193 1 2006AJ....131.1163S   2000.2090
    J1030+0213        SDSS 103026.78+021306.4                       2004AJ....127.3553K  157.61158000    2.21825000              L9.5 2004AJ....127.3553K 2     50.00      5.30     62.00      4.80 2012APJ...752...56F -99999.000 -99999.000 0                 ... -99999.0000
    J1031+3349         2MASS 10315064+3349595                       2010APJS..190..100K  157.96103000   33.83321000                L2 2010APJS..190..100K 2   -145.16     25.75     50.77     31.00 PM_FROM_2MASS--WISE     16.091      0.087 1 2006AJ....131.1163S   1998.9280
    J1032+3300         2MASS 10322521+3300433                       2008AJ....135..785W  158.10507000   33.01205400                L0 2008AJ....135..785W 1    -55.45     26.00   -227.88     31.00 PM_FROM_2MASS--WISE     15.259      0.049 1 2006AJ....131.1163S   1998.9280
    J1033+1216         2MASS 10330903+1216265                       2008AJ....135..785W  158.28766000   12.27403900                L0 2008AJ....135..785W 1    225.19     27.89   -112.24     28.54 PM_FROM_2MASS--WISE     15.065      0.038 1 2006AJ....131.1163S   1997.9260
    J1033+4005         2MASS 10332186+4005499                       2006AJ....131.2722C  158.34109000   40.09719800        L6 p(blue) 2010APJS..190..100K 2    154.00     13.00   -188.00     18.00 2009AJ....137....1F     16.644      0.161 1 2006AJ....131.1163S   1999.2450
    J1034+0350         2MASS 10340564+0350164                       2010AJ....139.1808S  158.52351000    3.83791090                L0 2010AJ....139.1808S 1    346.03     34.41   -223.65     34.49 PM_FROM_2MASS--WISE     14.695      0.043 1 2006AJ....131.1163S   2000.1050
    J1034-0015       ULAS J103434.52-001553.0                       2010MNRAS.406.1885B  158.64383000   -0.26472222            T6.5 p 2010MNRAS.406.1885B 2    -93.65     12.29    -30.00     12.36 2014MNRAS.437.3603S     18.860      0.030 2 2010MNRAS.406.1885B -99999.0000
    J1034+1258         2MASS 10345117+1258407                       2010AJ....139.1808S  158.71323000   12.97799200                L0 2010AJ....139.1808S 1    -98.73     34.11    -29.00     35.00 PM_FROM_2MASS--WISE     16.013      0.078 1 2006AJ....131.1163S   2000.2581
    J1035+2507         2MASSW J1035245+250745                       2000AJ....120..447K  158.85233000   25.12917500                L1 2000AJ....120..447K 1   -181.34     19.66   -271.91     20.66 2008MNRAS.384.1399J     14.758      0.025 1 2006AJ....131.1163S   1998.1610
    J1035+2318         2MASS 10352851+2318404                       2010AJ....139.1808S  158.86880000   23.31124300                L0 2010AJ....139.1808S 1    149.51     26.52    -71.50     28.88 PM_FROM_2MASS--WISE     16.496      0.102 1 2006AJ....131.1163S   1998.0740
    J1036+3724         2MASS 10360244+3724491                       2009A&A...497..619Z  159.01019000   37.41364300                L0 2009A&A...497..619Z 1      6.98     29.67    -99.76     30.00 2009A&A...497..619Z     16.420      0.115 1 2006AJ....131.1163S   1998.2460
    J1036+0306         2MASS 10360307+0306160                       2014APJ...786L..18L  159.01167000    3.10433330        L4 p(blue) 2014APJ...786L..18L 2   -403.00     15.00    -43.00     14.00 2014APJ...786L..18L     15.975      0.096 1 2006AJ....131.1163S -99999.0000
    J1036-3441         2MASSW J1036530-344138                       2002APJ...575..484G  159.22108000  -34.69391300                L6 2002APJ...575..484G 1   -122.85     20.09   -425.63     20.01 2008A&A...490..763G     15.622      0.046 1 2006AJ....131.1163S   1999.2200
    J1037+4618         2MASS 10373041+4618267                       2010AJ....139.1808S  159.37672000   46.30741900                L0 2010AJ....139.1808S 1     -3.28     21.51    -55.73     31.13 PM_FROM_2MASS--WISE     16.075      0.079 1 2006AJ....131.1163S   1998.9771
    J1039-1600       WISE J103907.73-160002.9                       2013APJ...777...36M  159.78226000  -16.00082200              T7.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.260      0.120 1 2006AJ....131.1163S -99999.0000
    J1039+3256         2MASS 10393137+3256263                       2006AJ....131.2722C  159.88072000   32.94065500                T1 2006AJ....131.2722C 2     31.00     46.00    -23.00     54.00 2009AJ....137....1F     16.405      0.148 1 2006AJ....131.1163S   1998.1720
    J1041+6327         2MASS 10411406+6327389                       2008AJ....135..785W  160.30861000   63.46082300                L0 2008AJ....135..785W 1    -87.94     14.08    -56.41     31.51 PM_FROM_2MASS--WISE     16.304      0.116 1 2006AJ....131.1163S   1999.1160
    J1041+2442         2MASS 10412190+2442287                       2010AJ....139.1808S  160.34128000   24.70798900                L0 2010AJ....139.1808S 1    -89.94     26.83    -96.75     29.54 PM_FROM_2MASS--WISE     16.485      0.138 1 2006AJ....131.1163S   1998.3521
    J1042+5808      CFBDS J104209.98+580856.6                       2011AJ....141..203A  160.54158000   58.14905600              T6.5 2011AJ....141..203A 2     30.09     32.23     36.10     32.47 2011AJ....141..203A     17.770      0.030 2                 ... -99999.0000
    J1042+1212       ULAS J104224.20+121206.8                       2013MNRAS.433..457B  160.60083000   12.20188900              T7.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.520      0.060 2 2013MNRAS.433..457B -99999.0000
    J1042-3842     WISEPC J104245.23-384238.3                       2011APJS..197...19K  160.68846000  -38.71063900              T8.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.980      0.090 2 2013APJ...777...36M -99999.0000
    J1043+2225         2MASS 10430758+2225236                       2007AJ....133..439C  160.78160000   22.42322300                L8 2007AJ....133..439C 1   -140.00      0.00    -20.00      0.00 2007AJ....133.2258S     15.965      0.063 1 2006AJ....131.1163S   1998.0760
    J1043+0712         2MASS 10431944+0712326                       2010AJ....139.1808S  160.83102000    7.20905540                L0 2010AJ....139.1808S 1    -57.64     34.40     -9.24     34.67 PM_FROM_2MASS--WISE     16.130      0.095 1 2006AJ....131.1163S   2000.1589
    J1043+0001      SDSSp J104325.10+000148.2                       2002AJ....123..458S  160.85454000    0.03006111                L3 2002AJ....123..458S 1   -161.00     19.00   -156.00     19.00 2009AJ....137....1F     15.935      0.080 1 2006AJ....131.1163S   1998.9500
    J1043+1213         2MASS 10433508+1213149                       2006AJ....131.2722C  160.89618000   12.22082500                L7 2006AJ....131.2722C 2     25.98      5.13   -234.16      3.92 2012APJS..201...19D     15.997      0.087 1 2006AJ....131.1163S   1998.8820
    J1043+1048       ULAS J104355.37+104803.4                       2013MNRAS.433..457B  160.98071000   10.80094400                T8 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.230      0.020 2 2013MNRAS.433..457B -99999.0000
    J1044+0157         2MASS 10440744+0157422                       2008AJ....135..785W  161.03101000    1.96174500                L1 2009A&A...497..619Z 1   2310.47   1227.83   -980.74   1262.86 2009A&A...497..619Z     16.585      0.157 1 2006AJ....131.1163S   2000.1050
    J1044+0429         2MASS 10440942+0429376                       2004AJ....127.3553K  161.03926000    4.49380490                L7 2004AJ....127.3553K 2     -1.81     12.04     94.47     10.49 2008MNRAS.384.1399J     15.881      0.076 1 2006AJ....131.1163S   2000.1050
    J1044+2720         2MASS 10443000+2720206                       2010AJ....139.1808S  161.11156000   27.34257100                L1 2010AJ....139.1808S 1     -3.90     22.40     27.90     26.80 PM_FROM_2MASS--WISE     16.133      0.108 1 2006AJ....131.1163S   2010.5588
    J1045-0149         2MASSI J1045240-014957                       2002APJ...575..484G  161.35005000   -1.83268810                L1 2002APJ...575..484G 1   -494.97     17.78     12.10     12.10 2008MNRAS.384.1399J     13.160      0.021 1 2006AJ....131.1163S   1999.0699
    J1046+3513         2MASS 10461701+3513058                       2008AJ....135..785W  161.57089000   35.21828500                L0 2008AJ....135..785W 1     -0.00     27.90    -15.61     34.15 PM_FROM_2MASS--WISE     16.369      0.099 1 2006AJ....131.1163S   2000.0010
    J1046+4441         2MASS 10461875+4441149                       2010APJS..190..100K  161.57816000   44.68747700        L5 p(blue) 2010APJS..190..100K 2   -144.76     25.00   -121.90     35.17 PM_FROM_2MASS--WISE     15.622      0.056 1 2006AJ....131.1163S   2000.3070
    J1046+0424        SDSS 104625.76+042441.0                       2004AJ....127.3553K  161.60729000    4.41138900                L6 2004AJ....127.3553K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1047+3016         2MASS 10472903+3016401                       2010AJ....139.1808S  161.87099000   30.27783200                L0 2010AJ....139.1808S 1    -26.88     29.40   -110.87     34.04 PM_FROM_2MASS--WISE     16.325      0.121 1 2006AJ....131.1163S   1999.9680
    J1047-1815             DENIS-P J1047-1815                       1999AJ....118.2466M  161.87956000  -18.26595300              L2.5 1999AJ....118.2466M 1   -347.28     16.97     53.76     14.18 2008MNRAS.384.1399J     14.199      0.026 1 2006AJ....131.1163S   1998.3250
    J1047+2124         2MASSI J1047538+212423                       1999APJ...522L..65B  161.97440000   21.40652100                T7 2003AJ....126.2487B 1  -1651.26      2.53   -399.48      2.94 2003AJ....126..975T     15.819      0.058 1 2006AJ....131.1163S   1998.0760
    J1048-5254        DENIS-P J1048278-525418                       2008MNRAS.383..831P  162.11620000  -52.90501400              L1.5 2008MNRAS.383..831P 1   -179.01      9.36     32.85     16.64 2008MNRAS.383..831P     14.016      0.027 1 2006AJ....131.1163S   1999.3700
    J1048+0919         2MASS 10482926+0919373                       2006AJ....131.2722C  162.12193000    9.32705210              T2.5 2006AJ....131.2722C 2   -268.00     20.00    241.00     20.00 2009AJ....137....1F     16.594      0.150 1 2006AJ....131.1163S   2000.1589
    J1048+3006         2MASS 10484274+3006506                       2010AJ....139.1808S  162.17809000   30.11407100                L1 2010AJ....139.1808S 1   -144.02     29.54     -7.80     34.15 PM_FROM_2MASS--WISE     15.901      0.074 1 2006AJ....131.1163S   2000.0010
    J1048+0111         2MASS 10484281+0111580                       2002AJ....123.3409H  162.17838000    1.19946500                L1 2002AJ....123.3409H 1     -0.44      0.01     -0.22      0.01 2008MNRAS.384.1399J     12.924      0.019 1 2006AJ....131.1163S   2000.1130
    Luhman16AB                   Luhman 16 AB                       2013APJ...767L...1L  162.31471000  -53.31838500         L7.5+T0.5 2013APJ...772..129B 2  -2759.00      6.00    354.00      6.00 2013APJ...767L...1L     10.733      0.023 1 2006AJ....131.1163S -99999.0000
    J1049+0125         2MASS 10492244+0125593                       2009A&A...497..619Z  162.34354000    1.43316610                L5 2009A&A...497..619Z 1     25.09      0.00     65.35      0.00 2009A&A...497..619Z     15.879      0.069 1 2006AJ....131.1163S   2000.1130
    J1049+2537         2MASS 10492824+2537231                       2010AJ....139.1808S  162.36769000   25.62309300                L1 2010AJ....139.1808S 1      7.99     26.22     -8.86     29.08 PM_FROM_2MASS--WISE     15.672      0.057 1 2006AJ....131.1163S   1998.1610
    J1049+6020         2MASS 10493484+6020292                       2010AJ....139.1808S  162.39520000   60.34146100                L0 2010AJ....139.1808S 1     23.76     15.59     -1.20     31.51 PM_FROM_2MASS--WISE     16.207      0.120 1 2006AJ....131.1163S   1999.1169
    J1050+0058         2MASS 10501247+0058032                       2008AJ....135..785W  162.55199000    0.96756387                L0 2008AJ....135..785W 1    -94.64     34.51    -22.49     34.52 PM_FROM_2MASS--WISE     16.578      0.138 1 2006AJ....131.1163S   2000.1130
    J1050+5056       WISE J105047.90+505606.2                       2013APJ...777...36M  162.69956000   50.93499900                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.940      0.020 2 2013APJ...777...36M -99999.0000
    J1051+3141         2MASS 10511071+3141303                       2010AJ....139.1808S  162.79463000   31.69177200                L0 2010AJ....139.1808S 1     -0.00     24.79    -66.58     29.13 PM_FROM_2MASS--WISE     15.785      0.059 1 2006AJ....131.1163S   1998.1830
    J1051+5613         2MASS 10511900+5613086                       2008AJ....136.1290R  162.82918000   56.21906300                L2 2008AJ....136.1290R 1   -231.56     26.80   -288.00     25.90 2008MNRAS.384.1399J     13.244      0.023 1 2006AJ....131.1163S   1999.9440
    J1051-2138       WISE J105130.01-213859.7                       2013APJ...777...36M  162.87509000  -21.64999400               T9: 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.930      0.100 2 2013APJ...777...36M -99999.0000
    J1051-0154       ULAS J105134.32-015449.8                       2013MNRAS.433..457B  162.89300000   -1.91383330                T6 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.750      0.020 2 2013MNRAS.433..457B -99999.0000
    J1051+1311         2MASS 10515129+1311164                       2008AJ....135..785W  162.96371000   13.18790900                L0 2008AJ....135..785W 1    -97.59     27.85    -24.79     28.60 PM_FROM_2MASS--WISE     14.832      0.031 1 2006AJ....131.1163S   1997.9540
    J1052+4422         2MASS 10521350+4422559                       2006AJ....131.2722C  163.05626000   44.38219800              T0.5 2006AJ....131.2722C 2     18.00     17.00   -152.00     24.00 2009AJ....137....1F     15.958      0.097 1 2006AJ....131.1163S   1998.3199
    J1052+0016       ULAS J105235.42+001632.7                       2010MNRAS.406.1885B  163.14758000    0.27575000                T5 2010MNRAS.406.1885B 2    -41.51     18.98   -150.04     16.46 2014MNRAS.437.3603S     18.830      0.030 2 2010MNRAS.406.1885B -99999.0000
    J1052-1942       WISE J105257.95-194250.2                       2013PASP..115..809T  163.24146000  -19.71393800              T7.5 2013PASP..115..809T 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.070      0.200 1 2006AJ....131.1163S   2010.5588
    J1052+3344         2MASS 10525975+3344066                       2010AJ....139.1808S  163.24898000   33.73516800                L0 2010AJ....139.1808S 1   -108.53     24.56    -83.25     29.54 PM_FROM_2MASS--WISE     16.477      0.151 1 2006AJ....131.1163S   1998.3521
    J1055+5110         2MASS 10551035+5110260                       2010AJ....139.1808S  163.29313000   51.17391700                L0 2010AJ....139.1808S 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.511      0.098 1 2006AJ....131.1163S -99999.0000
    J1053+0157       ULAS J105334.64+015719.7                       2013MNRAS.433..457B  163.39433000    1.95547220              T6.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.500      0.060 2 2013MNRAS.433..457B -99999.0000
    J1053+6423         2MASS 10533931+6423515                       2010AJ....139.1808S  163.41380000   64.39764400                L0 2010AJ....139.1808S 1    -77.40     13.73      4.84     31.78 PM_FROM_2MASS--WISE     16.316      0.119 1 2006AJ....131.1163S   1999.2120
    J1058+3031         2MASS 10581455+3031594                       2008AJ....135..785W  164.56064000   30.53319000                L0 2008AJ....135..785W 1     -7.65     25.09     28.85     29.13 PM_FROM_2MASS--WISE     15.624      0.056 1 2006AJ....131.1163S   1998.1830
    J1058+0854       ULAS J105836.92+085429.1                       2015MNRAS.449.3651M  164.65383000    8.90808330              L1.0 2015MNRAS.449.3651M 2     -2.47     16.98    -27.81     15.20 2014MNRAS.437.3603S     18.059      0.062 2 2015MNRAS.449.3651M -99999.0000
    J1058-1548           DENIS-P J1058.7-1548                       1997A&A...327L..25D  164.69946000  -15.80478700                L3 1999APJ...519..802K 1   -252.93      0.50     41.42      0.45 2002AJ....124.1170D     14.155      0.032 1 2006AJ....131.1163S   1998.2271
    J1059-2113         2MASSI J1059513-211308                       2003AJ....126.2421C  164.96410000  -21.21894600                L1 2003AJ....126.2421C 1    134.26     15.39   -158.31     15.32 2008MNRAS.384.1399J     14.556      0.036 1 2006AJ....131.1163S   1998.3710
    J1059+3042         2MASS 10595185+3042059                       2009AJ....137..304S  164.96608000   30.70164700                T4 2009AJ....137..304S 2    -36.97      0.00   -528.71      0.00 2009AJ....137..304S     16.195      0.088 1 2006AJ....131.1163S   1998.2161
    J1100+2955         2MASS 11000830+2955159                       2008AJ....135..785W  165.03461000   29.92109900                L0 2008AJ....135..785W 1   -233.98     25.60     32.62     29.53 PM_FROM_2MASS--WISE     15.704      0.073 1 2006AJ....131.1163S   1998.3500
    J1100+4957         2MASS 11000965+4957470                       2008AJ....136.1290R  165.04025000   49.96308100              L3.5 2008AJ....136.1290R 1   -218.65     31.22   -121.20     33.82 2009A&A...497..619Z     15.282      0.042 1 2006AJ....131.1163S   1998.9800
    J1100-2718         2MASS 11001126-2718386                       2010APJS..190..100K  165.04692000  -27.31073400                L1 2010APJS..190..100K 1   -282.79     33.75     -1.45     37.98 PM_FROM_2MASS--WISE     15.445      0.044 1 2006AJ....131.1163S   2001.0660
    J1102+1629         2MASS 11021199+1629393                       2010AJ....139.1808S  165.54999000   16.49426700                L0 2010AJ....139.1808S 1    174.74     35.84   -104.64     37.38 PM_FROM_2MASS--WISE     16.524      0.137 1 2006AJ....131.1163S   2000.9130
    J1102-2359         2MASSW J1102337-235945                       2000AJ....120..447K  165.64062000  -23.99622200              L4.5 2000AJ....120..447K 1   -238.00     19.00     75.00     20.00 2009AJ....137....1F     16.722      0.156 1 2006AJ....131.1163S   2000.0560
    J1104+1959         2MASSI J1104012+195921                       2003AJ....126.2421C  166.00531000   19.98937800                L4 2003AJ....126.2421C 1     74.73     16.72    138.78     18.47 2008MNRAS.384.1399J     14.380      0.023 1 2006AJ....131.1163S   2000.3210
    J1104+5548        SDSS 110454.25+554841.4                       2004AJ....127.3553K  166.22588000   55.81138900               T0: 2006APJ...639.1095B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1106+2754         2MASS 11061191+2754215                       2007AJ....134.1162L  166.54967000   27.90599600         T0 + T4.5 2010APJ...710.1142B 2   -311.00      4.00   -438.00      5.00 2013A&A...560A..52M     14.824      0.041 1 2006AJ....131.1163S   2000.2960
    J1107+2454         2MASS 11070533+2454486                       2010AJ....139.1808S  166.77222000   24.91351700                L0 2010AJ....139.1808S 1    -53.61     31.99    -19.48     35.27 PM_FROM_2MASS--WISE     16.227      0.104 1 2006AJ....131.1163S   2000.3370
    J1108+6830         2MASSW J1108307+683017                       2000AJ....120.1085G  167.12843000   68.50470700                L1 2000AJ....120.1085G 1   -245.13     37.46   -205.69     36.33 2007AJ....133.2258S     13.123      0.020 1 2006AJ....131.1163S   1999.1630
    J1109-1606         2MASS 11092745-1606515                       2010AJ....139.1808S  167.36329000  -16.11491700                L0 2010AJ....139.1808S 1   -471.00      9.60   -272.90     11.10 PM_FROM_2MASS--WISE     14.970      0.041 1 2006AJ....131.1163S -99999.0000
    J1109+2353         2MASS 11093831+2353406                       2010AJ....139.1808S  167.40964000   23.89461500                L0 2010AJ....139.1808S 1    -48.62     26.60   -118.55     29.09 PM_FROM_2MASS--WISE     15.695      0.052 1 2006AJ....131.1163S   1998.1641
    J1110+0116      SDSSp J111010.01+011613.1                       2002APJ...564..466G  167.54172000    1.27030190              T5.5 2006APJ...639.1095B 2   -243.14     19.49   -238.10     19.50 2008MNRAS.384.1399J     16.343      0.115 1 2006AJ....131.1163S   2000.1210
    J1111+0518       ULAS J111127.77+051855.5                       2013MNRAS.433..457B  167.86571000    5.31541670              T4.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.740      0.070 2 2013MNRAS.433..457B -99999.0000
    J1111+2958         2MASS 11114383+2958237                       2010AJ....139.1808S  167.93263000   29.97325700                L1 2010AJ....139.1808S 1     19.20     25.20     13.85     29.09 PM_FROM_2MASS--WISE     16.569      0.118 1 2006AJ....131.1163S   1998.1641
    J1112+3548                      Gl 417 BC                       2000AJ....120..447K  168.10698000   35.80365800              L4.5 2000AJ....120..447K 1   -248.57      0.72   -151.31      0.71 1997A&A...323L..49P     14.584      0.031 1 2006AJ....131.1163S   1998.3521
    J1112-2044         2MASS 11124910-2044315                       2004A&A...416L..17K  168.20461000  -20.74208600              L0.5 2004A&A...416L..17K 2      1.00     14.00     23.00     15.00 2009AJ....137....1F     14.923      0.043 1 2006AJ....131.1163S   1998.3170
    J1113-0002         2MASS 11131694-0002467                       2002AJ....123.3409H  168.32060000   -0.04632306                L0 2002AJ....123.3409H 1     42.12     21.47      5.92     13.78 2008MNRAS.384.1399J     15.080      0.034 1 2006AJ....131.1163S   1999.0070
    J1113+3430         2MASS 11132009+3430582                       2006AJ....131.2722C  168.33372000   34.51617400                L3 2006AJ....131.2722C 2    108.00     40.00    -25.00     49.00 2009AJ....137....1F     16.767      0.197 1 2006AJ....131.1163S   1998.3530
    J1114-2618         2MASS 11145133-2618235                       2005AJ....130.2326T  168.71390000  -26.30654500              T7.5 2006APJ...639.1095B 2  -3028.54     40.04   -361.13     42.55 2005AJ....130.2326T     15.858      0.082 1 2006AJ....131.1163S   1999.1870
    J1115+1607                   NLTT 26746 B                       2014APJ...792..119D  168.75626000   16.11740300                L4 2014APJ...792..119D 2   -266.83     29.68   -151.82     30.90 PM_FROM_2MASS--WISE     16.403      0.118 1 2006AJ....131.1163S   1998.8900
    J1116+6037         2MASS 11164800+6037309                       2010AJ....139.1808S  169.20004000   60.62527500                L0 2010AJ....139.1808S 1    -42.29     15.42      9.58     31.44 PM_FROM_2MASS--WISE     16.376      0.101 1 2006AJ....131.1163S   1999.0900
    J1117+3609         2MASSI J1117369+360936                       2003AJ....126.2421C  169.40382000   36.15999600               L0: 2003AJ....126.2421C 1      1.00     19.00    -16.00     23.00 2009AJ....137....1F     14.269      0.025 1 2006AJ....131.1163S   1999.1360
    J1118-0640           CFBDS J111807-064016                       2014A&A...561A..66R  169.52857000   -6.66896320                T2 2014A&A...561A..66R 2   -190.00     14.00    -60.00     21.00 2014A&A...561A..66R     19.010      0.020 1 2006AJ....131.1163S -99999.0000
    J1118-0856         2MASS 11181292-0856106                       2010APJS..190..100K  169.55385000   -8.93629930                L6 2010APJS..190..100K 1   -635.21     34.46   -276.01     34.88 PM_FROM_2MASS--WISE     15.740      0.087 1 2006AJ....131.1163S   2000.2220
    J1118+3125       WISE J111838.70+312537.9                       2013AJ....145...84W  169.66122000   31.42715500              T8.5 2013AJ....145...84W 2   -419.00     48.00   -563.00     45.00 2013AJ....145...84W     18.220      0.160 1 2006AJ....131.1163S -99999.0000
    J1119+0552         2MASS 11191046+0552484                       2011APJ...732...56G  169.79362000    5.88013600                L4 2011APJ...732...56G 2   -130.91     34.37     -5.10     34.55 PM_FROM_2MASS--WISE     16.762      0.158 1 2006AJ....131.1163S   2000.1240
    J1119+0021       ULAS J111929.43+002133.1                       2015MNRAS.449.3651M  169.87262000    0.35919444              L4.5 2015MNRAS.449.3651M 2     14.08      8.43    -67.18      5.47 2014MNRAS.437.3603S     17.502      0.032 2 2015MNRAS.449.3651M -99999.0000
    J1120-0044       ULAS J112029.65-004440.6                       2015MNRAS.449.3651M  170.12354000   -0.74461111              L2.0 2015MNRAS.449.3651M 2    -28.22      7.19     21.55      6.80 2014MNRAS.437.3603S     16.934      0.026 2 2015MNRAS.449.3651M -99999.0000
    J1120+0904       ULAS J112043.11+090429.8                       2015MNRAS.449.3651M  170.17963000    9.07494440              L4.0 2015MNRAS.449.3651M 2     -4.06     14.77    -22.18     13.12 2014MNRAS.437.3603S     17.830      0.041 2 2015MNRAS.449.3651M -99999.0000
    J1121+4332         2MASS 11211858+4332464                       2006AJ....131.2722C  170.32744000   43.54624600      L7.5 p(blue) 2010APJS..190..100K 2    -57.00     24.00     26.00     33.00 2009AJ....137....1F     17.006      0.197 1 2006AJ....131.1163S   2000.3350
    J1122-3512         2MASS 11220826-3512363                       2005AJ....130.2326T  170.53444000  -35.21010200                T2 2006APJ...639.1095B 2   -149.36     37.99   -248.58     33.11 2005AJ....130.2326T     15.019      0.037 1 2006AJ....131.1163S   1999.2230
    J1122+3404         2MASS 11221030+3404329                       2010AJ....139.1808S  170.54292000   34.07582500                L1 2010AJ....139.1808S 1    -58.84     24.14    -86.57     29.14 PM_FROM_2MASS--WISE     16.116      0.076 1 2006AJ....131.1163S   1998.1860
    J1122-3916         2MASSW J1122362-391605                       2002APJ...575..484G  170.65100000  -39.26819200                L3 2002APJ...575..484G 1     73.00     12.00   -180.00     15.00 2009AJ....137....1F     15.705      0.059 1 2006AJ....131.1163S   1999.2690
    J1122+2550     WISEPC J112254.73+255021.5                       2011APJS..197...19K  170.72804000   25.83930600                T6 2011APJS..197...19K 2   -958.30     24.20   -257.70     30.60 PM_FROM_2MASS--WISE     16.670      0.090 1 2006AJ....131.1163S -99999.0000
    J1123+4122         2MASSW J1123556+412228                       2000AJ....120..447K  170.98187000   41.37461900              L2.5 2000AJ....120..447K 1   -110.45     21.75    -60.22     18.34 2008MNRAS.384.1399J     16.074      0.076 1 2006AJ....131.1163S   1998.2791
    J1124-0421       WISE J112438.12-042149.7                       2013APJ...777...36M  171.15879000   -4.36377930                T7 2013APJ...777...36M 2   -550.70     29.00     59.70     31.90 PM_FROM_2MASS--WISE     16.724      0.125 1 2006AJ....131.1163S -99999.0000
    J1125+0556         2MASS 11250502+0556424                       2010AJ....139.1808S  171.27094000    5.94511510                L0 2010AJ....139.1808S 1   -157.08     34.37     -9.05     34.55 PM_FROM_2MASS--WISE     15.532      0.056 1 2006AJ....131.1163S   2000.1240
    J1126+0120         2MASS 11261528+0120481                       2004AJ....127.3553K  171.56369000    1.34671500                L6 2004AJ....127.3553K 2   -131.00     22.00     42.00     22.00 2009AJ....137....1F     16.913      0.180 1 2006AJ....131.1163S   2000.1240
    J1126-5003         2MASS 11263991-5003550                       2007MNRAS.378..901F  171.66629000  -50.06528100              L4.5 2008APJ...674..451B 1  -1577.26      9.90    449.29      8.70 2007MNRAS.378..901F     13.997      0.029 1 2006AJ....131.1163S   1999.3510
    J1126+5816         2MASS 11264705+5816325                       2010AJ....139.1808S  171.69606000   58.27571500                L3 2010AJ....139.1808S 1     27.88     18.30   -222.72     34.81 PM_FROM_2MASS--WISE     15.837      0.076 1 2006AJ....131.1163S   2000.2000
    J1127+4705         2MASS 11270661+4705481                       2010AJ....139.1808S  171.77756000   47.09672200                L1 2010AJ....139.1808S 1    -55.89     21.58    -36.22     31.70 PM_FROM_2MASS--WISE     15.197      0.032 1 2006AJ....131.1163S   1999.1851
    J1127+5936         2MASS 11272055+5936331                       2008AJ....135..785W  171.83566000   59.60920000                L0 2008AJ....135..785W 1     69.75     17.61      1.33     34.81 PM_FROM_2MASS--WISE     16.818      0.164 1 2006AJ....131.1163S   2000.2000
    J1131-0036       ULAS J113151.32-003620.8                       2015MNRAS.449.3651M  172.96383000   -0.60577778              L0.0 2015MNRAS.449.3651M 2    -33.42      8.80     -4.32     10.61 2014MNRAS.437.3603S     18.078      0.052 2 2015MNRAS.449.3651M -99999.0000
    J1133+1311         2MASS 11334475+1311269                       2010AJ....139.1808S  173.43649000   13.19083100                L1 2010AJ....139.1808S 1   -225.96     27.98   -127.53     28.74 PM_FROM_2MASS--WISE     15.698      0.050 1 2006AJ....131.1163S   1998.0140
    J1137+1126       ULAS J113717.17+112657.2                       2013MNRAS.433..457B  174.32154000   11.44922200              T4.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.500      0.090 2 2013MNRAS.433..457B -99999.0000
    J1138+3331         2MASS 11382632+3331139                       2010AJ....139.1808S  174.60970000   33.52054600                L0 2010AJ....139.1808S 1     32.38     26.57      1.21     31.87 PM_FROM_2MASS--WISE     15.591      0.063 1 2006AJ....131.1163S   1999.2450
    J1138+6740         2MASS 11383308+6740403                       2002AJ....123.3409H  174.63785000   67.67787900                L0 2002AJ....123.3409H 1     24.00     14.00   -127.00     37.00 2009AJ....137....1F     15.215      0.040 1 2006AJ....131.1163S   1999.2010
    J1138-0024       ULAS J113850.09-002451.3                       2015MNRAS.449.3651M  174.70871000   -0.41425000              L2.5 2015MNRAS.449.3651M 2    -10.72     12.03    -22.97      9.62 2014MNRAS.437.3603S     16.840      0.018 2 2015MNRAS.449.3651M -99999.0000
    J1139-4321         2MASS 11391441-4321106                       2010APJS..190..100K  174.81006000  -43.35295100              L2.5 2010APJS..190..100K 1   -104.08     25.30     34.46     34.80 PM_FROM_2MASS--WISE     16.489      0.130 1 2006AJ....131.1163S   2000.1970
    J1139-0310         2MASS 11394192-0310039                       2008AJ....135..785W  174.92468000   -3.16775390                L0 2008AJ....135..785W 1   -166.81     31.28    -71.83     31.33 PM_FROM_2MASS--WISE     14.403      0.028 1 2006AJ....131.1163S   1999.0510
    J1139-3324       WISE J113949.24-332425.1                       2013PASP..115..809T  174.95515000  -33.40706500                T7 2013PASP..115..809T 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.970      0.070 2 2013PASP..115..809T -99999.0000
    J1141+0916       ULAS J114105.18+091647.6                       2015MNRAS.449.3651M  175.27158000    9.27988890              L5.0 2015MNRAS.449.3651M 2      8.45     12.25     44.74      9.50 2014MNRAS.437.3603S     17.354      0.016 2 2015MNRAS.449.3651M -99999.0000
    J1141+4116         2MASS 11414410+4116568                       2008AJ....135..785W  175.43378000   41.28244800                L0 2008AJ....135..785W 1     63.88     22.07    -30.20     29.37 PM_FROM_2MASS--WISE     15.683      0.066 1 2006AJ....131.1163S   1998.2810
    J1143+4431       WISE J114340.22+443123.8                       2013APJ...777...36M  175.91762000   44.52333500              T8.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.760      0.040 2 2013APJ...777...36M -99999.0000
    J1144+0910       ULAS J114418.08+091025.1                       2015MNRAS.449.3651M  176.07533000    9.17363890              L1.0 2015MNRAS.449.3651M 2    -26.62     12.40    -12.23     12.23 2014MNRAS.437.3603S     17.995      0.028 2 2015MNRAS.449.3651M -99999.0000
    J1145+2317         2MASSW J1145572+231730                       1999APJ...519..802K  176.48813000   23.29159700              L1.5 1999APJ...519..802K 1    154.63     14.99    -55.67      9.45 2008MNRAS.384.1399J     15.385      0.049 1 2006AJ....131.1163S   1999.3411
    J1146+2230         2MASSW J1146345+223053                       1999APJ...519..802K  176.64372000   22.51465000                L3 1999APJ...519..802K 1     32.05      0.50     90.49      0.50 2002AJ....124.1170D     14.165      0.025 1 2006AJ....131.1163S   1999.3411
    J1148+0254         2MASS 11480423+0254057                       2002AJ....123.3409H  177.01765000    2.90158890                L0 2002AJ....123.3409H 1     25.91     20.16    -41.15     17.66 2008MNRAS.384.1399J     16.112      0.098 1 2006AJ....131.1163S   2000.1080
    J1148+0203         2MASS 11480502+0203509                       2002AJ....123.3409H  177.02092000    2.06415700                L1 2002AJ....123.3409H 1    237.56     21.09   -322.22     19.97 2008MNRAS.384.1399J     15.517      0.072 1 2006AJ....131.1163S   2000.1080
    J1149-0153         2MASS 11491231-0153003                       2010AJ....139.1808S  177.30130000   -1.88342190                L1 2010AJ....139.1808S 1   -161.37     31.15    -33.65     31.17 PM_FROM_2MASS--WISE     14.671      0.035 1 2006AJ....131.1163S   1998.9910
    J1149-0143       ULAS J114925.58-014343.2                       2010MNRAS.406.1885B  177.35658000   -1.72866670                T5 2010MNRAS.406.1885B 2   -113.48      9.56      9.03      9.94 2014MNRAS.437.3603S     18.110      0.030 2 2010MNRAS.406.1885B -99999.0000
    J1150+0520         2MASS 11501322+0520124                       2009A&A...497..619Z  177.55510000    5.33678010              L5.5 2009A&A...497..619Z 1   -709.06    240.35   -125.03    250.99 2009A&A...497..619Z     16.252      0.142 1 2006AJ....131.1163S   2000.1780
    J1150+6302     WISEPC J115013.88+630240.7                       2011APJS..197...19K  177.55784000   63.04463900                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.720      0.080 1 2006AJ....131.1163S -99999.0000
    J1150+0949       ULAS J115038.79+094942.9                       2008MNRAS.390..304P  177.66163000    9.82858330            T6.5 p 2008MNRAS.390..304P 2   -107.60     17.10    -31.90      4.50 2010A&A...524A..38M     18.680      0.040 2 2008MNRAS.390..304P -99999.0000
    J1152+0359       ULAS J115229.67+035927.2                       2012A&A...541A.163S  178.12363000    3.99088890                T6 2012A&A...541A.163S 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.280      0.020 2 2013MNRAS.433..457B -99999.0000
    J1152+1134       ULAS J115239.94+113407.6                       2013MNRAS.433..457B  178.16642000   11.56877800              T8.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.260      0.040 2 2013MNRAS.433..457B -99999.0000
    J1152+6432         2MASS 11525006+6432523                       2010AJ....139.1808S  178.20859000   64.54786700                L2 2010AJ....139.1808S 1    -26.93     13.59      2.41     31.63 PM_FROM_2MASS--WISE     15.599      0.049 1 2006AJ....131.1163S   1999.1610
    J1153-0147       ULAS J115338.74-014724.1                       2010MNRAS.406.1885B  178.41142000   -1.79002780                T6 2010MNRAS.406.1885B 2   -567.82      9.96   -338.89      5.64 2014MNRAS.437.3603S     17.590      0.020 2 2010MNRAS.406.1885B -99999.0000
    J1153+5032         2MASS 11533966+5032092                       2008AJ....136.1290R  178.41525000   50.53590800               L1: 2008AJ....136.1290R 1     83.98     18.54     60.12     17.37 2008MNRAS.384.1399J     14.189      0.026 1 2006AJ....131.1163S   1999.0081
    J1154+6234         2MASS 11543535+6234382                       2008AJ....135..785W  178.64732000   62.57730100                L0 2008AJ....135..785W 1   -153.15     14.57     -2.41     31.63 PM_FROM_2MASS--WISE     15.401      0.053 1 2006AJ....131.1163S   1999.1610
    J1154-3400         2MASS 11544223-3400390                       2003AJ....126.1526B  178.67596000  -34.01084900                L0 2008APJ...689.1295K 1   -161.00     13.00      4.00     15.00 2009AJ....137....1F     14.195      0.031 1 2006AJ....131.1163S   1999.2419
    J1155+2307         2MASSW J1155009+230706                       1999APJ...519..802K  178.75368000   23.11828400                L4 1999APJ...519..802K 1     25.81     23.13     37.69     22.60 2008MNRAS.384.1399J     15.848      0.086 1 2006AJ....131.1163S   1999.2209
    J1155+0445       ULAS J115508.39+044502.3                       2013MNRAS.433..457B  178.78496000    4.75063890                T7 2013MNRAS.433..457B 2    488.42     16.10   -540.15     11.74 2014MNRAS.437.3603S     18.330      0.050 2 2013MNRAS.433..457B -99999.0000
    J1155-3727         2MASSW J1155395-372735                       2002APJ...575..484G  178.91470000  -37.45974000                L2 2002APJ...575..484G 1     66.80      4.80   -777.90      4.70 2012APJ...752...56F     12.811      0.021 1 2006AJ....131.1163S   1999.2830
    J1155+0559         2MASS 11555389+0559577                       2004AJ....127.3553K  178.97455000    5.99936200              L7.5 2004AJ....127.3553K 2   -420.49      5.98    -54.46      4.83 2012APJS..201...19D     15.660      0.076 1 2006AJ....131.1163S   2000.1820
    J1157+0611        SDSS 115700.50+061105.2                       2004AJ....127.3553K  179.25230000    6.18436770              T1.5 2006APJ...639.1095B 2    158.90      7.10   -121.30      6.50 2012APJ...752...56F     16.926      0.200 1 2006AJ....131.1163S   2010.5588
    J1157-0139       ULAS J115718.02-013923.9                       2010MNRAS.406.1885B  179.32508000   -1.65663890                T5 2010MNRAS.406.1885B 2    110.52     10.36    -16.85      9.80 2014MNRAS.437.3603S     18.180      0.020 2 2010MNRAS.406.1885B -99999.0000
    J1157-4844        DENIS-P J1157480-484442                       2008MNRAS.383..831P  179.45039000  -48.74523200             L0.5: 2008MNRAS.383..831P 1    -51.99     16.00      1.00      1.13 2008MNRAS.383..831P     14.007      0.032 1 2006AJ....131.1163S   1999.3540
    J1157+0922       ULAS J115759.04+092200.7                       2008MNRAS.390..304P  179.49600000    9.36686110              T2.5 2008MNRAS.390..304P 2    -84.25      8.61     33.24      5.66 2014MNRAS.437.3603S     16.810      0.010 2 2008MNRAS.390..304P -99999.0000
    J1158+6447         2MASS 11580463+6447204                       2010AJ....139.1808S  179.51932000   64.78900100                L0 2010AJ....139.1808S 1     67.74     13.47      7.23     31.63 PM_FROM_2MASS--WISE     16.128      0.095 1 2006AJ....131.1163S   1999.1610
    J1158+0435         2MASS 11582077+0435014                       2010APJS..190..100K  179.58656000    4.58374880             L7 sd 2010APJS..190..100K 1    544.79     37.25   -916.06     37.37 PM_FROM_2MASS--WISE     15.611      0.054 1 2006AJ....131.1163S   2000.9100
    J1159+0057             DENIS-P J1159+0057                       1999AJ....118.2466M  179.91045000    0.95746303                L0 2002AJ....123.3409H 1     12.36     21.05      6.66     19.38 2008MNRAS.384.1399J     14.084      0.025 1 2006AJ....131.1163S   2000.1320
    J1159+5409         2MASS 11594076+5409386                       2010AJ....139.1808S  179.91988000   54.16072800                L2 2010AJ....139.1808S 1   -117.05     18.29     -2.38     31.24 PM_FROM_2MASS--WISE     15.216      0.043 1 2006AJ....131.1163S   1999.0179
    J1159+3830         2MASS 11594804+3830165                       2008AJ....135..785W  179.95018000   38.50459300                L0 2008AJ....135..785W 1   -127.41     26.98    -26.26     34.47 PM_FROM_2MASS--WISE     16.394      0.107 1 2006AJ....131.1163S   2000.1000
    J1200+1208       ULAS J120009.69+120821.4                       2015MNRAS.449.3651M  180.04033000   12.13928500              L6.0 2015MNRAS.449.3651M 2    -15.75      9.77     14.93      9.72 2014MNRAS.437.3603S     17.585      0.034 2 2015MNRAS.449.3651M   1998.0300
    J1200+3406         2MASS 12002074+3406158                       2010AJ....139.1808S  180.08641000   34.10440400                L1 2010AJ....139.1808S 1   -169.51     24.19    -60.08     29.21 PM_FROM_2MASS--WISE     16.109      0.091 1 2006AJ....131.1163S   1998.2161
    J1202+4204         2MASS 12025009+4204531                       2008AJ....135..785W  180.70871000   42.08143600                L0 2008AJ....135..785W 1   -227.89     23.37   -260.27     31.49 PM_FROM_2MASS--WISE     14.499      0.029 1 2006AJ....131.1163S   1999.1090
    J1202-0227         2MASS 12025263-0227483                       2008AJ....135..785W  180.71933000   -2.46341800                L0 2008AJ....135..785W 1     14.29     31.26     28.45     31.29 PM_FROM_2MASS--WISE     15.737      0.064 1 2006AJ....131.1163S   1999.0350
    J1202+0901       ULAS J120257.05+090158.8                       2010MNRAS.406.1885B  180.73771000    9.03300000                T5 2010MNRAS.406.1885B 2    -35.58      4.01    -52.62      5.39 2014MNRAS.437.3603S     16.710      0.030 2 2010MNRAS.406.1885B -99999.0000
    J1203+0950       ULAS J120315.34+095054.8                       2015MNRAS.449.3651M  180.81392000    9.84855560              L0.0 2015MNRAS.449.3651M 2    -27.34      8.11    -23.48      6.69 2014MNRAS.437.3603S     17.937      0.037 2 2015MNRAS.449.3651M -99999.0000
    J1203-0156       ULAS J120323.74-015655.8                       2015MNRAS.449.3651M  180.84892000   -1.94883330              L1.0 2015MNRAS.449.3651M 2    -14.21     10.09    -13.20      8.66 2014MNRAS.437.3603S     17.727      0.046 2 2015MNRAS.449.3651M -99999.0000
    J1203+0015      SDSSp J120358.19+001550.3                       2000AJ....119..928F  180.99220000    0.26391500                L3 2000AJ....119..928F 1  -1209.13     18.01   -261.42     15.26 2008MNRAS.384.1399J     14.006      0.023 1 2006AJ....131.1163S   2000.1320
    J1204+3212         2MASSI J1204303+321259                       2003AJ....126.2421C  181.12653000   32.21654100                L0 2003AJ....126.2421C 1     91.41     36.65    -17.60     20.84 2008MNRAS.384.1399J     13.818      0.033 1 2006AJ....131.1163S   2000.2740
    J1204-0150       ULAS J120444.67-015034.8                       2012A&A...541A.163S  181.18613000   -1.84300000              T5.5 2012A&A...541A.163S 2   -400.04     13.32    126.52     10.28 2014MNRAS.437.3603S     16.740      0.020 2 2013MNRAS.433..457B -99999.0000
    J1205-0744                NTTDF 1205-0744                       1999A&A...349L..41C  181.33421000   -7.73361100               T6: 2006APJ...639.1095B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1205+6057         2MASS 12054348+6057284                       2010AJ....139.1808S  181.43117000   60.95791600                L0 2010AJ....139.1808S 1   -161.02     15.54   -129.26     32.02 PM_FROM_2MASS--WISE     16.323      0.113 1 2006AJ....131.1163S   1999.2970
    J1205+0842       ULAS J120545.92+084206.8                       2015MNRAS.449.3651M  181.44133000    8.70188890              L3.0 2015MNRAS.449.3651M 2    -62.84     10.09    -19.56      7.13 2014MNRAS.437.3603S     17.261      0.037 2 2015MNRAS.449.3651M -99999.0000
    J1206+2813         2MASS 12060248+2813293                       2006AJ....131.2722C  181.51038000   28.22481000                T3 2006AJ....131.2722C 2     47.00     14.00   -105.00     16.00 2009AJ....137....1F     16.541      0.108 1 2006AJ....131.1163S   1998.1689
    J1206+6242         2MASS 12061050+6242572                       2010AJ....139.1808S  181.54376000   62.71589700                L1 2010AJ....139.1808S 1    -51.43     14.68    -17.07     32.02 PM_FROM_2MASS--WISE     15.649      0.068 1 2006AJ....131.1163S   1999.2970
    J1206+1018       ULAS J120621.03+101802.9                       2013MNRAS.433..457B  181.58763000   10.30080600                T5 2013MNRAS.433..457B 2   -393.54     16.90    -40.72     16.73 2014MNRAS.437.3603S     19.110      0.150 2 2013MNRAS.433..457B -99999.0000
    J1206-0144         2MASS 12063598-0144013                       2010AJ....139.1808S  181.65587000   -1.72561100                L1 2010AJ....139.1808S 1    -28.30     26.10     40.70     27.10 PM_FROM_2MASS--WISE     16.355      0.101 1 2006AJ....131.1163S -99999.0000
    J1206-3937          DENIS J1206501-393725                       2010A&A...517A..53M  181.70880000  -39.62392800                L2 2010A&A...517A..53M 1     28.20     26.44    -98.07     34.33 PM_FROM_2MASS--WISE     14.316      0.030 1 2006AJ....131.1163S   2000.0560
    J1207-3151         2MASS 12070374-3151298                       2008AJ....136.1290R  181.76559000  -31.85830500               L3: 2008AJ....136.1290R 1   -232.00     16.00    -74.00     19.00 2009AJ....137....1F     15.850      0.065 1 2006AJ....131.1163S   1999.2419
        TWA27A                       TWA 27 A                       2002APJ...575..484G  181.88947000  -39.54833200              M8 p 2002APJ...575..484G 1    -64.20      0.40    -22.60      0.40 2008A&A...477L...1D     12.995      0.023 1 2006AJ....131.1163S   1999.3300
        TWA27B                       TWA 27 B                       2004A&A...425L..29C  181.89167000  -39.54833300                L5 2009AJ....137....1F 1    -62.68      1.70    -22.81      2.68 2007APJ...669L..45G -99999.000 -99999.000 0                 ... -99999.0000
    J1207-3909         2MASS 12073804-3909050                       2008AJ....136.1290R  181.90851000  -39.15141300               L2: 2008AJ....136.1290R 1   -142.00     11.00     31.00     15.00 2009AJ....137....1F     14.689      0.038 1 2006AJ....131.1163S   1999.3300
    J1207+1339       ULAS J120744.65+133902.7                       2010MNRAS.406.1885B  181.93604000   13.65075000                T6 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.280      0.050 2 2010MNRAS.406.1885B -99999.0000
    J1207+0244         2MASS 12074717+0244249                       2002AJ....123.3409H  181.94656000    2.74025800                L8 2002AJ....123.3409H 1   -498.12     17.76    137.20     18.85 2008MNRAS.384.1399J     15.580      0.070 1 2006AJ....131.1163S   2000.1320
    J1207-3900         2MASS 12074836-3900043                       2014APJ...785L..14G  181.95151000  -39.00122100                L0 2014APJ...785L..14G 1    -57.20      7.90    -24.80     10.50 2014APJ...785L..14G     15.494      0.057 1 2006AJ....131.1163S   1999.3300
    J1208+4452         2MASS 12082176+4452244                       2008AJ....135..785W  182.09067000   44.87346300                L0 2008AJ....135..785W 1    -67.95     24.78     15.98     34.97 PM_FROM_2MASS--WISE     15.926      0.088 1 2006AJ....131.1163S   2000.2469
    J1209+3233         2MASS 12090655+3233264                       2010AJ....139.1808S  182.27730000   32.55735000                L0 2010AJ....139.1808S 1   -112.28     24.57    188.72     29.15 PM_FROM_2MASS--WISE     15.301      0.046 1 2006AJ....131.1163S   1998.1880
    J1209+5429         2MASS 12091619+5429499                       2010AJ....139.1808S  182.31747000   54.49721900                L1 2010AJ....139.1808S 1      5.53     18.15      8.33     31.24 PM_FROM_2MASS--WISE     15.518      0.060 1 2006AJ....131.1163S   1999.0190
    J1209+0653       ULAS J120943.05+065333.0                       2015MNRAS.449.3651M  182.42937000    6.89250000              L9.0 2015MNRAS.449.3651M 2     43.55      9.56    -71.71      8.94 2014MNRAS.437.3603S     18.097      0.049 2 2015MNRAS.449.3651M -99999.0000
    J1209-1004         2MASS 12095613-1004008                       2004APJ...614L..73B  182.48387000  -10.06689100              T3.5 2008APJ...689.1295K 1    295.68     80.95   -352.38     87.02 2004APJ...614L..73B     15.914      0.074 1 2006AJ....131.1163S   1999.1000
    J1210+0307        SDSS 121001.96+030739.2                       2004AJ....127.3553K  182.50817000    3.12755600              L4.5 2004AJ....127.3553K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1212+1010       ULAS J121226.80+101007.4                       2013MNRAS.433..457B  183.11167000   10.16872200                T5 2013MNRAS.433..457B 2   -183.62     13.28   -122.94     13.77 2014MNRAS.437.3603S     18.690      0.090 2 2013MNRAS.433..457B -99999.0000
    J1212+0007       ULAS J121238.72+000721.9                       2015MNRAS.449.3651M  183.16142000    0.12274889              L0.5 2015MNRAS.449.3651M 2    -39.29      6.21     -3.06      6.69 2014MNRAS.437.3603S     15.684      0.008 2 2015MNRAS.449.3651M   2000.1790
    J1213-0432         2MASSI J1213033-043243                       2003AJ....126.2421C  183.26402000   -4.54549310                L5 2003AJ....126.2421C 1   -353.58     16.21    -12.35     12.36 2008MNRAS.384.1399J     14.683      0.033 1 2006AJ....131.1163S   1999.0760
    J1213+1529         2MASS 12130484+1529227                       2010AJ....139.1808S  183.27017000   15.48966400                L1 2010AJ....139.1808S 1   -256.95     33.73   -199.98     35.00 PM_FROM_2MASS--WISE     16.331      0.109 1 2006AJ....131.1163S   2000.2581
    J1213+1502       ULAS J121320.56+150235.1                       2015MNRAS.449.3651M  183.33567000   15.04308300              L1.0 2015MNRAS.449.3651M 2    -53.19      8.65      7.14      7.73 2014MNRAS.437.3603S     17.647      0.029 2 2015MNRAS.449.3651M -99999.0000
    J1213+0535       ULAS J121355.51+053517.1                       2015MNRAS.449.3651M  183.48129000    5.58808330              T3.0 2015MNRAS.449.3651M 2   -148.42     11.47   -110.59      8.12 2014MNRAS.437.3603S     17.882      0.044 2 2015MNRAS.449.3651M -99999.0000
    J1214+3721         2MASS 12143365+3721117                       2008AJ....135..785W  183.64024000   37.35327100                L0 2008AJ....135..785W 1   -125.90     27.55     25.08     34.65 PM_FROM_2MASS--WISE     16.188      0.084 1 2006AJ....131.1163S   2000.1541
    J1214+6316         2MASS 12144089+6316434                       2006AJ....131.2722C  183.67041000   63.27873200              T3.5 2006AJ....131.2722C 2    165.00     30.00    -21.00     68.00 2009AJ....137....1F     16.586      0.119 1 2006AJ....131.1163S   2000.0260
    J1215-3420         2MASS 12154430-3420594                       2007AJ....134.1162L  183.93460000  -34.34985000              T4.5 2007AJ....134.1162L 2   -223.67      5.44   -344.81      5.42 2012APJS..201...19D     16.236      0.133 1 2006AJ....131.1163S   2000.2030
    J1216+4456         2MASS 12162161+4456340                       2007AJ....133..439C  184.09006000   44.94279900                L5 2007AJ....133..439C 1    -35.00     14.00     -4.00     19.00 2009AJ....137....1F     16.345      0.101 1 2006AJ....131.1163S   2000.2120
    J1216+4927         2MASS 12164560+4927452                       2010AJ....139.1808S  184.19000000   49.46257800                L1 2010AJ....139.1808S 1    -77.33     20.30    -26.17     31.24 PM_FROM_2MASS--WISE     15.591      0.058 1 2006AJ....131.1163S   1999.0160
    J1216+3003         2MASS 12165918+3003054                       2006AJ....131.2722C  184.24661000   30.05151900              L3.5 2006AJ....131.2722C 2    -21.00     17.00    115.00     19.00 2009AJ....137....1F     17.072      0.199 1 2006AJ....131.1163S   1998.1890
    J1217-0311         2MASSI J1217110-031113                       1999APJ...522L..65B  184.29626000   -3.18699290                T7 2003AJ....126.2487B 1  -1054.39      1.70     75.58      1.84 2003AJ....126..975T     15.860      0.060 1 2006AJ....131.1163S   1999.0780
    J1217-4830         2MASS 12171942-4830012                       2010APJS..190..100K  184.33096000  -48.50035500                L1 2010APJS..190..100K 1    -61.72     21.32    -87.02     32.18 PM_FROM_2MASS--WISE     16.479      0.141 1 2006AJ....131.1163S   1999.3540
    J1217-0237         2MASS 12172372-0237369                       2011APJ...732...56G  184.34885000   -2.62691810                L4 2011APJ...732...56G 2     66.91     31.37     20.41     31.41 PM_FROM_2MASS--WISE     16.897      0.161 1 2006AJ....131.1163S   1999.0780
    J1217+1427                    HIP 59933 B                       2014APJ...792..119D  184.40196000   14.45332800               L1  MAROCCO_et_al_2017_ 1    -88.00      7.00    -29.00      7.00 2014APJ...792..119D     16.101      0.087 1 2006AJ....131.1163S   2000.2581
    J1217+1626  WISEPC J121756.91+162640.2 AB                       2012APJ...758...57L  184.48711000   16.44450000           T9 + Y0 2012APJ...758...57L 2    786.00     42.00  -1224.00     27.00 2013SCI...341.1492D     17.830      0.020 2 2011APJS..197...19K -99999.0000
    J1218+1349       ULAS J121816.52+134953.8                       2015MNRAS.449.3651M  184.56883000   13.83161100              L2.0 2015MNRAS.449.3651M 2   -194.85     10.80      5.19     10.04 2014MNRAS.437.3603S     17.953      0.050 2 2015MNRAS.449.3651M -99999.0000
    J1219+0154       ULAS J121932.54+015433.0                       MAROCCO_et_al_2017_  184.88565000    1.90916810               L1  MAROCCO_et_al_2017_ 1    -77.39      8.15    -78.85      4.03 2014MNRAS.437.3603S     14.980      0.000 2                 ...   1999.1170
    J1219+3128         2MASS 12195156+3128497                       2006AJ....131.2722C  184.96483000   31.48047600                L8 2006AJ....131.2722C 2   -250.00     26.00    -17.00     31.00 2009AJ....137....1F     15.913      0.081 1 2006AJ....131.1163S   1998.1890
    J1221+1222       ULAS J122111.67+122217.0                       2015MNRAS.449.3651M  185.29862000   12.37138900              L4.0 2015MNRAS.449.3651M 2    -45.71      9.09     -6.78      7.45 2014MNRAS.437.3603S     17.974      0.041 2 2015MNRAS.449.3651M -99999.0000
    J1221+0257         2MASS 12212770+0257198                       2008AJ....136.1290R  185.36543000    2.95551800                L0 2008AJ....136.1290R 1   -114.73     30.01    -17.56     27.22 2008MNRAS.384.1399J     13.169      0.020 1 2006AJ....131.1163S   2000.1490
    J1221-3136       WISE J122152.28-313600.8                       2013APJ...777...36M  185.46785000  -31.60021300              T6.5 2013APJ...777...36M 2    599.00     23.30    413.00     29.40 PM_FROM_2MASS--WISE     16.377      0.134 1 2006AJ....131.1163S -99999.0000
    J1222+1407       ULAS J122259.30+140750.1                       MAROCCO_et_al_2017_  185.74710000   14.13058300               M9  MAROCCO_et_al_2017_ 1    -48.97      8.17    -19.70      8.55 2014MNRAS.437.3603S     17.979      0.053 2                 ... -99999.0000
    J1223+0448       ULAS J122325.69+044827.6                       2015MNRAS.449.3651M  185.85710000    4.80771110              L5.0 2015MNRAS.449.3651M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.372      0.010 2 2015MNRAS.449.3651M   2000.1490
    J1223-0131       ULAS J122343.35-013100.7                       2013MNRAS.433..457B  185.93062000   -1.51686110                T6 2013MNRAS.433..457B 2   -159.61     12.26     63.57     11.77 2014MNRAS.437.3603S     18.700      0.090 2 2013MNRAS.433..457B -99999.0000
    J1224+2453       ULAS J122416.99+245333.4                       MAROCCO_et_al_2017_  186.07082000   24.89263900               M7  MAROCCO_et_al_2017_ 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     15.320      0.010 2                 ...   2000.3370
    J1225-0215         2MASS 12252397-0215599                       2010AJ....139.1808S  186.34990000   -2.26663900                L3 2010AJ....139.1808S 1     33.27     31.20     -8.77     31.22 PM_FROM_2MASS--WISE     16.553      0.104 1 2006AJ....131.1163S   1999.0100
    J1225-2739         2MASS 12255432-2739466                       1999APJ...522L..65B  186.47635000  -27.66296600                T6 2003AJ....126.2487B 1    384.98      1.87   -628.23      2.56 2003AJ....126..975T     15.260      0.046 1 2006AJ....131.1163S   1998.5050
    J1225-1013       WISE J122558.86-101345.0                       2013APJ...777...36M  186.49526000  -10.22924000                T6 2013APJ...777...36M 2   -180.80     28.30   -328.50     31.90 PM_FROM_2MASS--WISE     16.433      0.102 1 2006AJ....131.1163S -99999.0000
   J1227+02134         2MASS 12271106+0213488                       2008AJ....135..785W  186.79611000    2.23024390                L0 2008AJ....135..785W 1    -15.82     34.61      3.71     34.64 PM_FROM_2MASS--WISE     16.624      0.177 1 2006AJ....131.1163S   2000.1490
    J1228-1547           DENIS-P J1228.2-1547                       1997A&A...327L..25D  187.06346000  -15.79284200                L5 1999APJ...519..802K 1    133.87      1.22   -179.60      1.26 2002AJ....124.1170D     14.378      0.028 1 2006AJ....131.1163S   1998.2460
    J1228+5833         2MASS 12281851+5833419                       2008AJ....135..785W  187.07715000   58.56165700                L0 2008AJ....135..785W 1     61.51     16.82     77.39     32.25 PM_FROM_2MASS--WISE     15.910      0.099 1 2006AJ....131.1163S   1999.3790
    J1228+0050         2MASS 12285538+0050440                       2002AJ....123.3409H  187.23077000    0.84556109                L0 2002AJ....123.3409H 1    -41.00     21.00    -38.00     21.00 2009AJ....137....1F     15.613      0.060 1 2006AJ....131.1163S   2000.1490
    J1230+0717       ULAS J123012.52+071717.9                       2015MNRAS.449.3651M  187.55217000    7.28830560              L4.0 2015MNRAS.449.3651M 2     18.88      5.16   -101.75      5.30 2014MNRAS.437.3603S     17.564      0.029 2 2015MNRAS.449.3651M -99999.0000
    J1230+2827         2MASS 12304562+2827583                       2009AJ....137..304S  187.69009000   28.46619800                L1 2009AJ....137..304S 2   -484.65     30.88    -73.60     35.13 PM_FROM_2MASS--WISE     16.073      0.087 1 2006AJ....131.1163S   2000.2960
    J1231+4959         2MASS 12312141+4959234                       2007AJ....133..439C  187.83922000   49.98984100                L2 2007AJ....133..439C 1    -53.00     19.00    -22.00     30.00 2009AJ....137....1F     14.617      0.033 1 2006AJ....131.1163S   1999.1090
    J1231+0847         2MASS 12314753+0847331                       2004APJ...614L..73B  187.94807000    8.79253100              T5.5 2006APJ...639.1095B 2  -1151.87     75.20  -1037.15     76.36 2004APJ...614L..73B     15.570      0.071 1 2006AJ....131.1163S   2000.2030
    J1231+0912       ULAS J123153.60+091205.4                       2010MNRAS.406.1885B  187.97333000    9.20150000            T4.5 p 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.030      0.100 2 2010MNRAS.406.1885B -99999.0000
    J1232+0223         2MASS 12320085+0223441                       2008AJ....135..785W  188.00356000    2.39558820                L0 2008AJ....135..785W 1   -121.45     34.66     11.40     34.69 PM_FROM_2MASS--WISE     15.927      0.084 1 2006AJ....131.1163S   2000.1650
    J1232-0951         2MASS 12321827-0951502                       2008AJ....136.1290R  188.07614000   -9.86396220                L0 2008AJ....136.1290R 1   -156.21     14.79   -101.06     15.45 2008MNRAS.384.1399J     13.727      0.025 1 2006AJ....131.1163S   2000.1920
    J1232-0033        WISP 123242.42-003306.7                       2012APJ...752L..14M  188.17675000   -0.55186000                T7 2012APJ...752L..14M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1233+2138         2MASS 12332269+2138059                       2010AJ....139.1808S  188.34456000   21.63498500                L0 2010AJ....139.1808S 1   -113.49     29.80   -131.86     32.06 PM_FROM_2MASS--WISE     16.212      0.110 1 2006AJ....131.1163S   1999.3110
    J1233+1219       ULAS J123327.45+121952.2                       2010MNRAS.406.1885B  188.36438000   12.33116700            T3.5 p 2010MNRAS.406.1885B 2     39.59      6.08     87.81      6.75 2014MNRAS.437.3603S     17.870      0.030 2 2010MNRAS.406.1885B -99999.0000
    J1234+0107       ULAS J123433.51+010742.0                       2015MNRAS.449.3651M  188.63962000    1.12833330              L1.0 2015MNRAS.449.3651M 2     82.28     15.65    -36.20     15.84 2014MNRAS.437.3603S     17.823      0.056 2 2015MNRAS.449.3651M -99999.0000
    J1237-6215              GOODS-N i'-Drop 2                       2004APJ...607..704S  189.39167000   62.26472200                 L 2004APJ...607..704S 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1237+6526         2MASS 12373919+6526148                       1999APJ...522L..65B  189.41331000   65.43744700                T7 2003AJ....126.2487B 1  -1002.01      8.16   -525.40      5.77 2004AJ....127.2948V     16.053      0.086 1 2006AJ....131.1163S   1999.1940
    J1238+0953       ULAS J123828.51+095351.3                       2008MNRAS.391..320B  189.61879000    9.89758330              T8.5 2008MNRAS.391..320B 2   -449.71     12.65     41.30     12.04 2014MNRAS.437.3603S     18.950      0.020 2 2008MNRAS.391..320B -99999.0000
    J1238+1247       ULAS J123845.96+124737.7                       2015MNRAS.449.3651M  189.69150000   12.79380600              T3.0 2015MNRAS.449.3651M 2    -44.30      9.51     54.68      7.53 2014MNRAS.437.3603S     17.719      0.037 2 2015MNRAS.449.3651M -99999.0000
    J1239+1025       ULAS J123903.75+102518.6                       2010MNRAS.406.1885B  189.76563000   10.42183300                T0 2010MNRAS.406.1885B 2   -209.20      8.58    106.18      9.06 2014MNRAS.437.3603S     18.500      0.060 2 2010MNRAS.406.1885B -99999.0000
    J1239+5515         2MASSW J1239272+551537                       2000AJ....120..447K  189.86363000   55.26032300                L5 2000AJ....120..447K 1    160.88     27.88     38.03     10.69 2008MNRAS.384.1399J     14.711      0.029 1 2006AJ....131.1163S   1999.1440
    J1239+3209                   NLTT 31450 B                       2014APJ...792..119D  189.95505000   32.15156200                L6 2014APJ...792..119D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.135      0.104 1 2006AJ....131.1163S   1999.3190
    J1240+1525         2MASS 12403680+1525172                       2008AJ....135..785W  190.15338000   15.42145200                L0 2008AJ....135..785W 1    -16.92     27.76    -28.79     28.80 PM_FROM_2MASS--WISE     15.591      0.049 1 2006AJ....131.1163S   1998.0380
    J1240+1129       ULAS J124052.92+112940.4                       2015MNRAS.449.3651M  190.22050000   11.49455600              L1.0 2015MNRAS.449.3651M 2    -42.99      6.09     22.06      4.87 2014MNRAS.437.3603S     15.509      0.006 2 2015MNRAS.449.3651M -99999.0000
    J1243+8445       WISE J124309.61+844547.8                       2013PASP..115..809T  190.78920000   84.76326100                T9 2013PASP..115..809T 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.860      0.030 2 2013PASP..115..809T -99999.0000
    J1244+1232       ULAS J124413.03+123201.1                       2015MNRAS.449.3651M  191.05429000   12.53363900              T4.0 2015MNRAS.449.3651M 2   -104.75      8.59      4.55      7.34 2014MNRAS.437.3603S     17.642      0.032 2 2015MNRAS.449.3651M -99999.0000
    J1244+1024       ULAS J124425.90+102441.9                       2012A&A...542A.105L  191.10815000   10.41200300           L0.5 sd 2012A&A...542A.105L 2   -459.24     34.25   -563.43     34.83 PM_FROM_2MASS--WISE     16.198      0.128 1 2006AJ....131.1163S   2000.2061
    J1245-0132         2MASS 12451086-0132312                       2010AJ....139.1808S  191.29527000   -1.54200610                L0 2010AJ....139.1808S 1   -143.93     34.99     66.78     35.00 PM_FROM_2MASS--WISE     16.597      0.140 1 2006AJ....131.1163S   2000.2581
    J1245+1204         2MASS 12451496+1204423                       2010AJ....139.1808S  191.31236000   12.07843800                L1 2010AJ....139.1808S 1    -21.48     28.20    -62.61     28.84 PM_FROM_2MASS--WISE     16.047      0.080 1 2006AJ....131.1163S   1998.0570
    J1245+4902         2MASS 12455566+4902105                       2010AJ....139.1808S  191.48192000   49.03627400                L1 2010AJ....139.1808S 1    -15.90     20.88     58.22     31.85 PM_FROM_2MASS--WISE     15.952      0.074 1 2006AJ....131.1163S   1999.2371
    J1246-3139       WISE J124629.65-313934.2                       2011AJ....141...54A  191.62352000  -31.65955400               T2: 2013APJ...777...36M 2     -5.30      1.70   -562.50      2.60 2013AJ....146..161M     15.024      0.040 1 2006AJ....131.1163S -99999.0000
    J1246+6150         2MASS 12464281+6150546                       2008AJ....135..785W  191.67841000   61.84851100                L0 2008AJ....135..785W 1    -48.21     15.07    -54.74     31.94 PM_FROM_2MASS--WISE     16.121      0.078 1 2006AJ....131.1163S   1999.2700
    J1246+4027         2MASSW J1246467+402715                       2000AJ....120..447K  191.69493000   40.45418200                L4 2000AJ....120..447K 1    145.05     13.59    -78.76     15.00 2008MNRAS.384.1399J     15.088      0.044 1 2006AJ....131.1163S   2000.2830
    J1247-1117         2MASS 12474944-1117551                       2010APJS..190..100K  191.95602000  -11.29865700               L0: 2010APJS..190..100K 2    -26.36     34.61     -8.06     35.29 PM_FROM_2MASS--WISE     15.991      0.071 1 2006AJ....131.1163S   2000.3420
    J1248+0759       ULAS J124804.56+075904.0                       2010MNRAS.406.1885B  192.01900000    7.98444440                T7 2010MNRAS.406.1885B 2   -229.54      8.92   -146.70     10.36 2014MNRAS.437.3603S     17.720      0.020 2 2010MNRAS.406.1885B -99999.0000
    J1249+4157         2MASS 12490872+4157286                       2008AJ....135..785W  192.28636000   41.95797000                L0 2008AJ....135..785W 1   -290.19     26.09    -77.51     35.09 PM_FROM_2MASS--WISE     15.441      0.044 1 2006AJ....131.1163S   2000.2830
    J1250+3925         2MASS 12501166+3925582                       2006AJ....131.2722C  192.54863000   39.43283500                T4 2006AJ....131.2722C 2    -35.95      0.00  -1029.37      0.00 2009AJ....137..304S     16.540      0.111 1 2006AJ....131.1163S   1998.2650
    J1250+2628       WISE J125015.56+262846.9                       2013APJ...777...36M  192.56485000   26.47968100              T6.5 2013APJ...777...36M 2   4769.80     32.50   1641.10     38.30 PM_FROM_2MASS--WISE     16.930      0.200 1 2006AJ....131.1163S -99999.0000
    J1250+0417         2MASS 12504467+0417581                       2008AJ....135..785W  192.68616000    4.29949380                L0 2008AJ....135..785W 1     63.29     34.62    -57.19     34.72 PM_FROM_2MASS--WISE     16.488      0.139 1 2006AJ....131.1163S   2000.1730
    J1250+4418         2MASS 12504567+4418551                       2008AJ....135..785W  192.69029000   44.31532300                L0 2008AJ....135..785W 1     61.48     21.24   -316.59     29.69 PM_FROM_2MASS--WISE     16.453      0.136 1 2006AJ....131.1163S   1998.4130
    J1251+6243         2MASS 12512841+6243108                       2009A&A...497..619Z  192.86839000   62.71966900                L4 2009A&A...497..619Z 1    -19.88     14.50    -16.86     31.63 PM_FROM_2MASS--WISE     15.485      0.056 1 2006AJ....131.1163S   1999.1580
    J1252+1422         2MASS 12521412+1422398                       2010AJ....139.1808S  193.05884000   14.37772200                L3 2010AJ....139.1808S 1    -76.62     27.94    -70.03     28.84 PM_FROM_2MASS--WISE     16.001      0.072 1 2006AJ....131.1163S   1998.0580
    J1252+1835         2MASS 12523083+1835063                       2010AJ....139.1808S  193.12849000   18.58508700                L1 2010AJ....139.1808S 1   -106.83     30.49    -47.78     32.16 PM_FROM_2MASS--WISE     16.311      0.117 1 2006AJ....131.1163S   1999.3490
    J1252+3421         2MASS 12525363+3421387                       2010AJ....139.1808S  193.22348000   34.36075200                L2 2010AJ....139.1808S 1    -92.37     28.87     29.31     34.98 PM_FROM_2MASS--WISE     16.271      0.103 1 2006AJ....131.1163S   2000.2500
    J1253-5709        DENIS-P J1253108-570924                       2008MNRAS.383..831P  193.29552000  -57.15691400              L0.5 2008MNRAS.383..831P 1  -1575.33      5.40   -433.92     13.79 2008MNRAS.383..831P     13.454      0.020 1 2006AJ....131.1163S   2000.1840
    J1254+2938         2MASS 12543762+2938328                       2008AJ....135..785W  193.65678000   29.64246900                L0 2008AJ....135..785W 1    -58.49     29.53    -45.94     33.98 PM_FROM_2MASS--WISE     15.456      0.054 1 2006AJ....131.1163S   1999.9470
    J1254+1222       ULAS J125446.35+122215.7                       2013MNRAS.433..457B  193.69313000   12.37102800                T5 2013MNRAS.433..457B 2     24.74     10.79     28.21     11.06 2014MNRAS.437.3603S     18.290      0.060 2 2013MNRAS.433..457B -99999.0000
    J1254-0728       WISE J125448.52-072828.4                       2013PASP..115..809T  193.70211000   -7.47453860                T7 2013PASP..115..809T 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.300      0.010 2 2013PASP..115..809T -99999.0000
    J1254-0122      SDSSp J125453.90-012247.4                       2000APJ...536L..35L  193.72472000   -1.37985800                T2 2003AJ....126.2487B 1   -478.74      1.96    130.07      3.38 2002AJ....124.1170D     14.891      0.032 1 2006AJ....131.1163S   1999.0620
    J1254+2631         2MASS 12545932+2631072                       2010AJ....139.1808S  193.74718000   26.51867500                L1 2010AJ....139.1808S 1    -18.53     30.40    -33.65     33.98 PM_FROM_2MASS--WISE     16.828      0.147 1 2006AJ....131.1163S   1999.9470
    J1255+1701         2MASS 12555058+1701006                       2010AJ....139.1808S  193.96074000   17.01685000                L0 2010AJ....139.1808S 1     75.65     27.58   -137.89     28.85 PM_FROM_2MASS--WISE     16.186      0.072 1 2006AJ....131.1163S   1998.0601
    J1256-0224         2MASS 12563716-0224522                       2009APJ...694L.140S  194.15486000   -2.41450410           L3.5 sd 2009AJ....138.1563B 1   -512.07      1.89   -297.67      1.87 2009A&A...493L..27S     16.099      0.105 1 2006AJ....131.1163S   1999.1110
    J1256+1514         2MASS 12564581+1514435                       2008AJ....135..785W  194.19089000   15.24541900                L0 2008AJ....135..785W 1      4.24     27.83      3.85     28.85 PM_FROM_2MASS--WISE     16.133      0.075 1 2006AJ....131.1163S   1998.0601
    J1256+0146         2MASS 12565688+0146163                       2008AJ....136.1290R  194.23703000    1.77120390               L2: 2008AJ....136.1290R 1   -182.83     13.30    -16.96     17.59 2008MNRAS.384.1399J     14.480      0.028 1 2006AJ....131.1163S   2000.1510
    J1257+1108       ULAS J125708.07+110850.4                       2010MNRAS.406.1885B  194.28362000   11.14733300              T4.5 2010MNRAS.406.1885B 2     32.17      9.10    -57.14      9.05 2014MNRAS.437.3603S     18.390      0.030 2 2010MNRAS.406.1885B -99999.0000
    J1257+4008       WISE J125715.90+400854.2                       2013APJ...777...36M  194.31631000   40.14839600                T7 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.230      0.090 1 2006AJ....131.1163S -99999.0000
    J1257-0113      SDSSp J125737.26-011336.1                       2002APJ...564..466G  194.40527000   -1.22668300                L4 2002AJ....123.3409H 1     81.10     20.20     -2.83     11.06 2008MNRAS.384.1399J     15.941      0.083 1 2006AJ....131.1163S   1999.1110
    J1258-4412        VHS J125804.89-441232.4                       2012A&A...548A..53L  194.51987000  -44.20849600                T6 2012A&A...548A..53L 2    113.10      6.10   -178.40      9.10 2012A&A...548A..53L -99999.000 -99999.000 0                 ...   1999.4030
    J1258+0307       ULAS J125835.97+030736.1                       2013MNRAS.433..457B  194.64988000    3.12669440                T5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.380      0.050 2 2013MNRAS.433..457B -99999.0000
    J1259+2933       ULAS J125939.44+293322.4                       2013MNRAS.433..457B  194.91433000   29.55622200                T5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.390      0.060 2 2013MNRAS.433..457B -99999.0000
      Ross458C                     Ross 458 C 2010MNRAS.405.1140G ; 2010A&A...510L...8S  195.17500000   12.35388900                T8 2010APJ...710.1142B 2   -639.08      8.69    -24.33     10.33 2014MNRAS.437.3603S     16.690      0.010 2                 ... -99999.0000
    J1300+1912         2MASSW J1300425+191235                       2000AJ....120.1085G  195.17732000   19.20985400                L1 2000AJ....120.1085G 1     -0.79      0.01     -1.23      0.01 2007AJ....133.2258S     12.717      0.018 1 2006AJ....131.1163S   1999.2230
    J1300+4214                    HIP 63506 C                       2014APJ...792..119D  195.21088000   42.24647500                L1 2014APJ...792..119D 2   -401.00      9.00     26.00      9.00 2014APJ...792..119D     15.150      0.040 1 2006AJ....131.1163S   1999.0980
    J1301-0302       WISE J130141.62-030212.9                       2013APJ...777...36M  195.42347000   -3.03694170              T8.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.000      0.020 2 2013APJ...777...36M -99999.0000
    J1301+5841         2MASS 13014817+5841043                       2010AJ....139.1808S  195.45074000   58.68452800                L1 2010AJ....139.1808S 1    -19.30     18.09     11.93     34.81 PM_FROM_2MASS--WISE     16.099      0.084 1 2006AJ....131.1163S   2000.2010
    J1301-1510         2MASS 13015465-1510223                       2008AJ....136.1290R  195.47774000  -15.17286900                L1 2008AJ....136.1290R 1    -69.24     13.99    -74.25     14.02 2008MNRAS.384.1399J     14.538      0.035 1 2006AJ....131.1163S   1999.2939
    J1302+1308       ULAS J130217.21+130851.2                       2010MNRAS.406.1885B  195.57171000   13.14755600              T8.5 2010MNRAS.406.1885B 2   -445.00      6.00      5.00      7.00 2013A&A...560A..52M     18.110      0.040 2 2010MNRAS.406.1885B -99999.0000
    J1302+1434       ULAS J130227.54+143428.0                       2013MNRAS.433..457B  195.61475000   14.57444400              T4.5 2013MNRAS.433..457B 2    -43.81     13.10     -6.07     13.93 2014MNRAS.437.3603S     18.600      0.040 2 2013MNRAS.433..457B -99999.0000
    J1302+5126         2MASS 13023465+5126012                       2008AJ....135..785W  195.64439000   51.43368500                L0 2008AJ....135..785W 1    188.85     19.99   -144.14     32.07 PM_FROM_2MASS--WISE     15.543      0.069 1 2006AJ....131.1163S   1999.3160
    J1302+5650         2MASS 13023811+5650212                       2010APJS..190..100K  195.65883000   56.83924900                L2 2010APJS..190..100K 1   -214.67     19.04     18.56     34.81 PM_FROM_2MASS--WISE     16.360      0.121 1 2006AJ....131.1163S   2000.2010
    J1302+5640         2MASS 13025102+5640381                       2010AJ....139.1808S  195.71262000   56.67726500                L0 2010AJ....139.1808S 1   -209.69     17.42    -64.02     31.71 PM_FROM_2MASS--WISE     16.138      0.118 1 2006AJ....131.1163S   1999.1899
    J1303+0016       ULAS J130303.54+001627.7                       2008MNRAS.390..304P  195.76475000    0.27436111              T5.5 2008MNRAS.390..304P 2     10.76     17.91   -268.98     19.08 2014MNRAS.437.3603S     19.020      0.030 2 2008MNRAS.390..304P -99999.0000
    J1303+1815         2MASS 13031775+1815219                       2010AJ....139.1808S  195.82397000   18.25609000                L0 2010AJ....139.1808S 1   -115.05     30.21     19.99     31.81 PM_FROM_2MASS--WISE     16.313      0.094 1 2006AJ....131.1163S   1999.2230
    J1304+0907         2MASS 13043318+0907070                       2010AJ....139.1808S  196.13826000    9.11863520                L0 2010AJ....139.1808S 1    -96.40     25.30     22.80     30.00 PM_FROM_2MASS--WISE     15.287      0.058 1 2006AJ....131.1163S   2000.2250
    J1304+1542       ULAS J130435.66+154252.6                       2015MNRAS.449.3651M  196.14867000   15.71448300              T2.0 2015MNRAS.449.3651M 2    -39.76      9.17     71.11      9.57 2014MNRAS.437.3603S     17.189      0.019 2 2015MNRAS.449.3651M   1998.0600
    J1305-2538        WISP 130525.51-253828.8                       2012APJ...752L..14M  196.35629000  -25.64133000            > T9.5 2012APJ...752L..14M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
   J1305-2541A                       Kelu-1 A                       1997APJ...491L.107R  196.41748000  -25.68499600                L2 1999APJ...519..802K 1   -284.79      1.00     10.94      0.99 2002AJ....124.1170D     13.414      0.023 1 2006AJ....131.1163S   1998.4070
   J1305-2541B                       Kelu-1 B                       1997APJ...491L.107R  196.41748000  -25.68507900                L2 1999APJ...519..802K 1   -284.79      1.00     10.94      0.99 2002AJ....124.1170D     13.414      0.023 1 2006AJ....131.1163S   1998.4070
    J1305-7739              Cha 130540-773958                       2006APJ...644..364A  196.42000000  -77.66616700                L0 2009APJ...704..975J 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1305+2046                        GJ 499C                       2003AJ....126.2421C  196.42113000   20.77762400               L4: 2003AJ....126.2421C 1    -23.27     19.36     73.37     25.55 2008MNRAS.384.1399J     15.201      0.051 1 2006AJ....131.1163S   1999.2209
    J1306+3820         2MASS 13061727+3820296                       2008AJ....136.1290R  196.57198000   38.34157900                L0 2008AJ....136.1290R 1   -175.00     27.00     -8.00     35.00 2009AJ....137....1F     14.630      0.029 1 2006AJ....131.1163S   2000.0120
    J1308+6103         2MASS 13081228+6103486                       2011APJ...732...56G  197.05118000   61.06350300                L2 2011APJ...732...56G 2    -39.63     15.30     13.25     31.63 PM_FROM_2MASS--WISE     16.670      0.145 1 2006AJ....131.1163S   1999.1580
    J1308+0818         2MASS 13083106+0818522                       2010AJ....139.1808S  197.12943000    8.31451510                L0 2010AJ....139.1808S 1   -247.21     34.52     45.18     34.89 PM_FROM_2MASS--WISE     15.127      0.048 1 2006AJ....131.1163S   2000.2250
    J1310+0554         2MASS 13100288+0554042                       2008AJ....135..785W  197.51204000    5.90118500                L0 2008AJ....135..785W 1    -68.52     34.60     -3.64     34.78 PM_FROM_2MASS--WISE     16.079      0.095 1 2006AJ....131.1163S   2000.1920
    J1311+0122     WISEPC J131106.24+012252.4                       2011APJS..197...19K  197.77600000    1.38122200               T9: 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.970      0.080 2 2012A&A...541A.163S -99999.0000
    J1311-0137       ULAS J131106.96-013742.3                       2015MNRAS.449.3651M  197.77900000   -1.62841670              L3.0 2015MNRAS.449.3651M 2     21.73     12.24    -54.06      9.77 2014MNRAS.437.3603S     17.832      0.049 2 2015MNRAS.449.3651M -99999.0000
    J1311+2401         2MASS 13111387+2401056                       2010AJ....139.1808S  197.80780000   24.01822700                L3 2010AJ....139.1808S 1   -134.57     29.44    -56.47     32.23 PM_FROM_2MASS--WISE     16.190      0.112 1 2006AJ....131.1163S   1999.3730
    J1311+3629     WISEPC J131141.91+362925.2                       2009A&A...497..619Z  197.92462000   36.49033300                L6 2009A&A...497..619Z 1   -341.00      7.90     94.90      9.50 PM_FROM_2MASS--WISE     15.545      0.051 1 2006AJ....131.1163S -99999.0000
    J1312+3937         2MASS 13120707+3937445                       2007AJ....133..439C  198.02948000   39.62904700               L0: 2007AJ....133..439C 1    -96.57     23.07     13.40     18.48 2008MNRAS.384.1399J     14.165      0.022 1 2006AJ....131.1163S   1998.2900
    J1312-7617         2MASS 13121165-7617357                       2014APJ...786L..18L  198.04625000  -76.29469400              L5.5 2014APJ...786L..18L 2   -194.80      2.80   -519.50     15.30 PM_FROM_2MASS--WISE     16.043      0.107 1 2006AJ....131.1163S -99999.0000
    J1312+2909         2MASS 13122172+2909354                       2010AJ....139.1808S  198.09053000   29.15985900                L0 2010AJ....139.1808S 1    195.54     29.85   -111.96     34.18 PM_FROM_2MASS--WISE     15.328      0.056 1 2006AJ....131.1163S   2000.0100
    J1313+1235       ULAS J131307.47+123540.7                       2015MNRAS.449.3651M  198.28112000   12.59463900              T2.5 2015MNRAS.449.3651M 2    -51.27      8.42   -257.52      7.76 2014MNRAS.437.3603S     17.425      0.025 2 2015MNRAS.449.3651M -99999.0000
    J1314-0008      SDSSp J131415.52-000848.1                       2002APJ...564..466G  198.56465000   -0.14667806              L3.5 2004AJ....127.3553K 2     -1.00     23.00     73.00     23.00 2009AJ....137....1F     16.620      0.142 1 2006AJ....131.1163S   2001.0300
    J1314+2405         2MASS 13144863+2405320                       2010AJ....139.1808S  198.70264000   24.09224500                L3 2010AJ....139.1808S 1     24.38     32.01    -17.36     35.06 PM_FROM_2MASS--WISE     16.677      0.105 1 2006AJ....131.1163S   2000.2750
    J1315+0826       ULAS J131508.42+082627.4                       2008MNRAS.390..304P  198.78508000    8.44094440              T7.5 2008MNRAS.390..304P 2    -60.20      8.30    -95.80     10.00 2010A&A...524A..38M     18.860      0.040 2 2008MNRAS.390..304P -99999.0000
    J1315-2649         2MASS 13153094-2649513                       2002APJ...564L..89H  198.87892000  -26.83092500              L5.5 2008APJ...689.1295K 1   -678.00     16.00   -280.00     15.00 2008MNRAS.384.1399J     15.195      0.049 1 2006AJ....131.1163S   1998.4070
    J1315+2334         2MASS 13154379+2334578                       2010AJ....139.1808S  198.93246000   23.58273500                L1 2010AJ....139.1808S 1   -295.19     31.25     21.43     34.10 PM_FROM_2MASS--WISE     15.805      0.070 1 2006AJ....131.1163S   1999.9850
    J1315+2454         2MASS 13154557+2454072                       2010AJ....139.1808S  198.93988000   24.90202700                L0 2010AJ....139.1808S 1    -61.41     31.01    -12.37     34.19 PM_FROM_2MASS--WISE     15.536      0.064 1 2006AJ....131.1163S   2000.0120
    J1316+0312       ULAS J131610.13+031205.5                       2015MNRAS.449.3651M  199.04221000    3.20152780              T3.0 2015MNRAS.449.3651M 2   -229.07      6.85    -12.43      5.70 2014MNRAS.437.3603S     16.747      0.018 2 2015MNRAS.449.3651M -99999.0000
    J1316+0755       ULAS J131610.28+075553.0                       2014MNRAS.440..359B  199.04283000    7.93138890           T6.5 sd 2014MNRAS.440..359B 2  -1012.20     15.24    102.80     13.85 2014MNRAS.440..359B     18.980      0.100 2 2014MNRAS.440..359B -99999.0000
    J1316+2133         2MASS 13161436+2133298                       2010AJ....139.1808S  199.05984000   21.55828300                L0 2010AJ....139.1808S 1    -20.08     32.96     39.82     35.44 PM_FROM_2MASS--WISE     16.214      0.101 1 2006AJ....131.1163S   2000.3840
    J1318-1782       WISE J131833.98-175826.5                       2013APJ...777...36M  199.64153000  -17.97397800               T9: 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.430      0.190 1 2006AJ....131.1163S -99999.0000
    J1318+2130         2MASS 13183912+2130428                       2010AJ....139.1808S  199.66301000   21.51191100                L0 2010AJ....139.1808S 1   -120.45     31.62     -7.77     33.99 PM_FROM_2MASS--WISE     16.436      0.118 1 2006AJ....131.1163S   1999.9520
    J1318+1736         2MASS 13184794+1736117                       2010APJS..190..100K  199.69977000   17.60327500              L5.5 2010APJS..190..100K 2   -106.58     33.31      7.99     34.95 PM_FROM_2MASS--WISE     16.341      0.101 1 2006AJ....131.1163S   2000.2419
    J1319+1209       ULAS J131943.77+120900.2                       2010MNRAS.406.1885B  199.93238000   12.15005600              T5 p 2010MNRAS.406.1885B 2   -132.79     11.69    -28.48     11.21 2014MNRAS.437.3603S     18.900      0.050 2 2010MNRAS.406.1885B -99999.0000
    J1320+6034     WISEPC J132004.16+603426.2                       2011APJS..197...19K  200.01736000   60.57393600              T6.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.496      0.092 1 2006AJ....131.1163S   2010.5588
    J1320+0409         2MASS 13204427+0409045                       2008AJ....136.1290R  200.18448000    4.15127610              L3:: 2008AJ....136.1290R 1   -483.24     18.86    211.12     17.76 2008MNRAS.384.1399J     15.246      0.045 1 2006AJ....131.1163S   2000.1600
    J1320+1029       ULAS J132048.12+102910.6                       2010MNRAS.406.1885B  200.20050000   10.48627800                T5 2010MNRAS.406.1885B 2     97.79      7.61    -59.68      7.56 2014MNRAS.437.3603S     17.820      0.020 2 2010MNRAS.406.1885B -99999.0000
    J1322-2340     WISEPA J132233.66-234017.1                       2011APJS..197...19K  200.64012000  -23.67139600                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.006      0.105 1 2006AJ....131.1163S   2010.5588
    J1323-1806             DENIS-P J1323-1806                       1999AJ....118.2466M  200.89992000  -18.11053300                L0 1999AJ....118.2466M 1    -86.90     15.82    -22.15     18.31 2008MNRAS.384.1399J     14.903      0.034 1 2006AJ....131.1163S   1999.1870
    J1324+1906          PSO J201.0320+19.1072                       2011AJ....142...77D  201.03233000   19.10755500              T3.5 2011AJ....142...77D 2    -96.62      0.00    -86.97      0.00 2011AJ....142...77D     15.769      0.074 1 2006AJ....131.1163S   2000.0291
    J1324+0250       ULAS J132410.21+025040.6                       2015MNRAS.449.3651M  201.04254000    2.84461110              L2.0 2015MNRAS.449.3651M 2     52.91     13.12    -96.92     13.53 2014MNRAS.437.3603S     18.072      0.043 2 2015MNRAS.449.3651M -99999.0000
    J1324+6358         2MASS 13243553+6358281                       2007AJ....134.1162L  201.14807000   63.97448700             T2: p 2007AJ....134.1162L 2   -342.51     63.74   -259.98     48.40 2007AJ....134.1162L     15.596      0.066 1 2006AJ....131.1163S   2000.2030
    J1325+0517         2MASS 13251108+0517041                       2010AJ....139.1808S  201.29619000    5.28449390                L1 2010AJ....139.1808S 1     31.56     34.53    -86.34     34.67 PM_FROM_2MASS--WISE     15.086      0.044 1 2006AJ....131.1163S   2000.1600
    J1326+1200       ULAS J132605.18+120009.9                       2010MNRAS.406.1885B  201.52158000   12.00275000              T6 p 2010MNRAS.406.1885B 2     69.11      7.18    -28.48      8.79 2014MNRAS.437.3603S     17.500      0.020 2 2010MNRAS.406.1885B -99999.0000
    J1326-2729         2MASSW J1326201-272937                       2002APJ...575..484G  201.58374000  -27.49363700                L5 2002APJ...575..484G 1   -363.70     16.48    -15.88     13.98 2008MNRAS.384.1399J     15.847      0.070 1 2006AJ....131.1163S   1999.2260
    J1326-0038      SDSSp J132629.82-003831.5                       2000AJ....119..928F  201.62425000   -0.64208001               L8: 2000AJ....119..928F 1   -226.43      8.27   -107.37      5.55 2004AJ....127.2948V     16.103      0.070 1 2006AJ....131.1163S   1999.0890
    J1327+0759         2MASS 13271524+0759375                       2010AJ....139.1808S  201.81352000    7.99375530                L1 2010AJ....139.1808S 1   -189.27     34.51     22.90     34.85 PM_FROM_2MASS--WISE     14.599      0.037 1 2006AJ....131.1163S   2000.2120
    J1327+1011       ULAS J132720.56+101138.5                       2015MNRAS.449.3651M  201.83567000   10.19402800              L4.5 2015MNRAS.449.3651M 2     33.30      8.58    -46.12      6.74 2014MNRAS.437.3603S     17.481      0.025 2 2015MNRAS.449.3651M -99999.0000
    J1328+2114         2MASSW J1328550+211449                       1999APJ...519..802K  202.22934000   21.24683400                L5 1999APJ...519..802K 1    219.16      1.71   -428.28      1.78 2002AJ....124.1170D     16.192      0.104 1 2006AJ....131.1163S   1999.3870
    J1329+5317         2MASS 13292602+5317344                       2009A&A...497..619Z  202.35841000   53.29291200                L1 2009A&A...497..619Z 1      9.94    132.61   -189.74    120.04 2009A&A...497..619Z     16.815      0.198 1 2006AJ....131.1163S   1999.3380
    J1329+0357         2MASS 13293723+0357297                       2008AJ....135..785W  202.40512000    3.95825200                L0 2008AJ....135..785W 1      5.27     34.60      7.51     34.68 PM_FROM_2MASS--WISE     16.038      0.096 1 2006AJ....131.1163S   2000.1620
    J1330+1411         2MASS 13301009+1411132                       2010AJ....139.1808S  202.54208000   14.18702000                L0 2010AJ....139.1808S 1   -162.02     27.99     13.47     28.87 PM_FROM_2MASS--WISE     16.442      0.111 1 2006AJ....131.1163S   1998.0680
    J1331+3407         2MASS 13313310+3407583                       2008AJ....136.1290R  202.88792000   34.13286600                L0 2008AJ....136.1290R 1   -352.73     18.71   -169.00     18.50 2008MNRAS.384.1399J     14.333      0.024 1 2006AJ....131.1163S   2000.2531
    J1331-0116         2MASS 13314894-0116500                       2002AJ....123.3409H  202.95395000   -1.28057190                L6 2002AJ....123.3409H 1   -421.90      5.70  -1039.00      5.20 2013AJ....146..161M     15.459      0.040 1 2006AJ....131.1163S   1999.1060
    J1332+2635         2MASSI J1332286+263508                       2000AJ....120..447K  203.11929000   26.58554600                L2 2000AJ....120..447K 1   -151.48     13.02     40.87     16.21 2008MNRAS.384.1399J     16.076      0.089 1 2006AJ....131.1163S   1997.4540
    J1332+7459                     G 255-34 B                       2013MNRAS.431.2745G  203.18376000   74.99578600                L2 2013MNRAS.431.2745G 2   -471.00     28.00     39.00     22.00 2013MNRAS.431.2745G     15.103      0.041 1 2006AJ....131.1163S -99999.0000
    J1332+3258         2MASS 13325777+3258135                       2008AJ....135..785W  203.24071000   32.97043600                L0 2008AJ....135..785W 1   -104.20     39.62   -107.90     39.65 2009A&A...497..619Z     16.567      0.110 1 2006AJ....131.1163S   2000.2531
    J1333+1509         2MASS 13331284+1509569                       2010AJ....139.1808S  203.30351000   15.16582800                L0 2010AJ....139.1808S 1   -165.55     27.86    -12.37     28.87 PM_FROM_2MASS--WISE     15.839      0.071 1 2006AJ....131.1163S   1998.0690
    J1333-0215         2MASS 13334540-0215599                       2010AJ....139.1808S  203.43918000   -2.26664500                L3 2010AJ....139.1808S 1   -277.97     31.46   -118.33     31.48 PM_FROM_2MASS--WISE     15.378      0.041 1 2006AJ....131.1163S   1999.1060
    J1334+1940         2MASSW J1334062+194034                       1999APJ...519..802K  203.52596000   19.67643900              L1.5 1999APJ...519..802K 1    -58.00     13.82     98.07     14.71 2008MNRAS.384.1399J     15.477      0.059 1 2006AJ....131.1163S   1997.4351
    J1334-8226         2MASS 13341216-8226232                       2010APJS..190..100K  203.55069000  -82.43978100                L0 2010APJS..190..100K 1   -105.95      4.57     34.44     34.77 PM_FROM_2MASS--WISE     14.566      0.044 1 2006AJ....131.1163S   2000.1899
    J1335+1506       ULAS J133502.11+150653.5                       2013MNRAS.433..457B  203.75879000   15.11486100                T6 2013MNRAS.433..457B 2      7.10     10.67    -92.32     10.49 2014MNRAS.437.3603S     17.970      0.020 2 2013MNRAS.433..457B -99999.0000
    J1335+1130       ULAS J133553.45+113005.2                       2008MNRAS.391..320B  203.97271000   11.50144400                T9 2008MNRAS.391..320B 2   -196.90      4.90   -201.00      6.30 2010A&A...524A..38M     17.900      0.010 2 2008MNRAS.391..320B -99999.0000
    J1336+3743         2MASS 13364062+3743230                       2007AJ....133..439C  204.16928000   37.72308000                L1 2007AJ....133..439C 1   -200.43      9.55    -60.51     13.21 2008MNRAS.384.1399J     14.412      0.026 1 2006AJ....131.1163S   1998.2920
    J1337+4938         2MASS 13373116+4938367                       2007AJ....133..439C  204.37985000   49.64355100                L0 2007AJ....133..439C 1     39.00     16.00     49.00     25.00 2009AJ....137....1F     13.765      0.025 1 2006AJ....131.1163S   1999.3760
    J1337+2636       WISE J133750.46+263648.6                       2013APJ...777...36M  204.45995000   26.61422500                T5 2013APJ...777...36M 2     93.72     30.76   -261.40     34.40 PM_FROM_2MASS--WISE     16.673      0.148 1 2006AJ....131.1163S   2000.0780
    J1338+4140         2MASSW J1338261+414034                       2000AJ....120..447K  204.60899000   41.67618900              L2.5 2000AJ....120..447K 1   -153.04     24.28   -311.03     24.52 2008MNRAS.384.1399J     14.221      0.022 1 2006AJ....131.1163S   1998.2920
    J1338-0142       ULAS J133828.69-014245.4                       2013MNRAS.433..457B  204.61954000   -1.71261110              T7.5 2013MNRAS.433..457B 2    192.33     21.19   -112.46     20.29 2014MNRAS.437.3603S     18.690      0.100 2 2013MNRAS.433..457B -99999.0000
    J1338+0437         2MASS 13384944+0437315                       2008AJ....136.1290R  204.70602000    4.62543390                L1 2008AJ....136.1290R 1    111.78     13.41   -224.20     12.95 2008MNRAS.384.1399J     14.157      0.029 1 2006AJ....131.1163S   2000.1630
    J1339-0056       ULAS J133933.64-005621.1                       2013MNRAS.433..457B  204.89017000   -0.93919444                T7 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.240      0.050 2 2013MNRAS.433..457B -99999.0000
    J1339+0104       ULAS J133943.79+010436.4                       2013MNRAS.433..457B  204.93246000    1.07677780                T5 2013MNRAS.433..457B 2   -139.31     15.00    -15.88     12.30 2014MNRAS.437.3603S     18.080      0.040 2 2013MNRAS.433..457B -99999.0000
    J1341+0542               PMI 13410+0542 B                       2014APJ...792..119D  205.25983000    5.71358540                L4 2014APJ...792..119D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.187      0.142 1 2006AJ....131.1163S   2000.1820
    J1341-3052         2MASS 13411160-3052505                       2008AJ....136.1290R  205.29834000  -30.88070300              L2:: 2008AJ....136.1290R 1     30.00     13.00   -134.00     15.00 2009AJ....137....1F     14.607      0.031 1 2006AJ....131.1163S   1999.3300
    J1341+5510         2MASS 13414890+5510458                       2010AJ....139.1808S  205.45380000   55.17940900                L1 2010AJ....139.1808S 1   -140.28     18.05    116.81     31.62 PM_FROM_2MASS--WISE     15.209      0.044 1 2006AJ....131.1163S   1999.1550
    J1342+1340         2MASS 13420311+1340222                       2006AJ....131.2722C  205.51295000   13.67286000              L5.5 2006AJ....131.2722C 2      0.00     19.00    -27.00     19.00 2009AJ....137....1F     16.756      0.144 1 2006AJ....131.1163S   1998.9910
    J1342+1751         2MASSW J1342236+175156                       1999APJ...519..802K  205.59843000   17.86550100              L2.5 1999APJ...519..802K 1    -70.09     11.13     -1.96      8.32 2008MNRAS.384.1399J     16.135      0.082 1 2006AJ....131.1163S   1998.9910
    J1342+6037         2MASS 13422494+6037314                       2008AJ....135..785W  205.60393000   60.62541200                L0 2008AJ....135..785W 1    -15.56     17.02     51.54     34.70 PM_FROM_2MASS--WISE     16.359      0.102 1 2006AJ....131.1163S   2000.1680
    J1342-0027         2MASS 13422841-0027055                       2008AJ....135..785W  205.61839000   -0.45153388                L0 2008AJ....135..785W 1   -124.14     31.34     16.52     31.34 PM_FROM_2MASS--WISE     15.594      0.059 1 2006AJ....131.1163S   1999.0540
    J1343-1216         2MASS 13431074-1216256                       2014APJ...786L..18L  205.79350000  -12.27466700    L6.5:: p(blue) 2014APJ...786L..18L 2   -370.60     17.30   -265.30     16.80 PM_FROM_2MASS--WISE     16.272      0.097 1 2006AJ....131.1163S -99999.0000
    J1343+3945         2MASSW J1343167+394508                       2000AJ....120..447K  205.81963000   39.75242200                L5 2000AJ....120..447K 1   -343.11     30.15    116.14     25.89 2008MNRAS.384.1399J     16.162      0.071 1 2006AJ....131.1163S   1998.2930
    J1343-0301         2MASS 13432249-0301002                       2010AJ....139.1808S  205.84373000   -3.01673890                L0 2010AJ....139.1808S 1     23.84     31.30    -28.65     31.34 PM_FROM_2MASS--WISE     16.132      0.089 1 2006AJ....131.1163S   1999.0540
    J1343+1312         2MASS 13432911+1312267                       2010AJ....139.1808S  205.87132000   13.20742800                L1 2010AJ....139.1808S 1   -271.13     28.70    -42.67     29.48 PM_FROM_2MASS--WISE     16.022      0.078 1 2006AJ....131.1163S   1998.3300
    J1343-0220         2MASS 13433872-0220446                       2008AJ....135..785W  205.91135000   -2.34573320                L0 2008AJ....135..785W 1   -127.54     38.05    129.00     38.08 PM_FROM_2MASS--WISE     16.296      0.122 1 2006AJ....131.1163S   2001.0911
    J1344+0839       ULAS J134403.78+083951.0                       2015MNRAS.449.3651M  206.01575000    8.66416670              T0.0 2015MNRAS.449.3651M 2   -265.87     10.75     72.03      4.84 2014MNRAS.437.3603S     17.258      0.022 2 2015MNRAS.449.3651M -99999.0000
    J1344+0924       ULAS J134414.90+092405.0                       2015MNRAS.449.3651M  206.06208000    9.40138890              L6.0 2015MNRAS.449.3651M 2     47.11      5.55    -18.70      4.71 2014MNRAS.437.3603S     17.287      0.012 2 2015MNRAS.449.3651M -99999.0000
    J1344+1109       ULAS J134436.84+110957.5                       2015MNRAS.449.3651M  206.15350000   11.16597200              T3.0 2015MNRAS.449.3651M 2    -98.57      5.73    -63.46      6.29 2014MNRAS.437.3603S     17.218      0.022 2 2015MNRAS.449.3651M -99999.0000
    J1345-0058       ULAS J134512.43-005844.4                       MAROCCO_et_al_2017_  206.30194000   -0.97903500               M8  MAROCCO_et_al_2017_ 1    -68.45      9.64    -12.97      5.43 2014MNRAS.437.3603S     16.210      0.008 2                 ...   2000.3590
    J1345+5216         2MASS 13452562+5216337                       2006AJ....131.2722C  206.35675000   52.27605400              L3.5 2006AJ....131.2722C 2   -129.31     21.22     76.61     34.68 PM_FROM_2MASS--WISE     16.945      0.177 1 2006AJ....131.1163S   2000.1620
    J1345+6542         2MASS 13454441+6542178                       2008AJ....135..785W  206.43504000   65.70494800                L0 2008AJ....135..785W 1     40.17     13.18     -0.00     32.04 PM_FROM_2MASS--WISE     15.873      0.099 1 2006AJ....131.1163S   1999.3051
    J1346+0842         2MASS 13460746+0842346                       2010AJ....139.1808S  206.53108000    8.70962430                L2 2010AJ....139.1808S 1   -230.90     34.45    -91.91     34.85 PM_FROM_2MASS--WISE     15.743      0.072 1 2006AJ....131.1163S   2000.2120
    J1346+0825       ULAS J134612.77+082503.3                       2015MNRAS.449.3651M  206.55321000    8.41758330              L2.0 2015MNRAS.449.3651M 2      2.84      5.07      3.31      6.18 2014MNRAS.437.3603S     18.005      0.043 2 2015MNRAS.449.3651M -99999.0000
    J1346-0031      SDSSp J134646.45-003150.4                       2000APJ...531L..61T  206.69310000   -0.53059196                T7 2003AJ....126.2487B 1   -503.18      3.24   -114.32      1.90 2003AJ....126..975T     16.000      0.102 1 2006AJ....131.1163S   2001.0911
    J1347-7610         2MASS 13475911-7610054                       2007A&A...466.1059K  206.99628000  -76.16816700                L0 2008MNRAS.383..831P 1    257.12     62.63    286.56     62.66 2001MNRAS.326.1279H     13.792      0.031 1 2006AJ....131.1163S   2000.1760
    J1348-1344                     LHS 2803 B                       2012APJ...755...94D  207.01034000  -13.73672100              T5.5 2012APJ...755...94D 2   -646.70     35.50   -524.30     35.60 PM_FROM_2MASS--WISE     16.670      0.100 1 2006AJ....131.1163S -99999.0000
    J1348+6603     WISEPC J134806.99+660327.8                       2011APJS..197...19K  207.02911000   66.05772200                L9 2011APJS..197...19K 2    117.80      6.00   -274.40     28.10 PM_FROM_2MASS--WISE     17.174      0.070 1 2006AJ....131.1163S -99999.0000
    J1348+0353         2MASS 13484591+0353545                       2008AJ....136.1290R  207.19133000    3.89849000               L0: 2008AJ....136.1290R 1    206.99     19.52   -355.64     16.67 2008MNRAS.384.1399J     14.628      0.025 1 2006AJ....131.1163S   2000.1570
    J1349+5049         2MASS 13492525+5049544                       2008AJ....135..785W  207.35522000   50.83177900                L0 2008AJ....135..785W 1      6.20     20.36     39.29     32.24 PM_FROM_2MASS--WISE     14.721      0.034 1 2006AJ....131.1163S   1999.3740
    J1349+0918       ULAS J134940.81+091833.3                       2010MNRAS.406.1885B  207.42004000    9.30925000                T7 2010MNRAS.406.1885B 2   -131.42      9.43    -84.95      9.86 2014MNRAS.437.3603S     19.160      0.030 2 2010MNRAS.406.1885B -99999.0000
    J1351+4157               PMI 13518+4157 B                       2014APJ...792..119D  207.94780000   41.96331400              L1.5 2014APJ...792..119D 2    -51.81     26.16    -62.98     35.18 PM_FROM_2MASS--WISE     15.081      0.030 1 2006AJ....131.1163S   2000.3101
    J1352+3240         2MASS 13523867+3240026                       2010AJ....139.1808S  208.16115000   32.66741200                L0 2010AJ....139.1808S 1    -44.85     24.53    -38.85     29.14 PM_FROM_2MASS--WISE     16.051      0.087 1 2006AJ....131.1163S   1998.1860
    J1353-0857       WISE J135307.51-085712.0                       2013PASP..115..809T  208.28126000   -8.95334880                L0 2013PASP..115..809T 2   -357.00     15.50     -8.70     15.00 PM_FROM_2MASS--WISE -99999.000 -99999.000 0                 ... -99999.0000
    J1353+6509         2MASS 13532700+6509442                       2008AJ....135..785W  208.36252000   65.16228500                L0 2008AJ....135..785W 1    -97.04     14.48    -15.75     34.46 PM_FROM_2MASS--WISE     16.659      0.132 1 2006AJ....131.1163S   2000.0970
    J1354+5044         2MASS 13543964+5044510                       2010AJ....139.1808S  208.66518000   50.74752000                L1 2010AJ....139.1808S 1   -267.25     20.40     15.96     32.24 PM_FROM_2MASS--WISE     14.353      0.031 1 2006AJ....131.1163S   1999.3740
    J1355+0850       ULAS J135556.12+085054.3                       2015MNRAS.449.3651M  208.98383000    8.84841670              L3.0 2015MNRAS.449.3651M 2    -67.07      7.47    -23.66      5.52 2014MNRAS.437.3603S     17.297      0.020 2 2015MNRAS.449.3651M -99999.0000
    J1356+0853       ULAS J135607.41+085345.2                       2010MNRAS.406.1885B  209.03088000    8.89588890                T5 2010MNRAS.406.1885B 2    -68.33      8.65     -1.91      7.40 2014MNRAS.437.3603S     18.040      0.050 2 2010MNRAS.406.1885B -99999.0000
    J1357+1428         2MASS 13571237+1428398                       2010AJ....139.1808S  209.30157000   14.47774700                L3 2010AJ....139.1808S 1     69.00     52.00     -6.00     53.00 2009AJ....137....1F     15.584      0.062 1 2006AJ....131.1163S   1999.9850
    J1358+1458         2MASS 13580384+1458204                       2009AJ....137..304S  209.51478000   14.97299400         L4 p(red) 2013PASP..115..809T 2   -395.10     19.10    221.30     15.70 PM_FROM_2MASS--WISE     16.373      0.114 1 2006AJ....131.1163S -99999.0000
    J1358+4234         2MASS 13582575+4234342                       2010AJ....139.1808S  209.60733000   42.57618700                L0 2010AJ....139.1808S 1   -107.94     23.62     39.09     32.07 PM_FROM_2MASS--WISE     16.164      0.090 1 2006AJ....131.1163S   1999.3160
    J1358+3747         2MASS 13585269+3747137                       2006AJ....131.2722C  209.71954000   37.78714800              T4.5 2006AJ....131.2722C 2    -10.00     13.00   -411.00     16.00 2009AJ....137....1F     16.460      0.087 1 2006AJ....131.1163S   1998.2950
    J1359+4728         2MASS 13592403+4728431                       2004AJ....127.3553K  209.85013000   47.47865700              L8.5 2004AJ....127.3553K 2   -144.00     10.00     34.00     14.00 2009AJ....137....1F     17.160      0.228 1 2006AJ....131.1163S   1999.3160
    J1359-4034         2MASS 13595510-4034582                       2008AJ....136.1290R  209.97958000  -40.58285500                L1 2008AJ....136.1290R 1     64.61      7.64   -494.09      6.72 2012APJS..201...19D     13.645      0.023 1 2006AJ....131.1163S   1999.2860
    J1359+3247         2MASS 13595522+3247195                       2010AJ....139.1808S  209.98010000   32.78877600                L0 2010AJ....139.1808S 1    -74.85     24.56    -89.03     29.22 PM_FROM_2MASS--WISE     15.584      0.052 1 2006AJ....131.1163S   1998.2190
    J1400+4338         2MASS 14002320+4338222                       2006AJ....131.2722C  210.09668000   43.63950700                L7 2006AJ....131.2722C 2   -235.00     20.00     12.00     28.00 2009AJ....137....1F     16.301      0.092 1 2006AJ....131.1163S   1999.3160
    J1400-3850       WISE J140035.40-385013.5                       2013APJ...777...36M  210.14757000  -38.83638400                T4 2013APJ...777...36M 2    -26.57     24.91   -235.12     31.98 PM_FROM_2MASS--WISE     16.041      0.097 1 2006AJ....131.1163S   1999.2860
    J1401+0907       ULAS J140152.43+090733.1                       2015MNRAS.449.3651M  210.46846000    9.12586110              L5.0 2015MNRAS.449.3651M 2   -133.13      8.24      8.52      7.39 2014MNRAS.437.3603S     17.320      0.018 2 2015MNRAS.449.3651M -99999.0000
    J1402+0148         2MASS 14023175+0148301                       2002AJ....123.3409H  210.63234000    1.80838810                L1 2002AJ....123.3409H 1   -232.36     13.59      7.71     10.96 2008MNRAS.384.1399J     15.451      0.062 1 2006AJ....131.1163S   2000.2360
    J1402+0800         2MASS 14025564+0800553                       2006AJ....131.2722C  210.73184000    8.01536850              T1.5 2006AJ....131.2722C 2     65.00     21.00    -98.00     22.00 2009AJ....137....1F     16.839      0.177 1 2006AJ....131.1163S   2000.2419
    J1403+2018         2MASS 14030755+2018587                       2010AJ....139.1808S  210.78146000   20.31632000                L0 2010AJ....139.1808S 1   -180.69     32.05    102.19     34.18 PM_FROM_2MASS--WISE     16.440      0.120 1 2006AJ....131.1163S   2000.0100
    J1403+3513         2MASS 14034793+3513125                       2008AJ....135..785W  210.94972000   35.22014600                L0 2008AJ....135..785W 1   -268.03     26.26     84.47     32.14 PM_FROM_2MASS--WISE     16.405      0.118 1 2006AJ....131.1163S   1999.3411
    J1404+4453         2MASS 14040328+4453314                       2008AJ....135..785W  211.01369000   44.89207800                L0 2008AJ....135..785W 1    -93.46     22.72     -2.44     32.07 PM_FROM_2MASS--WISE     15.932      0.076 1 2006AJ....131.1163S   1999.3160
    J1404+4002         2MASS 14040985+4002135                       2008AJ....135..785W  211.04108000   40.03710900                L0 2008AJ....135..785W 1     58.10     15.30     45.60     23.10 PM_FROM_2MASS--WISE -99999.000 -99999.000 0                 ...   1998.2950
    J1404+0235         2MASS 14044167+0235501                       2002AJ....123.3409H  211.17366000    2.59725090                L1 2002AJ....123.3409H 1     53.68     17.14   -248.30     13.63 2008MNRAS.384.1399J     15.601      0.057 1 2006AJ....131.1163S   2000.2360
    J1404-0224         2MASS 14044237-0224261                       2008AJ....135..785W  211.17659000   -2.40726590                L0 2008AJ....135..785W 1    -23.96     31.46    -13.79     31.49 PM_FROM_2MASS--WISE     16.193      0.079 1 2006AJ....131.1163S   1999.1080
    J1404+4634         2MASS 14044495+4634297                       2007AJ....133..439C  211.18732000   46.57494400               L0: 2007AJ....133..439C 1   -231.40     28.79    142.92     28.02 2008MNRAS.384.1399J     14.338      0.026 1 2006AJ....131.1163S   1999.3160
    J1404-3159         2MASS 14044948-3159330                       2007AJ....134.1162L  211.20616000  -31.99251600                T0 2008APJ...685.1183L 1    337.60      1.90    -16.30      2.40 2013AJ....146..161M     15.577      0.061 1 2006AJ....131.1163S   2001.0930
    J1405+5534     WISEPC J140518.40+553421.4                       2011APJ...743...50C  211.32667000   55.57261100              Y0 p 2011APJS..197...19K 2  -2263.00     47.00    288.00     41.00 2013SCI...341.1492D     20.200      0.130 2 2011APJS..197...19K -99999.0000
    J1405+8350       WISE J140533.32+835030.5                       2013APJ...776..126C  211.38806000   83.84186500                L8 2014A&A...567A..43S 2   -630.00     10.00    570.00     20.00 2013APJ...776..126C     14.630      0.043 1 2006AJ....131.1163S -99999.0000
    J1406+5249         2MASS 14060148+5249309                       2008AJ....135..785W  211.50618000   52.82527500                L0 2008AJ....135..785W 1    -47.55     19.51    -24.59     32.28 PM_FROM_2MASS--WISE     15.559      0.051 1 2006AJ....131.1163S   1999.3900
    J1406+3604         2MASS 14063322+3604498                       2008AJ....135..785W  211.63846000   36.08050200                L0 2008AJ....135..785W 1   -141.18     23.76    -50.39     29.40 PM_FROM_2MASS--WISE     16.311      0.104 1 2006AJ....131.1163S   1998.2950
    J1407+1241         2MASS 14075361+1241099                       2008AJ....136.1290R  211.97339000   12.68609900              L1:: 2008AJ....136.1290R 1   -312.41     19.10     81.96     18.64 2008MNRAS.384.1399J     15.378      0.053 1 2006AJ....131.1163S   1999.9850
    J1407-3033         2MASS 14075592-3033593                       2010APJS..190..100K  211.98300000  -30.56648400                L1 2010APJS..190..100K 1    244.92     32.81     34.10     38.10 PM_FROM_2MASS--WISE     15.705      0.067 1 2006AJ....131.1163S   2001.0959
    J1408+0649         2MASS 14081889+0649546                       2010AJ....139.1808S  212.07874000    6.83185100                L1 2010AJ....139.1808S 1    -42.29     34.70   -154.91     34.95 PM_FROM_2MASS--WISE     15.785      0.077 1 2006AJ....131.1163S   2000.2419
    J1409-3357         2MASS 14090310-3357565                       2008APJ...689.1295K  212.26291000  -33.96571400                L2 2008APJ...689.1295K 1     89.00     12.00     47.00     14.00 2009AJ....137....1F     14.248      0.023 1 2006AJ....131.1163S   1999.2590
    J1409+4327         2MASS 14090944+4327500                       2008AJ....135..785W  212.28937000   43.46390200                L0 2008AJ....135..785W 1    -62.24     25.53    -46.90     35.18 PM_FROM_2MASS--WISE     15.916      0.070 1 2006AJ....131.1163S   2000.3101
    J1410+1329         2MASS 14101119+1329008                       2009A&A...497..619Z  212.54663000   13.48355900                L4 2009A&A...497..619Z 1   -177.78     60.15     28.16     65.83 2009A&A...497..619Z     16.846      0.140 1 2006AJ....131.1163S   1999.2150
    J1411+3936         2MASSW J1411175+393636                       2000AJ....120..447K  212.82231000   39.61008500              L1.5 2000AJ....120..447K 1   -910.88     15.29    136.13     16.06 2008MNRAS.384.1399J     14.640      0.032 1 2006AJ....131.1163S   2000.3380
    J1411+1725         2MASS 14113356+1725302                       2010AJ....139.1808S  212.88986000   17.42507200                L1 2010AJ....139.1808S 1      4.97     32.64     48.20     34.21 PM_FROM_2MASS--WISE     16.258      0.105 1 2006AJ....131.1163S   2000.0179
    J1412+1216       ULAS J141203.85+121609.9                       2015MNRAS.449.3651M  213.01654000   12.26944800              L4.0 2015MNRAS.449.3651M 2   -227.43      9.71     -3.24     10.45 2014MNRAS.437.3603S     16.325      0.010 2 2015MNRAS.449.3651M   2000.0180
    J1412+1633         2MASSW J1412244+163312                       2000AJ....120..447K  213.10205000   16.55320200              L0.5 2000AJ....120..447K 1     28.97     19.64    -80.04     27.67 2008MNRAS.384.1399J     13.888      0.027 1 2006AJ....131.1163S   2000.0179
    J1414+0107       ULAS J141405.68+010709.3                       2015MNRAS.449.3651M  213.52441000    1.11950000              L3.5 2015MNRAS.449.3651M 2   -315.72     11.88   -144.77     13.37 2014MNRAS.437.3603S     16.791      0.024 2 2015MNRAS.449.3651M   2000.2470
    J1415+5724         2MASS 14153003+5724300                       2006AJ....131.2722C  213.87512000   57.40836000                T3 2006AJ....131.2722C 2     43.00     13.00   -345.00     25.00 2009AJ....137....1F     16.734      0.156 1 2006AJ....131.1163S   1999.1200
         SOZ3B                        SOZ 3 B                       2010APJ...710...45B  214.09975000   13.81008300              T7.5 2010AJ....139.2448B 2     82.24      9.86    126.64      8.83 2010APJ...710...45B -99999.000 -99999.000 0                 ... -99999.0000
    J1416+1348                          SOZ 3                       2010A&A...510L...8S  214.10036000   13.80731800                L6 2010APJ...710...45B 1      0.09      0.01      0.14      0.01 2012APJS..201...19D     13.148      0.021 1 2006AJ....131.1163S   2000.1630
    J1416+5006         2MASS 14165987+5006258                       2006AJ....131.2722C  214.24945000   50.10717800              L5.5 2006AJ....131.2722C 2   -299.34      0.54    185.38      0.55 2012APJS..201...19D     16.950      0.171 1 2006AJ....131.1163S   2000.1630
    J1417+1317       ULAS J141710.01+131737.1                       2015MNRAS.449.3651M  214.29171000   13.29363900              L4.0 2015MNRAS.449.3651M 2    -93.64      9.11     23.99      7.08 2014MNRAS.437.3603S     16.690      0.011 2 2015MNRAS.449.3651M -99999.0000
    J1417+1330       ULAS J141756.22+133045.8                       2013MNRAS.433..457B  214.48425000   13.51272200                T5 2013MNRAS.433..457B 2   -121.00      4.00     50.00      3.00 2013A&A...560A..52M     16.770      0.010 2 2013MNRAS.433..457B -99999.0000
    J1418-3538         2MASS 14182962-3538060                       2010APJS..190..100K  214.62344000  -35.63501000              L1.5 2010APJS..190..100K 2   -264.51     28.46   -212.08     35.02 PM_FROM_2MASS--WISE     15.165      0.049 1 2006AJ....131.1163S   2000.2629
    J1418+1455         2MASS 14183814+1455229                       2010AJ....139.1808S  214.65895000   14.92304400                L0 2010AJ....139.1808S 1   -129.09     30.26    -97.81     31.32 PM_FROM_2MASS--WISE     15.217      0.045 1 2006AJ....131.1163S   1999.0460
    J1418+6000         2MASS 14185890+6000194                       2008AJ....135..785W  214.74544000   60.00540900                L0 2008AJ....135..785W 1     -4.86     15.96    -69.32     31.93 PM_FROM_2MASS--WISE     15.235      0.040 1 2006AJ....131.1163S   1999.2670
    J1419+5919         2MASS 14192618+5919047                       2010APJS..190..100K  214.85912000   59.31798900               L1: 2010APJS..190..100K 2    -69.63     17.58     31.49     34.45 PM_FROM_2MASS--WISE     16.507      0.127 1 2006AJ....131.1163S   2000.0920
    J1419+4205         2MASS 14194287+4205235                       2008AJ....135..785W  214.92863000   42.08988200                L0 2008AJ....135..785W 1   -100.51     21.99     73.36     29.63 PM_FROM_2MASS--WISE     16.112      0.085 1 2006AJ....131.1163S   1998.3910
    J1420+2131         2MASS 14205843+2131555                       2010AJ....139.1808S  215.24348000   21.53210300                L1 2010AJ....139.1808S 1   -326.77     29.79    189.67     32.02 PM_FROM_2MASS--WISE     15.124      0.041 1 2006AJ....131.1163S   1999.3000
    J1421+1827          2MASSW 1421314+182740                       2000AJ....120.1085G  215.38104000   18.46132700                L0 2008AJ....136.1290R 1   -750.26     39.44   -173.21     27.69 2007AJ....133.2258S     13.231      0.017 1 2006AJ....131.1163S   1999.3000
    J1421+0136       ULAS J142145.63+013619.0                       2013MNRAS.433..457B  215.44012000    1.60527780              T4.5 2013MNRAS.433..457B 2   -213.35     15.60     60.18     15.32 2014MNRAS.437.3603S     18.520      0.040 2 2013MNRAS.433..457B -99999.0000
    J1422+2215         2MASS 14222720+2215575                       2006AJ....131.2722C  215.61337000   22.26598400      L6.5 p(blue) 2010APJS..190..100K 2     47.00     19.00    -54.00     20.00 2009AJ....137....1F     17.064      0.181 1 2006AJ....131.1163S   2000.1630
    J1422+2340         2MASS 14224128+2340118                       2010AJ....139.1808S  215.67204000   23.66997000                L0 2010AJ....139.1808S 1    -43.56     31.76     -0.00     34.68 PM_FROM_2MASS--WISE     16.526      0.116 1 2006AJ....131.1163S   2000.1630
    J1422+0827         2MASS 14225717+0827539                       2010AJ....139.1808S  215.73822000    8.46499630                L2 2010AJ....139.1808S 1   -158.19     34.61   -581.77     34.99 PM_FROM_2MASS--WISE     15.103      0.045 1 2006AJ....131.1163S   2000.2550
    J1423+0410       ULAS J142300.38+041026.4                       2015MNRAS.449.3651M  215.75158000    4.17400000              L3.0 2015MNRAS.449.3651M 2    -75.35     11.96   -135.40     12.40 2014MNRAS.437.3603S     17.386      0.037 2 2015MNRAS.449.3651M -99999.0000
    J1423+0116                   BD+01 2920 B                       2012MNRAS.422.1922P  215.83685000    1.27710300              T8 p 2012MNRAS.422.1922P 2    281.62     16.98   -492.57     16.10 2014MNRAS.437.3603S     18.550      0.030 2 2013APJ...777...36M -99999.0000
    J1423+6154         2MASS 14232186+6154005                       2011APJ...732...56G  215.84111000   61.90013900           L2 + L5 2011APJ...732...56G 2  -1202.20     21.10   -673.40     45.90 PM_FROM_2MASS--WISE -99999.000 -99999.000 0                 ...   1999.2670
        GD165B                       GD 165 B                       1988NATUR.336..656B  216.16289000    9.28623200                L4 1999APJ...519..802K 1   -218.24      0.00   -126.00      0.00 1995GCTS.BOOK.....V     15.687      0.078 1 2006AJ....131.1163S   2000.2550
    J1425-3650    DENIS-P J142527.97-365023.4                       2004A&A...416L..17K  216.36659000  -36.83972200               L3: 2008AJ....136.1290R 1   -215.57     71.79   -484.18     95.08 2007AJ....133.2258S     13.747      0.026 1 2006AJ....131.1163S   1999.5980
    J1425+0451       ULAS J142536.35+045132.3                       2013MNRAS.433..457B  216.40146000    4.85897220              T6.5 2013MNRAS.433..457B 2    145.40     12.66    -49.78     12.32 2014MNRAS.437.3603S     18.700      0.090 2 2013MNRAS.433..457B -99999.0000
    J1426+3130         2MASS 14261290+3130400                       2009A&A...497..619Z  216.55376000   31.51111800                L4 2009A&A...497..619Z 1   -103.52     29.54   -144.53     34.65 PM_FROM_2MASS--WISE     16.623      0.158 1 2006AJ....131.1163S   2000.1541
    J1427+0112       ULAS J142718.33+011206.2                       2015MNRAS.449.3651M  216.82637000    1.20172220              T0.0 2015MNRAS.449.3651M 2     86.23      9.41    -59.93      6.91 2014MNRAS.437.3603S     17.481      0.038 2 2015MNRAS.449.3651M -99999.0000
    J1428+5120         2MASS 14280703+5120225                       2008AJ....135..785W  217.02931000   51.33960000                L0 2008AJ....135..785W 1    -12.29     20.16    -38.11     32.27 PM_FROM_2MASS--WISE     16.322      0.116 1 2006AJ....131.1163S   1999.3870
    J1428+5923         2MASS 14283132+5923354                       2008AJ....136.1290R  217.13051000   59.39318800                L4 2008AJ....136.1290R 1   -250.00    170.00    -90.00    150.00 2007AJ....133.2258S     14.781      0.035 1 2006AJ....131.1163S   2000.0970
    J1429+5730         2MASS 14292849+5730546                       2008AJ....135..785W  217.36874000   57.51518200                L0 2008AJ....135..785W 1     19.99     18.74     81.09     34.90 PM_FROM_2MASS--WISE     15.365      0.048 1 2006AJ....131.1163S   2000.2280
    J1429+3832         2MASS 14293522+3832212                       2008AJ....135..785W  217.39674000   38.53924200                L0 2008AJ....135..785W 1    -87.61     23.00     33.60     29.41 PM_FROM_2MASS--WISE     15.965      0.075 1 2006AJ....131.1163S   1998.2980
    J1429+3330          IRAC J142950.8+333011                       2012APJ...753...30S  217.46166000   33.50305600                T5 2012APJ...753...30S 1     -3.49      0.00    -99.94      0.00 2012APJ...753...30S -99999.000 -99999.000 0                 ... -99999.0000
    J1430+2915         2MASSI J1430435+291540                       2003IAUS..211..197W  217.68163000   29.26126700                L2 2003AJ....126.2421C 1   -184.89     18.50    142.38     18.27 2008MNRAS.384.1399J     14.273      0.025 1 2006AJ....131.1163S   1999.2371
    J1430+0013         2MASS 14305589+0013523                       2002AJ....123.3409H  217.73289000    0.23120999                L0 2002AJ....123.3409H 1     57.80     20.22    -35.70     17.86 2008MNRAS.384.1399J     16.290      0.113 1 2006AJ....131.1163S   2000.2610
    J1431+1436         2MASS 14313097+1436539                       2009AJ....137..304S  217.87906000   14.61499600                L2 2009A&A...497..619Z 1   -441.73     20.14    -85.86     23.44 2009A&A...497..619Z     15.151      0.039 1 2006AJ....131.1163S   1998.3311
    J1431+3513         2MASS 14313280+3513003                       2010AJ....139.1808S  217.88669000   35.21675500                L1 2010AJ....139.1808S 1    -43.26     28.39     38.39     34.75 PM_FROM_2MASS--WISE     15.591      0.053 1 2006AJ....131.1163S   2000.1840
    J1432-0059        SDSS 143211.74-005900.8                       2004AJ....127.3553K  218.04896000   -0.98350800              L4.5 2004AJ....127.3553K 2     -9.00     20.00    -32.00     17.00 2008MNRAS.384.1399J -99999.000 -99999.000 0                 ... -99999.0000
    J1432+3451         2MASS 14324216+3451429                       2010AJ....139.1808S  218.17570000   34.86193500                L1 2010AJ....139.1808S 1   -167.95     28.27   -107.59     34.45 PM_FROM_2MASS--WISE     15.752      0.106 1 2006AJ....131.1163S   2000.0920
    J1433-0837        VHS J143311.46-083736.3                       2012A&A...548A..53L  218.29758000   -8.62684260                T8 2012A&A...548A..53L 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1434+2202         2MASS 14343616+2202463                       2009AJ....137..304S  218.65070000   22.04619800              L2.5 2009AJ....137..304S 2   -797.85      0.00    228.78      0.00 2009AJ....137..304S     14.519      0.034 1 2006AJ....131.1163S   2000.0320
    J1435-0046         2MASS 14351720-0046130                       2002AJ....123.3409H  218.82167000   -0.77028197                L0 2002AJ....123.3409H 1     22.38      8.56     10.44      5.70 2004AJ....127.2948V     16.484      0.096 1 2006AJ....131.1163S   1999.2891
    J1435-0043         2MASS 14353572-0043471                       2002AJ....123.3409H  218.89886000   -0.72974998                L3 2002AJ....123.3409H 1     21.85      4.66   -105.26      8.66 2004AJ....127.2948V     16.488      0.115 1 2006AJ....131.1163S   1999.2891
    J1435+1129        SDSS 143553.25+112948.6                       2006AJ....131.2722C  218.97205000   11.49700000                T2 2006AJ....131.2722C 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.137      0.232 1 2006AJ....131.1163S   2010.5588
    J1436-1814     WISEPA J143602.19-181421.8                       2011APJS..197...19K  219.00913000  -18.23938900              T8 p 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.520      0.130 1 2006AJ....131.1163S -99999.0000
    J1436+0720       ULAS J143615.75+072056.8                       2015MNRAS.449.3651M  219.06562000    7.34911110              L5.0 2015MNRAS.449.3651M 2     65.52      7.59    -64.05      8.39 2014MNRAS.437.3603S     17.105      0.022 2 2015MNRAS.449.3651M -99999.0000
    J1436+0142       ULAS J143623.86+014257.6                       2015MNRAS.449.3651M  219.09942000    1.71600000              L1.0 2015MNRAS.449.3651M 2     54.20      9.51     75.72      8.96 2014MNRAS.437.3603S     17.603      0.036 2 2015MNRAS.449.3651M -99999.0000
    J1437+1159       ULAS J143705.60+115930.1                       2015MNRAS.449.3651M  219.27333000   11.99169400              L1.0 2015MNRAS.449.3651M 2    -49.22      8.13     -5.26      8.58 2014MNRAS.437.3603S     17.686      0.033 2 2015MNRAS.449.3651M -99999.0000
    J1438+6408         2MASS 14380829+6408363                       2008AJ....135..785W  219.53458000   64.14344000                L0 2008AJ....135..785W 1    640.00     60.00   -200.00     40.00 2007AJ....133.2258S     12.985      0.020 1 2006AJ....131.1163S   2000.1870
    J1438+5722         2MASS 14383259+5722168                       2009A&A...497..619Z  219.63583000   57.37135700                L5 2009A&A...497..619Z 1    199.51     49.98     13.95     45.40 2009A&A...497..619Z     15.962      0.072 1 2006AJ....131.1163S   1999.2560
    J1438-1309         2MASSW J1438549-130910                       2000AJ....120..447K  219.72913000  -13.15287600               L3: 2000AJ....120..447K 1    161.24     21.67    -17.23     16.21 2008MNRAS.384.1399J     15.490      0.055 1 2006AJ....131.1163S   1998.2161
    J1439+0205         2MASS 14390470+0205268                       2008AJ....135..785W  219.76961000    2.09078190                L0 2008AJ....135..785W 1    -53.31     34.99     -6.00     35.01 PM_FROM_2MASS--WISE     16.016      0.082 1 2006AJ....131.1163S   2000.2610
    J1439+0823         2MASS 14391190+0823157                       2010AJ....139.1808S  219.79962000    8.38769720                L0 2010AJ....139.1808S 1   -137.17     34.63     -2.67     35.00 PM_FROM_2MASS--WISE     15.391      0.043 1 2006AJ....131.1163S   2000.2581
    J1439+1929         2MASSW J1439284+192915                       1999APJ...519..802K  219.86821000   19.48749500                L1 1999APJ...519..802K 1  -1229.79      0.73    406.71      2.15 2002AJ....124.1170D     12.759      0.015 1 2006AJ....131.1163S   1997.4380
    J1439+0317         2MASS 14393343+0317591                       2002AJ....123.3409H  219.88931000    3.29977300                L1 2002AJ....123.3409H 1     -5.59     20.05     19.24     16.77 2008MNRAS.384.1399J     15.994      0.100 1 2006AJ....131.1163S   2000.2610
    J1439+1826         2MASSW J1439409+182637                       1999APJ...519..802K  219.92053000   18.44360400                L1 1999APJ...519..802K 1    -13.43     17.91      1.27     25.18 2008MNRAS.384.1399J     16.220      0.103 1 2006AJ....131.1163S   1997.4380
    J1439+3042        SDSS 143945.86+304220.6                       2006AJ....131.2722C  219.94149000   30.70589300              T2.5 2006AJ....131.2722C 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.223      0.228 1 2006AJ....131.1163S -99999.0000
    J1440+0021      SDSSp J144001.82+002145.8                       2000AJ....119..928F  220.00752000    0.36271194                L1 2000AJ....119..928F 1    -73.63     17.98     37.19     17.99 2008MNRAS.384.1399J     15.948      0.077 1 2006AJ....131.1163S   2000.2610
    J1440+0026         2MASS 14401622+0026390                       2002AJ....123.3409H  220.06757000    0.44417390                L3 2002AJ....123.3409H 1     -6.00     21.00      4.00     21.00 2009AJ....137....1F     16.069      0.114 1 2006AJ....131.1163S   2000.2610
    J1440-1303         2MASS 14403186-1303263                       2010APJS..190..100K  220.13278000  -13.05730900                L1 2010APJS..190..100K 1   -397.96     34.83    -88.51     35.75 PM_FROM_2MASS--WISE     15.379      0.048 1 2006AJ....131.1163S   2000.4740
    J1441+5046         2MASS 14412846+5046005                       2006AJ....131.2722C  220.36862000   50.76681100                L3 2006AJ....131.2722C 2     77.00     13.00   -109.00     21.00 2009AJ....137....1F -99999.000 -99999.000 0                 ...   1998.4540
    J1441-0945                    G 124-62 BC                       1999AJ....118.2466M  220.40485000   -9.76638980              L0.5 2008APJ...689.1295K 1   -203.40     10.99    -11.02     13.86 2008MNRAS.384.1399J     14.020      0.026 1 2006AJ....131.1163S   1999.1960
    J1441+0437       ULAS J144151.55+043738.5                       2015MNRAS.449.3651M  220.46479000    4.62736110              L1.0 2015MNRAS.449.3651M 2   -263.75      8.32   -508.49      8.14 2014MNRAS.437.3603S     17.326      0.028 2 2015MNRAS.449.3651M -99999.0000
    J1442+0849       ULAS J144220.94+084945.9                       2015MNRAS.449.3651M  220.58725000    8.82941670              L5.0 2015MNRAS.449.3651M 2     -2.33      4.49    -28.07      5.39 2014MNRAS.437.3603S     17.302      0.016 2 2015MNRAS.449.3651M -99999.0000
      G239-25B                     G 239-25 B                       2004AJ....128.1733G  220.59063000   66.05550000               L0: 2004A&A...427L...1F 2   -302.09      1.58    -33.35      1.85 1997A&A...323L..49P -99999.000 -99999.000 0                 ... -99999.0000
    J1444+1055       ULAS J144458.87+105531.1                       2010MNRAS.406.1885B  221.24529000   10.92530600                T5 2010MNRAS.406.1885B 2   -177.51     11.60   -135.02      9.99 2014MNRAS.437.3603S     18.820      0.040 2 2010MNRAS.406.1885B -99999.0000
    J1445+1257       ULAS J144555.24+125735.1                       2010MNRAS.406.1885B  221.48017000   12.95975000              T6.5 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.560      0.050 2 2010MNRAS.406.1885B -99999.0000
    J1446+0024      SDSSp J144600.60+002452.0                       2002APJ...564..466G  221.50256000    0.41443500                L6 2002AJ....123.3409H 1    179.60      6.68    -65.58      4.07 2004AJ....127.2948V     15.894      0.081 1 2006AJ....131.1163S   2000.2640
    J1446+1643         2MASS 14463567+1643373                       2010AJ....139.1808S  221.64865000   16.72703600                L0 2010AJ....139.1808S 1    -59.84     32.73     31.24     34.18 PM_FROM_2MASS--WISE     16.416      0.134 1 2006AJ....131.1163S   2000.0100
    J1448+0608         2MASS 14480497+0608024                       2008AJ....135..785W  222.02072000    6.13400790                L0 2008AJ....135..785W 1     74.59     34.97   -107.16     35.17 PM_FROM_2MASS--WISE     15.770      0.085 1 2006AJ....131.1163S   2000.3070
    J1448-2534       WISE J144806.48-253420.3                       2013PASP..115..809T  222.02704000  -25.57236200                T8 2013PASP..115..809T 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.210      0.120 2 2013PASP..115..809T -99999.0000
    J1448-0000       ULAS J144812.93-000018.6                       2015MNRAS.449.3651M  222.05387000   -0.00516667              L2.0 2015MNRAS.449.3651M 2    -58.40      8.65   -138.66      8.79 2014MNRAS.437.3603S     17.598      0.040 2 2015MNRAS.449.3651M -99999.0000
    J1448+1031         2MASSW J1448256+103159                       2003IAUS..211..197W  222.10681000   10.53305800               L4: 2008AJ....136.1290R 1    248.91     15.45    -99.56     15.44 2008MNRAS.384.1399J     14.556      0.032 1 2006AJ....131.1163S   2000.3070
    J1448+3719         2MASS 14484277+3719321                       2008AJ....135..785W  222.17825000   37.32559200                L0 2008AJ....135..785W 1    -79.50      8.60     19.30     12.00 PM_FROM_2MASS--WISE -99999.000 -99999.000 0                 ...   1998.3030
    J1449+1147       WISE J144901.85+114710.9                       2010A&A...510L...8S  222.25767000   11.78632300              T5 p 2013APJ...777...36M 2   -238.81      8.67   -258.19      7.10 2014MNRAS.437.3603S     17.360      0.020 2 2013MNRAS.433..457B -99999.0000
    J1449+2054         2MASS 14492798+2054339                       2010AJ....139.1808S  222.36664000   20.90942600                L0 2010AJ....139.1808S 1    -34.63     32.47     30.45     34.76 PM_FROM_2MASS--WISE     16.879      0.184 1 2006AJ....131.1163S   2000.1870
    J1449+2355         2MASSW J1449378+235537                       2000AJ....120..447K  222.40768000   23.92718500                L0 2000AJ....120..447K 1     50.34     17.51     26.65     20.67 2008MNRAS.384.1399J     15.818      0.074 1 2006AJ....131.1163S   1997.4380
        Gl564B         Gl 564 B ; HD 130948 B                       2002APJ...567L.133P  222.56667000   23.91161100         L4: + L4: 2002APJ...567L..59G 2    144.73      0.80     32.43      0.68 1997A&A...323L..49P -99999.000 -99999.000 0                 ... -99999.0000
    J1450+0828         2MASS 14503768+0828070                       2010AJ....139.1808S  222.65703000    8.46863170                L0 2010AJ....139.1808S 1    137.14     34.62     28.66     35.00 PM_FROM_2MASS--WISE     16.328      0.111 1 2006AJ....131.1163S   2000.2581
    J1450+0921      CFBDS J145044.96+092108.7                       2011AJ....141..203A  222.68733000    9.35241700                T3 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1450+3920         2MASS 14505734+3920451                       2008AJ....135..785W  222.73894000   39.34587100                L0 2008AJ....135..785W 1    -27.73     22.75     12.33     29.42 PM_FROM_2MASS--WISE     14.455      0.030 1 2006AJ....131.1163S   1998.3030
    J1450+5841         2MASS 14505891+5841167                       2008AJ....135..785W  222.74547000   58.68799600                L0 2008AJ....135..785W 1    -47.99     16.58    -53.46     31.90 PM_FROM_2MASS--WISE     16.524      0.101 1 2006AJ....131.1163S   1999.2560
    J1452+1114         2MASS 14520183+1114590                       2009MNRAS.394..857D  223.00766000   11.24972300                L2 2010MNRAS.404.1817Z 1    240.29     34.29   -303.58     34.96 PM_FROM_2MASS--WISE     15.519      0.066 1 2006AJ....131.1163S   2000.2450
    J1452+0339       ULAS J145231.11+033944.0                       2015MNRAS.449.3651M  223.12962000    3.66222220              L0.0 2015MNRAS.449.3651M 2     -0.39      7.87    -15.25      7.39 2014MNRAS.437.3603S     18.066      0.058 2 2015MNRAS.449.3651M -99999.0000
    J1452+0655       ULAS J145243.59+065542.9                       2007A&A...466.1059K  223.18163000    6.92858330              T4.5 2007A&A...466.1059K 2     62.15      9.41   -151.59      9.69 2014MNRAS.437.3603S     18.660      0.080 2                 ... -99999.0000
    J1452+2723         2MASS 14525564+2723256                       2010AJ....139.1808S  223.23184000   27.39047200                L0 2010AJ....139.1808S 1   -184.00     28.76   -263.98     32.39 PM_FROM_2MASS--WISE     14.924      0.035 1 2006AJ....131.1163S   1999.4260
    J1453+1420         2MASS 14532582+1420410                       2010AJ....139.1808S  223.35762000   14.34472400                L1 2010AJ....139.1808S 1    159.91     33.86    165.72     34.95 PM_FROM_2MASS--WISE     15.074      0.035 1 2006AJ....131.1163S   2000.2419
    J1454-6604        DENIS-P J1454078-660447                       2008MNRAS.383..831P  223.53325000  -66.07991000              L3.5 2008MNRAS.383..831P 1    525.26      4.18   -376.05      4.34 2008MNRAS.383..831P     13.059      0.021 1 2006AJ....131.1163S   2000.2170
    J1455+2619         2MASS 14550283+2619202                       2010AJ....139.1808S  223.76181000   26.32230200                L1 2010AJ....139.1808S 1    185.05     28.92   -145.01     32.27 PM_FROM_2MASS--WISE     15.140      0.048 1 2006AJ....131.1163S   1999.3840
    J1455+0022       ULAS J145541.74+002224.3                       2015MNRAS.449.3651M  223.92392000    0.37341667              L2.0 2015MNRAS.449.3651M 2     32.32      8.43    -88.17      9.53 2014MNRAS.437.3603S     17.608      0.046 2 2015MNRAS.449.3651M -99999.0000
    J1456-2747                     LEHPM 2-50                       2004A&A...421..763P  224.00717000  -27.79133300                L1 2014APJ...794..143B 2   -244.00      8.00   -784.00     27.00 2005A&A...435..363D     13.250      0.023 1 2006AJ....131.1163S -99999.0000
    J1456+0701         2MASS 14565815+0701047                       2010AJ....139.1808S  224.24232000    7.01799820                L3 2010AJ....139.1808S 1     52.93     34.74    -33.16     35.00 PM_FROM_2MASS--WISE     16.283      0.110 1 2006AJ....131.1163S   2000.2581
    J1457-2121                   Gliese 570 D                       2000APJ...531L..57B  224.31236000  -21.36326400                T7 2003AJ....126.2487B 1   1034.03      1.68  -1725.69      1.53 1997A&A...323L..49P     15.324      0.046 1 2006AJ....131.1163S   1998.3690
    J1457+5815     WISEPC J145715.03+581510.2                       2011APJS..197...19K  224.31259000   58.25283400                T8 2011APJS..197...19K 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.825      0.169 1 2006AJ....131.1163S   2010.5588
    J1458+1013           CFBDS J145829+101343                       2010A&A...518A..39D  224.62083000   10.22861100         T9 + > Y0 2011APJ...740..108L 2    168.38     16.11   -406.51     16.02 2010A&A...518A..39D     19.660      0.020 2                 ... -99999.0000
    J1458+0614      CFBDS J145847.93+061402.8                       2011AJ....141..203A  224.69971000    6.23411100                T2 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1459+0857       ULAS J145935.25+085751.2                       2010MNRAS.406.1885B  224.89687000    8.96422220              T4.5 2010MNRAS.406.1885B 2   -141.28     11.57    -75.09     10.39 2011AJ....141..203A     17.980      0.040 2 2010MNRAS.406.1885B -99999.0000
    J1500-1824      CFBDS J150000.50-182407.3                       2011AJ....141..203A  225.00208000  -18.40202800              T4.5 2011AJ....141..203A 2   -684.21     56.48   -138.08     35.53 2011AJ....141..203A     17.790      0.030 2                 ... -99999.0000
    J1501+0822       ULAS J150135.33+082215.2                       2008MNRAS.390..304P  225.39721000    8.37088890              T4.5 2008MNRAS.390..304P 2     95.72     10.76   -189.48     11.31 2014MNRAS.437.3603S     18.320      0.020 2 2008MNRAS.390..304P -99999.0000
    J1501-0051       ULAS J150140.69-005146.8                       2015MNRAS.449.3651M  225.41991000   -0.86305806              L7.0 2015MNRAS.449.3651M 2   -120.03      7.45     21.05      7.46 2014MNRAS.437.3603S     17.573      0.035 2 2015MNRAS.449.3651M   1999.1330
   J1501-0135A        SIMP J1501530-013506 AB                       2011APJ...739...48A  224.31259000   58.25283400       L4.5 + L5.5 2011APJ...739...48A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.960      0.045 1 2006AJ....131.1163S   2010.5588
    J1502+1825         2MASS 15023845+1825398                       2010AJ....139.1808S  225.66025000   18.42772300                L0 2010AJ....139.1808S 1      3.98     26.09      9.95     27.50 PM_FROM_2MASS--WISE     16.473      0.129 1 2006AJ....131.1163S   1997.4490
    J1502+6138         2MASS 15024082+6138158                       2002AJ....123.3409H  225.67010000   61.63774500                L0 2002AJ....123.3409H 1    -98.00     10.00     36.00     22.00 2009AJ....137....1F     16.346      0.121 1 2006AJ....131.1163S   1999.3411
    J1503+1153         2MASS 15030952+1153228                       2010AJ....139.1808S  225.78970000   11.88969100                L2 2010AJ....139.1808S 1     15.31     33.50     73.34     34.23 PM_FROM_2MASS--WISE     16.296      0.096 1 2006AJ....131.1163S   2000.0260
    J1503+2525         2MASS 15031961+2525196                       2000APJ...531L..57B  225.83173000   25.42213200                T6 2003AJ....126.2487B 1      8.97     17.20     20.72     17.46 2008MNRAS.384.1399J     13.937      0.021 1 2006AJ....131.1163S   1999.3850
    J1504-4552       WISE J150406.66-455223.9                       2013PASP..115..809T  226.02767000  -45.87334800                L8 2013PASP..115..809T 2   -762.00     10.70   -366.00     17.00 PM_FROM_2MASS--WISE     16.562      0.112 1 2006AJ....131.1163S -99999.0000
    J1504+1027        SDSS 150411.63+102718.4                       2006AJ....131.2722C  226.04816000   10.45542200                T7 2006AJ....131.2722C 2    373.60      1.90   -369.20      2.10 2012APJS..201...19D -99999.000 -99999.000 0                 ... -99999.0000
     HIP73786B                    HIP 73786 B                       2011MNRAS.414..575M  226.24024000    5.63355600              T6 p 2011MNRAS.414..575M 2   -661.12     59.52   -510.05     59.47 2011MNRAS.414..575M     16.590      0.020 2                 ... -99999.0000
    J1505-2853          PSO J226.2599-28.8959                       2011AJ....142...77D  226.25990000  -28.89590000              T1.5 2011AJ....142...77D 2     99.70      0.00   -438.82      0.00 2011AJ....142...77D     15.832      0.070 1 2006AJ....131.1163S -99999.0000
    J1505+0102       ULAS J150531.70+010232.7                       2015MNRAS.449.3651M  226.38208000    1.04241670              L2.0 2015MNRAS.449.3651M 2    -21.54      6.64      6.65      5.60 2014MNRAS.437.3603S     17.441      0.025 2 2015MNRAS.449.3651M -99999.0000
    J1505+0703       ULAS J150547.89+070316.6                       2008MNRAS.390..304P  226.44954000    7.05461110                T4 2008MNRAS.390..304P 2     29.58      9.61   -113.39      9.78 2014MNRAS.437.3603S     18.960      0.030 2 2008MNRAS.390..304P -99999.0000
    J1505+6105         2MASS 15055382+6105493                       2008AJ....135..785W  226.47427000   61.09703800                L0 2008AJ....135..785W 1    -30.77     15.53      3.67     32.14 PM_FROM_2MASS--WISE     14.755      0.032 1 2006AJ....131.1163S   1999.3411
    J1506+7027     WISEPC J150649.97+702736.0                       2011APJS..197...19K  226.70821000   70.46000000                T6 2011APJS..197...19K 2  -1241.00     85.00   1046.00     64.00 2013APJ...762..119M     14.328      0.095 1 2006AJ....131.1163S -99999.0000
    J1506+1321                    2MUCD 11291                       2000AJ....120.1085G  226.72672000   13.35168900                L3 2000AJ....120.1085G 1  -1086.94     12.67     13.28     11.38 2008MNRAS.384.1399J     13.365      0.019 1 2006AJ....131.1163S   1999.1630
    J1507-1627         2MASSW J1507476-162738                       2000AJ....119..369R  226.94872000  -16.46072800                L5 2000AJ....120..447K 1   -161.48      1.55   -888.55      0.57 2002AJ....124.1170D     12.830      0.025 1 2006AJ....131.1163S   1998.3330
    J1509+0344       ULAS J150927.83+034449.7                       2015MNRAS.449.3651M  227.36595000    3.74729610              L2.0 2015MNRAS.449.3651M 2    -36.58      8.13    -48.28      7.05 2014MNRAS.437.3603S     17.245      0.026 2 2015MNRAS.449.3651M   2000.2770
    J1511+4340         2MASS 15111089+4340372                       2009A&A...497..619Z  227.79538000   43.67701300                L5 2009A&A...497..619Z 1     60.49     23.35   -194.32     32.29 PM_FROM_2MASS--WISE     16.604      0.153 1 2006AJ....131.1163S   1999.3929
    J1511+0607         2MASS 15111466+0607431                       2006AJ....131.2722C  227.81110000    6.12865690        L5.5: + T5 2010APJ...710.1142B 2   -255.55      7.25   -237.98      7.26 2012APJS..201...19D     16.016      0.078 1 2006AJ....131.1163S   2000.2690
    J1511+3535         2MASS 15113624+3535117                       2008AJ....135..785W  227.90102000   35.58658600                L1 2009A&A...497..619Z 1      1.05     50.26    -59.99     40.00 2009A&A...497..619Z     16.294      0.098 1 2006AJ....131.1163S   1998.2271
    J1511-0217       ULAS J151145.75-021726.5                       2015MNRAS.449.3651M  227.94062000   -2.29069440              L0.0 2015MNRAS.449.3651M 2    -16.88      5.51     32.28      7.95 2014MNRAS.437.3603S     17.420      0.037 2 2015MNRAS.449.3651M -99999.0000
    J1512+3403         2MASS 15124058+3403501                       2010AJ....139.1808S  228.16910000   34.06393800                L3 2010AJ....139.1808S 1    228.00     10.00    -10.00     12.00 2009AJ....137....1F     15.040      0.036 1 2006AJ....131.1163S   1998.2271
    J1513+4019       WISE J151314.61+401935.6                       2013PASP..115..809T  228.31087000   40.32657400                L8 2013PASP..115..809T 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1513-0133       ULAS J151355.05-013300.6                       2015MNRAS.449.3651M  228.47940000   -1.55008890              L1.0 2015MNRAS.449.3651M 2    -18.10      8.64    -10.95      8.44 2014MNRAS.437.3603S     16.758      0.018 2 2015MNRAS.449.3651M   1999.2120
    J1515+4847         2MASSW J1515008+484742                       2003IAUS..211..197W  228.75348000   48.79491400                L6 2007AJ....133..439C 1   -948.78     21.39   1472.22     21.39 2008MNRAS.384.1399J     14.111      0.026 1 2006AJ....131.1163S   2000.2150
    J1515+4436         2MASS 15150607+4436483                       2006AJ....131.2722C  228.77533000   44.61341900              L7.5 2006AJ....131.2722C 2     75.00     19.00    -20.00     27.00 2009AJ....137....1F     16.583      0.151 1 2006AJ....131.1163S   1999.3929
    J1515+3412         2MASS 15152713+3412328                       2010AJ....139.1808S  228.86305000   34.20913300                L1 2010AJ....139.1808S 1     40.57     24.21     -3.35     29.28 PM_FROM_2MASS--WISE     16.269      0.079 1 2006AJ....131.1163S   1998.2430
    J1515+3255         2MASS 15154232+3255435                       2008AJ....135..785W  228.92635000   32.92876100                L0 2008AJ....135..785W 1    -63.64     24.57    -56.87     29.28 PM_FROM_2MASS--WISE     16.215      0.072 1 2006AJ....131.1163S   1998.2430
    J1516+0259         2MASS 15160303+0259292                       2004AJ....127.3553K  229.01266000    2.99147110               T0: 2006APJ...639.1095B 2    -48.00     22.00   -174.00     22.00 2009AJ....137....1F     17.230      0.203 1 2006AJ....131.1163S   2000.3101
    J1516+0110       ULAS J151637.89+011050.1                       2013MNRAS.433..457B  229.15787000    1.18058330              T6.5 2013MNRAS.433..457B 2   -110.62     16.76    -83.63     13.51 2014MNRAS.437.3603S     18.410      0.050 2 2013MNRAS.433..457B -99999.0000
    J1516+3053         2MASS 15164306+3053443                       2006AJ....131.2722C  229.17944000   30.89565100             T0.5p 2006AJ....131.2722C 2   -132.00     21.00      4.00     24.00 2009AJ....137....1F     16.848      0.153 1 2006AJ....131.1163S   1998.2430
    J1516+0836       ULAS J151649.84+083607.1                       2015MNRAS.449.3651M  229.20767000    8.60197220              L5.0 2015MNRAS.449.3651M 2   -171.02      8.36     44.32      4.87 2014MNRAS.437.3603S     17.349      0.019 2 2015MNRAS.449.3651M -99999.0000
    J1517+0529       WISE J151721.13+052929.3                       2013APJ...777...36M  229.33804000    5.49149050                T8 2013APJ...777...36M 2    -82.46     14.16    223.04     13.06 2014MNRAS.437.3603S     18.540      0.050 2 2013MNRAS.433..457B -99999.0000
    J1518+0716      CFBDS J151803.64+071645.9                       2011AJ....141..203A  229.51516000    7.27941700              T2.5 2011AJ....141..203A 2     47.94     10.00    -26.97      9.99 2011AJ....141..203A -99999.000 -99999.000 0                 ... -99999.0000
    J1518+0855       ULAS J151821.34+085517.5                       2015MNRAS.449.3651M  229.58892000    8.92152780              L5.0 2015MNRAS.449.3651M 2    -43.54      7.29   -109.65      6.16 2014MNRAS.437.3603S     17.419      0.014 2 2015MNRAS.449.3651M -99999.0000
    J1519+7009     WISEPC J151906.64+700931.5                       2011APJS..197...19K  229.77767000   70.15875000                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.880      0.030 2 2011APJS..197...19K -99999.0000
    J1520-4422         2MASS 15200224-4422419                       2007A&A...466.1059K  230.00934000  -44.37833000       L1.5 + L4.5 2006APJ...639.1095B 2   -631.56     26.73   -366.10     18.65 2006APJ...639.1095B     13.228      0.023 1 2006AJ....131.1163S   1999.3760
    J1520+3546         2MASS 15203974+3546210                       2006AJ....131.2722C  230.16562000   35.77251100                T0 2006AJ....131.2722C 2    279.00     23.00   -386.00     28.00 2009AJ....137....1F     15.540      0.056 1 2006AJ....131.1163S   2000.0920
    J1521+0131         2MASS 15210327+0131426                       2004AJ....127.3553K  230.26363000    1.52852500               T2: 2006APJ...639.1095B 2   -211.81     18.76     83.43     17.36 2008MNRAS.384.1399J     16.399      0.101 1 2006AJ....131.1163S   2000.3101
    J1523+3125       WISE J152305.10+312537.6                       2013APJ...777...36M  230.77124000   31.42705400              T6.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.270      0.070 2 2013APJ...777...36M -99999.0000
    J1523-2347         2MASS 15230657-2347526                       2007A&A...466.1059K  230.77739000  -23.79795600              L2.5 2007A&A...466.1059K 2    159.06     12.65    308.17     12.47 2001MNRAS.326.1279H     14.203      0.030 1 2006AJ....131.1163S   1998.3660
    J1523+1052         2MASS 15231446+1052592                       2010AJ....139.1808S  230.81029000   10.88311600                L0 2010AJ....139.1808S 1     -0.00     34.39    -51.69     35.02 PM_FROM_2MASS--WISE     16.087      0.095 1 2006AJ....131.1163S   2000.2640
    J1523+3014                       Gl 584 C                       2000AJ....120..447K  230.84431000   30.24894700                L8 2000AJ....120..447K 1    142.99      4.42   -169.03      4.89 2004AJ....127.2948V     16.056      0.098 1 2006AJ....131.1163S   2000.1440
    J1525+0833       ULAS J152502.10+083344.0                       2015MNRAS.449.3651M  231.25875000    8.56222220              T2.0 2015MNRAS.449.3651M 2     12.92      6.58    -55.67      7.15 2014MNRAS.437.3603S     17.170      0.018 2 2015MNRAS.449.3651M -99999.0000
    J1525+1118      CFBDS J152514.82+111833.1                       2011AJ....141..203A  231.31175000   11.30919400              T2.5 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1525+0958       ULAS J152526.25+095814.3                       2010MNRAS.406.1885B  231.35938000    9.97063890              T6.5 2010MNRAS.406.1885B 2    -79.92      8.70    125.08      9.41 2014MNRAS.437.3603S     18.540      0.030 2 2010MNRAS.406.1885B -99999.0000
    J1525+2004         2MASS 15252973+2004080                       2010AJ....139.1808S  231.37389000   20.06890500                L1 2010AJ....139.1808S 1     25.05     32.89    -30.67     35.01 PM_FROM_2MASS--WISE     15.507      0.049 1 2006AJ....131.1163S   2000.2610
    J1525+5810         2MASS 15253132+5810525                       2004AJ....127.3553K  231.38051000   58.18125200              L6.5 2004AJ....127.3553K 2     64.00     15.00     44.00     28.00 2009AJ....137....1F     17.055      0.189 1 2006AJ....131.1163S   1999.2760
    J1526+2043         2MASSI J1526140+204341                       2000AJ....120..447K  231.55855000   20.72818400                L7 2000AJ....120..447K 1   -252.75      0.00   -347.88      0.00 2009AJ....137..304S     15.586      0.054 1 2006AJ....131.1163S   1997.4520
    J1526+2808         2MASS 15262104+2808074                       2010AJ....139.1808S  231.58768000   28.13540100                L1 2010AJ....139.1808S 1     43.57     28.60    -77.83     32.43 PM_FROM_2MASS--WISE     15.919      0.098 1 2006AJ....131.1163S   1999.4420
    J1526+0345      CFBDS J152655.80+034536.2                       2011AJ....141..203A  231.73250000    3.76005600                T4 2011AJ....141..203A 2    -80.10     16.00    -12.01     16.02 2011AJ....141..203A -99999.000 -99999.000 0                 ... -99999.0000
    J1529+0922       ULAS J152912.23+092228.5                       2010MNRAS.406.1885B  232.30096000    9.37458330                T6 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.610      0.030 2 2010MNRAS.406.1885B -99999.0000
    J1529+6730         2MASS 15293306+6730215                       2010APJS..190..100K  232.38777000   67.50597400               L0: 2010APJS..190..100K 2     35.16     13.57    -29.73     35.48 PM_FROM_2MASS--WISE     16.327      0.121 1 2006AJ....131.1163S   2000.3970
    J1530+5147         2MASS 15301287+5147169                       2008AJ....135..785W  232.55363000   51.78803300                L0 2008AJ....135..785W 1    -21.35     20.02     27.12     32.37 PM_FROM_2MASS--WISE     15.047      0.039 1 2006AJ....131.1163S   1999.4200
    J1531+0601       ULAS J153108.89+060111.1                       2007A&A...466.1059K  232.78700000    6.01979210                L0 2007A&A...466.1059K 1     28.00     25.00    -48.00     25.00 2009AJ....137....1F     16.049      0.095 1 2006AJ....131.1163S   2000.2750
    J1531+2628         2MASS 15311921+2628426                       2010AJ....139.1808S  232.83315000   26.47626300                L0 2010AJ....139.1808S 1    -18.50      9.30     14.90     10.90 PM_FROM_2MASS--WISE     14.877      0.038 1 2006AJ....131.1163S   2010.5588
    J1531+0737       ULAS J153128.47+073755.0                       2015MNRAS.449.3651M  232.86855000    7.63195530              L4.0 2015MNRAS.449.3651M 2     31.71      4.76     -2.09      4.69 2014MNRAS.437.3603S     16.607      0.011 2 2015MNRAS.449.3651M   2000.2750
    J1531+0336       ULAS J153156.73+033605.9                       2015MNRAS.449.3651M  232.98647000    3.60171110              L4.0 2015MNRAS.449.3651M 2    -20.60      7.60    -48.67     10.07 2014MNRAS.437.3603S     17.285      0.036 2 2015MNRAS.449.3651M   2000.3130
    J1532+2611         2MASS 15322338+2611189                       2010AJ....139.1808S  233.09740000   26.18859500                L1 2010AJ....139.1808S 1    -75.23     24.69     -8.91     27.52 PM_FROM_2MASS--WISE     16.118      0.096 1 2006AJ....131.1163S   1997.4550
    J1532-0125       ULAS J153256.84-012511.0                       2015MNRAS.449.3651M  233.23683000   -1.41972220              L4.5 2015MNRAS.449.3651M 2    -81.24      9.94    -29.48     12.37 2014MNRAS.437.3603S     17.647      0.041 2 2015MNRAS.449.3651M -99999.0000
    J1534+0556       ULAS J153406.06+055643.9                       2013MNRAS.433..457B  233.52525000    5.94552780                T5 2013MNRAS.433..457B 2    -15.97      9.46   -106.90      8.43 2014MNRAS.437.3603S     19.020      0.100 2 2013MNRAS.433..457B -99999.0000
    J1534+0426         2MASS 15341068+0426410                       2011APJ...732...56G  233.54454000    4.44473600                L0 2011APJ...732...56G 2    -32.06     35.07   -168.30     35.17 PM_FROM_2MASS--WISE     16.923      0.165 1 2006AJ....131.1163S   2000.3080
    J1534+1615         2MASS 15341711+1615463                       2006AJ....131.2722C  233.57129000   16.26288000              T3.5 2006AJ....131.2722C 2    -79.90      0.70    -36.20      0.80 2012APJS..201...19D     16.753      0.133 1 2006AJ....131.1163S   1999.2209
    J1534-2952         2MASSI J1534498-295227                       2002APJ...564..421B  233.70769000  -29.87428300                T6 2003AJ....126.2487B 1     95.89      0.81   -251.11      1.78 2003AJ....126..975T     14.900      0.053 1 2006AJ....131.1163S   1998.5140
    J1534+1219         2MASS 15345325+1219495                       2006AJ....131.2722C  233.72191000   12.33043900               L4: 2006AJ....131.2722C 2    177.00     20.00    -40.00     21.00 2009AJ....137....1F     15.332      0.045 1 2006AJ....131.1163S   1999.2209
    J1536+0155       ULAS J153653.80+015540.6                       2013MNRAS.433..457B  234.22417000    1.92794440                T5 2013MNRAS.433..457B 2   -211.45     11.87     57.82     12.68 2014MNRAS.437.3603S     17.930      0.050 2 2013MNRAS.433..457B -99999.0000
    J1537+1405         2MASS 15372197+1405082                       2010AJ....139.1808S  234.34152000   14.08561700                L0 2010AJ....139.1808S 1     -4.75     31.21    -98.03     32.17 PM_FROM_2MASS--WISE     16.132      0.096 1 2006AJ....131.1163S   1999.3521
    J1539-3448              Lup 153927-344844                       2006APJ...644..364A  234.86375000  -34.81222200                L0 2009APJ...704..975J 1 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1539-0520    DENIS-P J153941.96-052042.4                       2004A&A...416L..17K  234.92458000   -5.34522820               L4: 2008APJ...689.1295K 1    599.00     14.00    117.00     15.00 2008MNRAS.384.1399J     13.922      0.026 1 2006AJ....131.1163S   1999.2100
    J1540+3742         2MASS 15400942+3742316                       2006AJ....131.2722C  235.03926000   37.70877800                L9 2006AJ....131.2722C 2   -205.00     16.00   -382.00     20.00 2009AJ....137....1F     16.558      0.138 1 2006AJ....131.1163S   2000.2531
    J1540-0012       ULAS J154038.87-001256.7                       2015MNRAS.449.3651M  235.16151000   -0.21597000              L4.0 2015MNRAS.449.3651M 2    192.56      8.17     58.34      9.59 2014MNRAS.437.3603S     16.625      0.015 2 2015MNRAS.449.3651M   1999.2100
    J1540+5033         2MASS 15405072+5033241                       2010AJ....139.1808S  235.21135000   50.55671700                L0 2010AJ....139.1808S 1    -11.53     18.92     61.25     29.78 PM_FROM_2MASS--WISE     16.662      0.140 1 2006AJ....131.1163S   1998.4510
    J1541-2250     WISEPA J154151.66-225025.2                       2011APJ...743...50C  235.46525000  -22.84033300              Y0.5 2012APJ...753..156K 2   -870.00    130.00    -13.00     58.00 2013SCI...341.1492D     21.160      0.360 2 2011APJS..197...19K -99999.0000
    J1542+2230       WISE J154214.00+223005.2                       2013APJ...777...36M  235.55834000   22.50146900              T9.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     20.250      0.130 2 2013APJ...777...36M -99999.0000
    J1542+5522         2MASS 15422494+5522451                       2011APJ...732...56G  235.60393000   55.37921100                L4 2011APJ...732...56G 2    -41.30     10.00     20.80     22.80 PM_FROM_2MASS--WISE -99999.000 -99999.000 0                 ...   1999.3000
    J1542-0045         2MASS 15423630-0045452                       2011APJ...732...56G  235.65126000   -0.76256692        L7 p(blue) 2011APJ...732...56G 2   -594.61     31.99   -173.57     31.99 PM_FROM_2MASS--WISE     16.712      0.132 1 2006AJ....131.1163S   1999.2891
    J1543+0804       ULAS J154319.80+080446.3                       2015MNRAS.449.3651M  235.83250000    8.07952780              L1.0 2015MNRAS.449.3651M 2    -96.74      6.10    -10.02      6.24 2014MNRAS.437.3603S     17.655      0.027 2 2015MNRAS.449.3651M -99999.0000
    J1543-0147         2MASS 15434392-0147372                       2008AJ....135..785W  235.93303000   -1.79369390                L0 2008AJ....135..785W 1     -9.63     31.59      6.13     31.61 PM_FROM_2MASS--WISE     15.963      0.086 1 2006AJ....131.1163S   1999.1520
    J1543-0439        VHS J154352.78-043909.6                       2012A&A...548A..53L  235.97014000   -4.65259420              T4.5 2012A&A...548A..53L 2    -65.80      7.30    -14.90      5.00 2012A&A...548A..53L -99999.000 -99999.000 0                 ...   1999.1520
    J1544+0942       ULAS J154448.83+094256.9                       2015MNRAS.449.3651M  236.20346000    9.71580560              L4.0 2015MNRAS.449.3651M 2    -75.96      9.14   -163.43      7.96 2014MNRAS.437.3603S     17.671      0.036 2 2015MNRAS.449.3651M -99999.0000
    J1544+5842       WISE J154459.27+584204.5                       2013APJ...777...36M  236.24700000   58.70124100              T7.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.520      0.170 1 2006AJ....131.1163S -99999.0000
    J1545+0618         2MASS 15450291+0618077                       2009A&A...497..619Z  236.26218000    6.30216460                L4 2009A&A...497..619Z 1   -205.41     80.19     43.66     84.12 2009A&A...497..619Z     16.365      0.112 1 2006AJ....131.1163S   2000.3101
    J1545+3555         2MASS 15450901+3555271                       2006AJ....131.2722C  236.28755000   35.92419800              L7.5 2006AJ....131.2722C 2   -183.00     16.00     63.00     20.00 2009AJ....137....1F     16.834      0.167 1 2006AJ....131.1163S   1998.2460
    J1546+4932         2MASS 15461461+4932114                       2008APJ...676.1281M  236.56091000   49.53652600              T2.5 2008APJ...676.1281M 2   -279.71     19.33  -1761.45     29.78 PM_FROM_2MASS--WISE     15.902      0.068 1 2006AJ....131.1163S   1998.4510
    J1546+1609         2MASS 15462590+1609192                       2010AJ....139.1808S  236.60794000   16.15535400                L0 2010AJ....139.1808S 1     86.32     28.33   -187.60     29.49 PM_FROM_2MASS--WISE     15.714      0.054 1 2006AJ....131.1163S   1998.3340
    J1546-3325         2MASSI J1546291-332511                       2002APJ...564..421B  236.61328000  -33.41977300              T5.5 2006APJ...639.1095B 2    121.11      2.32    190.10      2.25 2003AJ....126..975T     15.631      0.049 1 2006AJ....131.1163S   1998.5170
    J1546+2536         2MASS 15462849+2536338                       2009A&A...497..619Z  236.61874000   25.60940700                L1 2009A&A...497..619Z 1   -490.24     30.46    140.57     35.21 2009A&A...497..619Z     15.760      0.068 1 2006AJ....131.1163S   2000.1440
    J1547+0053       ULAS J154701.84+005320.3                       2008MNRAS.390..304P  236.75767000    0.88897222              T5.5 2008MNRAS.390..304P 2    -80.87      7.38      8.93      7.14 2014MNRAS.437.3603S     18.320      0.030 2 2008MNRAS.390..304P -99999.0000
    J1547-2139       USco J154722.82-213914.3                       2008MNRAS.383.1385L  236.84511000  -21.65394400                L0 2008MNRAS.383.1385L 1     -6.30      0.00    -16.00      0.00 2006MNRAS.373...95L     16.030      0.072 1 2006AJ....131.1163S   1998.4399
    J1547+0336         2MASS 15472723+0336361                       2002AJ....123.3409H  236.86349000    3.61004500                L2 2002AJ....123.3409H 1    -62.58     14.95     52.32     15.08 2008MNRAS.384.1399J     16.077      0.071 1 2006AJ....131.1163S   2000.3240
    J1547-2423         2MASS 15474719-2423493                       2008AJ....136.1290R  236.94666000  -24.39704700              M9 p 2008AJ....136.1290R 1   -133.00     15.00   -122.00     16.00 2008MNRAS.384.1399J     13.970      0.026 1 2006AJ....131.1163S   1999.3411
    J1548+1722         2MASS 15484912+1722359                       2006AJ....131.2722C  237.20470000   17.37665900                L5 2006AJ....131.2722C 2   -277.00     19.00   -109.00     19.00 2009AJ....137....1F     16.104      0.110 1 2006AJ....131.1163S   1999.0980
    J1548+2814         2MASS 15485487+2814046                       2008AJ....135..785W  237.22864000   28.23463800                L0 2008AJ....135..785W 1     23.38     30.69    -37.15     34.84 PM_FROM_2MASS--WISE     15.940      0.081 1 2006AJ....131.1163S   2000.2090
    J1548-1636         2MASS 15485834-1636018                       2007A&A...466.1059K  237.24309000  -16.60051700               L2: 2007A&A...466.1059K 2    -98.03     42.60   -161.24     42.22 2001MNRAS.326.1279H     13.891      0.025 1 2006AJ....131.1163S   1998.2600
    J1549+5512         2MASS 15491011+5512034                       2010AJ....139.1808S  237.29213000   55.20095100                L3 2010AJ....139.1808S 1     72.40     18.28    -67.09     32.02 PM_FROM_2MASS--WISE     16.493      0.129 1 2006AJ....131.1163S   1999.3000
        GQLupB                       GQ Lup B                       2005A&A...435L..13N  237.30038000  -35.65108300              L1.5 2005A&A...435L..13N 2    -26.63      2.66    -13.81      1.39 2000A&A...361.1143T -99999.000 -99999.000 0                 ... -99999.0000
    J1549+5022         2MASS 15491413+5022357                       2010AJ....139.1808S  237.30891000   50.37659500                L0 2010AJ....139.1808S 1    -17.15     22.51    -24.20     35.30 PM_FROM_2MASS--WISE     16.261      0.089 1 2006AJ....131.1163S   2000.3459
    J1549+2621       ULAS J154914.45+262145.6                       2013MNRAS.433..457B  237.31021000   26.36266700                T5 2013MNRAS.433..457B 2   -151.01     11.46    212.28     10.57 2014MNRAS.437.3603S     18.050      0.030 2 2013MNRAS.433..457B -99999.0000
    J1549+4904         2MASS 15495134+4904502                       2008AJ....135..785W  237.46394000   49.08061200                L0 2008AJ....135..785W 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.245      0.096 1 2006AJ....131.1163S   2000.3180
    J1550+1455         2MASS 15500845+1455180                       2007AJ....133..439C  237.53522000   14.92168800               L2: 2007AJ....133..439C 1    105.20     16.03   -127.17     15.85 2008MNRAS.384.1399J     14.776      0.040 1 2006AJ....131.1163S   1999.0980
    J1551+4329         2MASS 15512087+4329303                       2010AJ....139.1808S  237.83698000   43.49177900                L3 2010AJ....139.1808S 1     24.54     23.01    -25.37     31.72 PM_FROM_2MASS--WISE     15.133      0.041 1 2006AJ....131.1163S   1999.1910
    J1551+5442         2MASS 15513273+5442010                       2010AJ....139.1808S  237.88638000   54.70030200                L0 2010AJ....139.1808S 1   -183.26     18.51     63.43     32.02 PM_FROM_2MASS--WISE     14.857      0.039 1 2006AJ....131.1163S   1999.3000
    J1551+0941         2MASS 15515237+0941148                       2008AJ....136.1290R  237.96825000    9.68746850           L4 Î³ 2008AJ....136.1290R 1    -70.00     22.00    -50.00     22.00 2009AJ....137....1F     16.319      0.110 1 2006AJ....131.1163S   2000.3149
    J1552+0650         2MASS 15521538+0650415                       2009A&A...497..619Z  238.06410000    6.84487100                L0 2009A&A...497..619Z 1     -9.95      0.00     -1.05      0.00 2009A&A...497..619Z     16.779      0.147 1 2006AJ....131.1163S   2000.3149
    J1552-0035         2MASS 15525231-0035019                       2008AJ....135..785W  238.21799000   -0.58386391                L0 2008AJ....135..785W 1   -101.22     31.64   -113.54     31.64 PM_FROM_2MASS--WISE     15.992      0.093 1 2006AJ....131.1163S   1999.1630
    J1552+5033       WISE J155254.84+503307.6                       2013PASP..115..809T  238.22849000   50.55212800             L9: p 2013PASP..115..809T 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.130      0.240 1 2006AJ....131.1163S   2010.5588
    J1552+2948         2MASS 15525906+2948485                       2003IAUS..211..197W  238.24611000   29.81349400           L0 Î² 2009AJ....137.3345C 1     -0.16      0.01     -0.06      0.01 2008MNRAS.384.1399J     13.478      0.023 1 2006AJ....131.1163S   2000.0970
    J1553+1532         2MASSI J1553022+153236                       2002APJ...564..421B  238.25951000   15.54358700                T7 2006APJ...639.1095B 2   -402.21     17.04    170.73     16.83 2008MNRAS.384.1399J     15.825      0.070 1 2006AJ....131.1163S   1998.1450
    J1553+2109         2MASSW J1553214+210907                       1999APJ...519..802K  238.33926000   21.15199900              L5.5 1999APJ...519..802K 1    -45.00     15.00    114.00     16.00 2009AJ....137....1F     16.703      0.163 1 2006AJ....131.1163S   1997.4410
    J1555-0956         2MASSW J1555157-095605                       2002APJ...575..484G  238.81555000   -9.93487070                L1 2002APJ...575..484G 1    950.00     15.00   -767.00     15.00 2009AJ....137....1F     12.557      0.021 1 2006AJ....131.1163S   1999.2209
    J1555+0017         2MASS 15552614+0017204                       2002AJ....123.3409H  238.85892000    0.28902194                L0 2002AJ....123.3409H 1   -234.01     17.64    -40.84     18.22 2008MNRAS.384.1399J     14.954      0.037 1 2006AJ....131.1163S   2000.3240
    J1556+1723         2MASS 15564434+1723089                       2010AJ....139.1808S  239.18477000   17.38581300                L0 2010AJ....139.1808S 1     -5.12     33.60      4.69     35.21 PM_FROM_2MASS--WISE     14.669      0.031 1 2006AJ....131.1163S   2000.3180
    J1600+1708         2MASSI J1600054+170832                       2000AJ....120..447K  240.02286000   17.14246000              L1.5 2000AJ....120..447K 1     -8.80     17.89     15.37     19.42 2008MNRAS.384.1399J     16.045      0.090 1 2006AJ....131.1163S   1997.5280
    J1601+2159         2MASS 16014087+2159449                       2010AJ....139.1808S  240.42032000   21.99582900                L1 2010AJ....139.1808S 1    -95.70     29.91    117.95     32.26 PM_FROM_2MASS--WISE     16.268      0.099 1 2006AJ....131.1163S   1999.3820
    J1601+2646       ULAS J160143.75+264623.4                       2013MNRAS.433..457B  240.43229000   26.77316700              T6.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.430      0.050 2 2013MNRAS.433..457B -99999.0000
    J1605+0421         2MASS 16051015+0421521                       2008AJ....135..785W  241.29230000    4.36448290                L0 2008AJ....135..785W 1    -32.12     35.14    -40.27     35.25 PM_FROM_2MASS--WISE     15.243      0.052 1 2006AJ....131.1163S   2000.3290
    J1606-2219       USco J160603.75-221930.0                       2007MNRAS.379.1423L  241.51561000  -22.32496100                L2 2007MNRAS.379.1423L 1     13.67      0.00    -26.48      0.00 2007MNRAS.379.1423L     15.974      0.102 1 2006AJ....131.1163S   1999.3190
    J1606-2335       USco J160606.29-233513.3                       2007MNRAS.379.1423L  241.52621000  -23.58704400                L0 2007MNRAS.379.1423L 1    -17.92     29.40    -21.38     32.08 PM_FROM_2MASS--WISE     16.107      0.109 1 2006AJ....131.1163S   1999.3190
    J1607-2321       USco J160714.79-232101.2                       2007MNRAS.379.1423L  241.81158000  -23.35030700                L0 2007MNRAS.379.1423L 1    -17.95     29.45    -32.38     32.08 PM_FROM_2MASS--WISE     16.749      0.183 1 2006AJ....131.1163S   1999.3190
    J1607-2211       USco J160723.82-221102.0                       2007MNRAS.379.1423L  241.84926000  -22.18384900                L1 2007MNRAS.379.1423L 1    -10.99      0.00    -30.69      0.00 2007MNRAS.379.1423L     15.292      0.059 1 2006AJ....131.1163S   1999.3190
    J1607-2239       USco J160727.82-223904.0                       2007MNRAS.379.1423L  241.86594000  -22.65112900                L1 2007MNRAS.379.1423L 1     -0.00     29.60     -5.50     32.08 PM_FROM_2MASS--WISE     16.798      0.175 1 2006AJ....131.1163S   1999.3190
    J1607-2242       USco J160737.99-224247.0                       2007MNRAS.379.1423L  241.90829000  -22.71300900                L0 2007MNRAS.379.1423L 1    -18.03     29.59    -47.65     32.08 PM_FROM_2MASS--WISE     16.947      0.179 1 2006AJ....131.1163S   1999.3190
    J1607+3459         2MASS 16074308+3459470                       2008AJ....135..785W  241.92950000   34.99639500                L0 2008AJ....135..785W 1     -0.00     24.00     43.53     29.30 PM_FROM_2MASS--WISE     15.415      0.043 1 2006AJ....131.1163S   1998.2540
    J1608-2232       USco J160818.43-223225.0                       2007MNRAS.379.1423L  242.07681000  -22.54023000                L0 2007MNRAS.379.1423L 1    -31.60     29.63    -37.88     32.08 PM_FROM_2MASS--WISE     16.161      0.091 1 2006AJ....131.1163S   1999.3190
    J1608-2315       USco J160828.47-231510.4                       2007MNRAS.379.1423L  242.11864000  -23.25286500                L1 2007MNRAS.379.1423L 1    -11.57      0.00    -12.59      0.00 2007MNRAS.379.1423L     15.482      0.059 1 2006AJ....131.1163S   1999.3190
    J1608-2245       USco J160843.44-224516.0                       2007MNRAS.379.1423L  242.18100000  -22.75444400                L1 2007MNRAS.379.1423L 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.585      0.097 2                 ... -99999.0000
    J1609-2229       USco J160918.69-222923.7                       2007MNRAS.379.1423L  242.32787000  -22.48991700                L1 2007MNRAS.379.1423L 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.083      0.055 2                 ... -99999.0000
    1RXSJ1609b        1RXS J160929.1-210524 b                       2008APJ...689L.153L  242.37627000  -21.08303600                L4 2008APJ...689L.153L 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.900      0.120 1 2006AJ....131.1163S   1999.3190
    J1609-2222       USco J160956.34-222245.5                       2007MNRAS.379.1423L  242.48475000  -22.37930600                L2 2007MNRAS.379.1423L 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.830      0.060 2                 ... -99999.0000
    J1610-0040                  LSR 1610-0040                       2003APJ...591L..49L  242.62085000   -0.68139195             L: sd 2003APJ...591L..49L 1   -773.78      0.98  -1231.60      0.93 2009A&A...493L..27S     12.911      0.019 1 2006AJ....131.1163S   1999.1740
    J1611+0025         2MASS 16110632+0025469                       2010AJ....139.1808S  242.77634000    0.42969695                L0 2010AJ....139.1808S 1     -0.00     35.24    -52.69     35.25 PM_FROM_2MASS--WISE     17.020      0.206 1 2006AJ....131.1163S   2000.3290
    J1612-3420     WISEPA J161215.94-342027.1                       2011APJS..197...19K  243.06642000  -34.34086100              T6.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.650      0.030 2 2013APJ...777...36M -99999.0000
    J1612-2156       USco J161227.64-215640.8                       2007MNRAS.379.1423L  243.11519000  -21.94464300                L0 2007MNRAS.379.1423L 1    -18.13     29.75    -17.11     32.08 PM_FROM_2MASS--WISE     17.237      0.214 1 2006AJ....131.1163S   1999.3190
    J1612-2159       USco J161228.95-215936.1                       2007MNRAS.379.1423L  243.12064000  -21.99327900                L1 2007MNRAS.379.1423L 1    -18.13     29.74   -124.62     32.08 PM_FROM_2MASS--WISE     16.631      0.133 1 2006AJ....131.1163S   1999.3190
    J1613-2124       USco J161302.32-212428.4                       2007MNRAS.379.1423L  243.25967000  -21.40788300                L0 2007MNRAS.379.1423L 1     -4.55     29.87    -10.39     32.08 PM_FROM_2MASS--WISE     17.155      0.204 1 2006AJ....131.1163S   1999.3190
    J1613+4729         2MASS 16131206+4729183                       2008AJ....135..785W  243.30026000   47.48841900                L0 2008AJ....135..785W 1    -72.84     21.73    -22.05     32.16 PM_FROM_2MASS--WISE     15.955      0.084 1 2006AJ....131.1163S   1999.3470
    J1613+1346         2MASS 16134945+1346085                       2010AJ....139.1808S  243.45605000   13.76903200                L0 2010AJ....139.1808S 1     -4.36     28.65     50.27     29.49 PM_FROM_2MASS--WISE     16.406      0.117 1 2006AJ....131.1163S   1998.3340
    J1614+0046         2MASS 16142048+0046434                       2002AJ....123.3409H  243.58536000    0.77873892                L2 2002AJ....123.3409H 1    -56.81     21.20    -31.36     21.19 2008MNRAS.384.1399J     16.226      0.104 1 2006AJ....131.1163S   2000.3290
    J1614-2339         2MASS 16142144-2339146                       2007MNRAS.379.1423L  243.58934000  -23.65407900                L0 2007MNRAS.379.1423L 1    -13.43     29.38    -12.22     32.08 PM_FROM_2MASS--WISE     15.053      0.035 1 2006AJ....131.1163S   1999.3190
    J1614+2442       ULAS J161436.96+244230.1                       2013MNRAS.433..457B  243.65400000   24.70836100                T7 2013MNRAS.433..457B 2   -121.38      8.34     29.40      7.31 2014MNRAS.437.3603S     18.520      0.040 2 2013MNRAS.433..457B -99999.0000
    J1614+1739     WISEPA J161441.45+173936.7                       2011APJS..197...19K  243.67271000   17.66019400                T9 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.084      0.059 2 2011APJS..197...19K -99999.0000
    J1614-2351       USco J161441.68-235105.9                       2007MNRAS.379.1423L  243.67374000  -23.85161800                L1 2007MNRAS.379.1423L 1    -31.29     29.34    -17.72     32.08 PM_FROM_2MASS--WISE     16.122      0.110 1 2006AJ....131.1163S   1999.3190
    J1615+4004         2MASS 16150007+4004345                       2009A&A...497..619Z  243.74919000   40.07676700                L2 2013PASP..115..809T 2   -254.60     12.20    158.30     17.40 PM_FROM_2MASS--WISE     16.568      0.121 1 2006AJ....131.1163S -99999.0000
    J1615+1340         2MASS 16150413+1340079                       2007AJ....134.1162L  243.76724000   13.66886900                T6 2007AJ....134.1162L 2    314.91     32.83   -362.26     37.75 2007AJ....134.1162L     16.350      0.091 1 2006AJ....131.1163S   1999.1390
    J1615+4953                    2MUCD 11538                       2007AJ....133..439C  243.92731000   49.88921400           L4 Î³ 2007AJ....133..439C 1   -109.98      0.00     33.62      0.00 2007AJ....133..439C     16.789      0.137 1 2006AJ....131.1163S   1998.4590
    J1615+3559         2MASSW J1615441+355900                       2000AJ....120..447K  243.93405000   35.98348600                L3 2000AJ....120..447K 1    -17.00     11.64   -512.46     15.48 2008MNRAS.384.1399J     14.539      0.031 1 2006AJ....131.1163S   1998.2550
    J1616+5213         2MASS 16161134+5213277                       2008AJ....135..785W  244.04729000   52.22438000                L0 2008AJ....135..785W 1    -25.03     18.25     34.05     29.80 PM_FROM_2MASS--WISE     15.397      0.043 1 2006AJ....131.1163S   1998.4590
    J1616+2218         2MASS 16162649+2218591                       2004AJ....127.3553K  244.11041000   22.31644200                L5 2004AJ....127.3553K 2    -73.00     18.00     21.00     19.00 2009AJ....137....1F     17.258      0.192 1 2006AJ....131.1163S   1998.3669
    J1617+1807     WISEPA J161705.75+180714.3                       2011APJS..197...19K  244.27397000   18.12063900                T8 2011APJS..197...19K 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.659      0.080 2 2011APJS..197...19K -99999.0000
    J1617+2350       ULAS J161710.39+235031.4                       2013MNRAS.433..457B  244.29329000   23.84205600                T6 2013MNRAS.433..457B 2   -148.50      8.57     52.25      7.16 2014MNRAS.437.3603S     17.720      0.020 2 2013MNRAS.433..457B -99999.0000
    J1617+4019         2MASS 16173168+4019003                       2006AJ....131.2722C  244.38202000   40.31676900                L4 2006AJ....131.2722C 2    -38.00     14.00   -132.00     19.00 2009AJ....137....1F     16.741      0.152 1 2006AJ....131.1163S   1998.3230
    J1618+2020         2MASS 16184026+2020456                       2010AJ....139.1808S  244.66776000   20.34602400                L0 2010AJ....139.1808S 1    -20.03     32.87    -18.03     35.06 PM_FROM_2MASS--WISE     16.146      0.086 1 2006AJ....131.1163S   2000.2750
    J1618-1321         2MASS 16184503-1321297                       2008APJ...689.1295K  244.68764000  -13.35826700               L0: 2008APJ...689.1295K 1   -101.24     14.72    -62.29     14.73 2008MNRAS.384.1399J     14.247      0.021 1 2006AJ....131.1163S   1999.3000
    J1619+0213        SIMP J1619275+031350 AB                       2011APJ...739...48A  244.86467000    3.23075290         T2.5 + T4 2011APJ...739...48A 2     21.68     35.57   -259.45     35.63 PM_FROM_2MASS--WISE     16.616      0.013 1 2006AJ....131.1163S   2000.4390
    J1619+0050         2MASS 16192830+0050118                       2002AJ....123.3409H  244.86795000    0.83662194                L2 2002AJ....123.3409H 1     74.13     16.53    -88.03     16.56 2008MNRAS.384.1399J     14.391      0.034 1 2006AJ....131.1163S   2000.4390
    J1619+2358       ULAS J161934.78+235829.3                       2013MNRAS.433..457B  244.89492000   23.97480600                T6 2013MNRAS.433..457B 2    -78.12     10.18     16.96     10.85 2014MNRAS.437.3603S     18.620      0.060 2 2013MNRAS.433..457B -99999.0000
    J1619+3007       ULAS J161938.12+300756.4                       2013MNRAS.433..457B  244.90883000   30.13233300                T5 2013MNRAS.433..457B 2     -6.45     11.81   -239.07     12.21 2014MNRAS.437.3603S     18.610      0.070 2 2013MNRAS.433..457B -99999.0000
    J1620-0416                     GJ 618.1 B                       2001AJ....122.1989W  245.10895000   -4.27543020              L2.5 2001AJ....122.1989W 1   -417.35      2.20    -22.53      1.68 1997A&A...323L..49P     15.283      0.047 1 2006AJ....131.1163S   2000.4080
    J1620+3237         2MASS 16205116+3237322                       2006AJ....131.2722C  245.21320000   32.62562900                L6 2006AJ....131.2722C 2     15.00     11.00    -33.00     14.00 2009AJ....137....1F     17.507      0.243 1 2006AJ....131.1163S   1998.2570
    J1621+2747         2MASS 16212464+2747030                       2010AJ....139.1808S  245.35269000   27.78417200                L1 2010AJ....139.1808S 1     -9.39     30.81    -31.17     34.83 PM_FROM_2MASS--WISE     16.442      0.119 1 2006AJ....131.1163S   2000.2061
    J1622+4548         2MASS 16220803+4548132                       2008AJ....135..785W  245.53349000   45.80367300                L0 2008AJ....135..785W 1     44.22     20.73     -3.40     29.74 PM_FROM_2MASS--WISE     15.861      0.073 1 2006AJ....131.1163S   1998.4340
    J1622-0959     WISEPA J162208.94-095934.6                       2011APJS..197...19K  245.53697000   -9.99313640                T6 2011APJS..197...19K 2     76.90     11.50     59.50      9.50 2012A&A...548A..53L -99999.000 -99999.000 0                 ...   1999.2650
    J1622+1159         2MASS 16225533+1159238                       2006AJ....131.2722C  245.73056000   11.98997000                L6 2006AJ....131.2722C 2   -128.00     25.00    -12.00     26.00 2009AJ....137....1F     16.879      0.178 1 2006AJ....131.1163S   1999.2240
    J1623+2908         2MASS 16230740+2908281                       2010AJ....139.1808S  245.78084000   29.14114400                L1 2010AJ....139.1808S 1   -249.22     30.29      1.32     34.68 PM_FROM_2MASS--WISE     16.079      0.091 1 2006AJ....131.1163S   2000.1630
    J1623+1530         2MASS 16232185+1530393                       2010AJ....139.1808S  245.84108000   15.51093900                L0 2010AJ....139.1808S 1    -28.02     30.65    -17.87     31.81 PM_FROM_2MASS--WISE     15.939      0.091 1 2006AJ....131.1163S   1999.2240
    J1623-0508       WISE J162359.70-050811.4                       2013PASP..115..809T  245.99872000   -5.13655620                L1 2013PASP..115..809T 2   -155.50     10.40   -433.30     10.70 PM_FROM_2MASS--WISE     14.941      0.035 1 2006AJ....131.1163S -99999.0000
    J1624+0029      SDSSp J162414.37+002915.6                       1999APJ...522L..61S  246.05986000    0.48772696                T6 2006APJ...639.1095B 2   -372.89      1.60     -9.11      1.95 2003AJ....126..975T     15.494      0.052 1 2006AJ....131.1163S   1999.3020
    J1625+1528          PSO J246.4222+15.4698                       2011AJ....142...77D  246.42220000   15.46980000              T4.5 2011AJ....142...77D 2   -240.42      0.00   -240.42      0.00 2011AJ....142...77D     17.140      0.110 1 2006AJ....131.1163S -99999.0000
    J1625+3347         2MASS 16255899+3347058                       2008AJ....135..785W  246.49583000   33.78496900                L0 2008AJ....135..785W 1     14.85     24.36   -120.56     29.31 PM_FROM_2MASS--WISE     15.622      0.052 1 2006AJ....131.1163S   1998.2570
    J1626+2113         2MASS 16260302+2113132                       2010AJ....139.1808S  246.51260000   21.22035800                L3 2010AJ....139.1808S 1     64.75     32.69   -134.91     35.07 PM_FROM_2MASS--WISE     15.475      0.052 1 2006AJ....131.1163S   2000.2780
    J1626+3925         2MASS 16262034+3925190                       2004AJ....127.2856B  246.58476000   39.42197000             L4 sd 2007AJ....134.1330B 1  -1374.13      1.00    238.09      0.97 2009A&A...493L..27S     14.435      0.026 1 2006AJ....131.1163S   1998.3230
    J1626+2524       ULAS J162655.04+252446.8                       2013MNRAS.433..457B  246.72933000   25.41300000                T5 2013MNRAS.433..457B 2    -31.12     11.27    -41.06     12.18 2014MNRAS.437.3603S     18.400      0.040 2 2013MNRAS.433..457B -99999.0000
    J1627+3255     WISEPA J162725.64+325525.5                       2011APJS..197...19K  246.85684000   32.92347000                T6 2011APJS..197...19K 2    -83.20     22.10   -353.80     28.30 PM_FROM_2MASS--WISE     16.610      0.020 1 2006AJ....131.1163S   2010.5588
          HQT2                          HQT-2                       2010APJ...723..184K  247.10829000   65.43029700               T3: 2010APJ...723..184K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1628+2428         2MASS 16283435+2428476                       2010AJ....139.1808S  247.14314000   24.47990800                L1 2010AJ....139.1808S 1     26.78     29.29    -87.04     32.19 PM_FROM_2MASS--WISE     15.902      0.071 1 2006AJ....131.1163S   1999.3571
    J1628+6259         2MASS 16283833+6259455                       2010AJ....139.1808S  247.15974000   62.99599500                L0 2010AJ....139.1808S 1     39.94     14.56    -12.22     32.07 PM_FROM_2MASS--WISE     15.770      0.068 1 2006AJ....131.1163S   1999.3170
    J1628+2308                  2MASS -99999.                       2006AJ....131.2722C  247.16063000   23.14005500                T7 2006AJ....131.2722C 2     75.10      0.90    412.30      0.80 2012APJS..201...19D     16.250      0.030 2 2006AJ....131.2722C   1997.4330
    J1629+0335          PSO J247.3273+03.5932                       2011AJ....142...77D  247.32671000    3.59364010                T2 2011AJ....142...77D 2    241.29      0.00   -160.86      0.00 2011AJ....142...77D     15.290      0.039 1 2006AJ....131.1163S   2000.3480
    J1630+0818         2MASS 16302295+0818221                       2006AJ....131.2722C  247.59566000    8.30615620              T5.5 2006AJ....131.2722C 2    -75.49     12.43   -100.00     12.33 2012APJS..201...19D     16.396      0.112 1 2006AJ....131.1163S   2000.3900
    J1630+4344         2MASS 16303054+4344032                       2004AJ....127.3553K  247.62726000   43.73424900                L7 2004AJ....127.3553K 2   -138.00     20.00     52.00     28.00 2009AJ....137....1F     16.634      0.138 1 2006AJ....131.1163S   2000.1980
    J1630+0938         2MASS 16304139+0938446                       2008AJ....136.1290R  247.67249000    9.64572530              L0:: 2008AJ....136.1290R 1    -63.75     14.46    -55.81     14.43 2008MNRAS.384.1399J     14.871      0.028 1 2006AJ....131.1163S   2000.3900
    J1630+0051         2MASS 16304999+0051010                       2002AJ....123.3409H  247.70831000    0.85029387                L1 2002AJ....123.3409H 1    -80.39     16.07   -138.68     16.85 2008MNRAS.384.1399J     16.004      0.078 1 2006AJ....131.1163S   2000.3480
    J1631+2433         2MASS 16314206+2433598                       2010AJ....139.1808S  247.92529000   24.56661400                L0 2010AJ....139.1808S 1   -211.94     31.62    -68.19     34.76 PM_FROM_2MASS--WISE     16.373      0.109 1 2006AJ....131.1163S   2000.1870
    J1632+1904         2MASSW J1632291+190441                       1999APJ...519..802K  248.12132000   19.07797600                L8 1999APJ...519..802K 1    293.10      0.90    -53.79      1.04 2002AJ....124.1170D     15.867      0.069 1 2006AJ....131.1163S   1997.4330
    J1632+0329       WISE J163236.47+032927.3                       2013APJ...777...36M  248.15178000    3.49081990                T5 2013APJ...777...36M 2     69.81     35.25     32.61     35.31 PM_FROM_2MASS--WISE     16.745      0.118 1 2006AJ....131.1163S   2000.3480
    J1632+4150        SDSS 163239.34+415004.3                       2004AJ....127.3553K  248.16392000   41.83469400               T1: 2006APJ...639.1095B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1632+3505         2MASS 16325610+3505076                       2014APJ...794..143B  248.23375000   35.08545700              L0.5 2014APJ...794..143B 2     91.35     23.98    -70.33     29.31 PM_FROM_2MASS--WISE     14.650      0.029 1 2006AJ....131.1163S   1998.2570
    J1633-0640         2MASS 16335933-0640552                       2006AJ....131.2722C  248.49722000   -6.68201110                L6 2006AJ....131.2722C 2   -232.00     15.00   -195.00     15.00 2009AJ....137....1F     16.138      0.090 1 2006AJ....131.1163S   1999.2920
    J1643+6518                          HQT-3                       2010APJ...723..184K  248.55558000   65.30351400              L9.5 2010APJ...723..184K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1636-0034      SDSSp J163600.79-003452.6                       2000AJ....119..928F  249.00327000   -0.58126611                L0 2000AJ....119..928F 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     14.590      0.043 1 2006AJ....131.1163S   1999.2230
    J1636-0743       WISE J163645.56-074325.1                       2013APJ...777...36M  249.19019000   -7.72323500              T4.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ...   1999.2700
    J1636+0025         2MASS 16365508+0025345                       2010AJ....139.1808S  249.23265000    0.42398000                L1 2010AJ....139.1808S 1    -11.50     22.90     14.00     24.10 PM_FROM_2MASS--WISE     16.114      0.083 1 2006AJ....131.1163S   2010.5588
    J1638+3211         2MASS 16381734+3211444                       2008AJ....135..785W  249.57228000   32.19567500                L0 2008AJ....135..785W 1    -91.22     24.95     -6.74     29.48 PM_FROM_2MASS--WISE     15.392      0.048 1 2006AJ....131.1163S   1998.3280
    J1638+1327         2MASS 16382073+1327354                       2010APJS..190..100K  249.58641000   13.45984500                L2 2010APJS..190..100K 2   -241.00     34.39     16.16     35.36 PM_FROM_2MASS--WISE     16.452      0.103 1 2006AJ....131.1163S   2000.3621
    J1639-2534       USco J163919.15-253409.9                       2009A&A...505.1115L  249.82977000  -25.56927900              L1 p 2008MNRAS.383.1385L 2      4.33      0.00    -68.86      0.00 2006MNRAS.373...95L     17.056      0.194 1 2006AJ....131.1163S   1998.5031
    J1639+3232       ULAS J163931.52+323212.7                       2013MNRAS.433..457B  249.88133000   32.53686100                T3 2013MNRAS.433..457B 2    124.79      8.22   -127.38      7.68 2014MNRAS.437.3603S     16.710      0.010 2 2013MNRAS.433..457B -99999.0000
    J1639-6847       WISE J163940.86-684744.6                       2012APJ...759...60T  249.92023000  -68.79572300               Y0: 2012APJ...759...60T 2    580.33     22.36  -3013.63     39.49 2012APJ...759...60T -99999.000 -99999.000 0                 ...   2000.2940
    J1640+0037      SDSSp J164010.59+003721.8                       2002AJ....123..458S  250.04416000    0.62260997                L0 2002AJ....123..458S 1   1388.03     35.31   -693.74     35.31 PM_FROM_2MASS--WISE     16.530      0.113 1 2006AJ....131.1163S   2000.3490
    J1642+2020         2MASS 16423030+2020482                       2010AJ....139.1808S  250.62628000   20.34672400                L1 2010AJ....139.1808S 1    -51.03     25.76     -5.23     27.48 PM_FROM_2MASS--WISE     16.223      0.110 1 2006AJ....131.1163S   1997.4380
    J1642+3308         2MASS 16423861+3308554                       2008AJ....135..785W  250.66089000   33.14873100                L0 2008AJ....135..785W 1    -36.98     26.97     56.44     32.21 PM_FROM_2MASS--WISE     15.181      0.043 1 2006AJ....131.1163S   1999.3660
    J1644+2846         2MASS 16443814+2846147                       2010AJ....139.1808S  251.15894000   28.77076500                L2 2010AJ....139.1808S 1    -77.75     28.35    -25.87     32.35 PM_FROM_2MASS--WISE     15.656      0.070 1 2006AJ....131.1163S   1999.4120
    J1644+2600         2MASS 16443963+2600128                       2010AJ....139.1808S  251.16516000   26.00357200                L1 2010AJ....139.1808S 1     48.72     29.07    146.61     32.35 PM_FROM_2MASS--WISE     15.466      0.052 1 2006AJ....131.1163S   1999.4120
    J1645+3004         2MASS 16452207+3004071                       2007AJ....133..439C  251.34198000   30.06866300                L3 2007AJ....133..439C 1    -65.00     19.00    -65.00     22.00 2009AJ....137....1F     15.190      0.036 1 2006AJ....131.1163S   1999.3660
    J1645-1319         2MASSW J1645221-131951                       2002APJ...575..484G  251.34213000  -13.33101500              L1.5 2002APJ...575..484G 1   -364.00     18.00   -804.00     16.00 2008MNRAS.384.1399J     12.451      0.025 1 2006AJ....131.1163S   1999.3130
    J1645+2907         2MASS 16454017+2907441                       2008AJ....135..785W  251.41739000   29.12894200                L0 2008AJ....135..785W 1     -4.30     28.26     29.57     32.35 PM_FROM_2MASS--WISE     16.599      0.167 1 2006AJ....131.1163S   1999.4120
    J1647+5632     WISEPA J164715.59+563208.2                       2011APJS..197...19K  251.81487000   56.53566700         L9 p(red) 2011APJS..197...19K 2   -166.00      9.00    242.00      8.00 2011APJS..197...19K     16.590      0.062 1 2006AJ....131.1163S   2010.5588
    J1647+1909         2MASS 16474830+1909339                       2008AJ....135..785W  251.95128000   19.15943300                L0 2008AJ....135..785W 1     31.66     25.98     -2.10     27.50 PM_FROM_2MASS--WISE     16.280      0.100 1 2006AJ....131.1163S   1997.4490
    J1649+4643        SDSS 164916.89+464340.0                       2006AJ....131.2722C  252.32033000   46.72758900                L5 2006AJ....131.2722C 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1650+3523         2MASS 16503133+3523595                       2010AJ....139.1808S  252.63055000   35.39987600                L2 2010AJ....139.1808S 1    -77.57     28.28    -19.82     34.70 PM_FROM_2MASS--WISE     15.821      0.066 1 2006AJ....131.1163S   2000.1680
    J1653+4138         2MASS 16530191+4138467                       2010AJ....139.1808S  253.25798000   41.64633200                L0 2010AJ....139.1808S 1     26.89     22.06    -70.85     29.53 PM_FROM_2MASS--WISE     16.733      0.170 1 2006AJ....131.1163S   1998.3470
    J1653+2450         2MASS 16530991+2450393                       2010AJ....139.1808S  253.29132000   24.84426900                L0 2010AJ....139.1808S 1      4.79     31.45     64.02     34.66 PM_FROM_2MASS--WISE     16.592      0.158 1 2006AJ....131.1163S   2000.1550
    J1653+4444     WISEPA J165311.05+444423.9                       2011APJS..197...19K  253.29604000   44.73997200                T8 2011APJS..197...19K 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.590      0.030 1 2006AJ....131.1163S -99999.0000
    J1653+6231         2MASS 16532970+6231364                       2002AJ....123.3409H  253.37378000   62.52679800                L3 2002AJ....123.3409H 1     31.00     16.00    -24.00     35.00 2009AJ....137....1F     15.089      0.049 1 2006AJ....131.1163S   2000.3320
    J1654+3747         2MASS 16545081+3747141                       2010AJ....139.1808S  253.71172000   37.78727700                L2 2010AJ....139.1808S 1   -117.31     23.33    204.67     29.53 PM_FROM_2MASS--WISE     15.010      0.037 1 2006AJ....131.1163S   1998.3470
    J1656+2835         2MASSI J1656188+283506                       2000AJ....120..447K  254.07855000   28.58490700              L4.5 2000AJ....120..447K 1     11.00     27.00    -27.00     31.00 2009AJ....137....1F -99999.000 -99999.000 0                 ...   2000.1660
    J1657+1054         2MASS 16573454+1054233                       2008AJ....136.1290R  254.39395000   10.90648800                L2 2008AJ....136.1290R 1    -83.55     19.26    -61.15     19.64 2008MNRAS.384.1399J     14.150      0.034 1 2006AJ....131.1163S   2000.4250
    J1658+7027         2MASSW J1658037+702701                       2000AJ....120.1085G  254.51585000   70.45043200                L1 2000AJ....120.1085G 1   -146.77      0.67   -313.33      0.85 2002AJ....124.1170D     13.288      0.021 1 2006AJ....131.1163S   2000.2230
    J1658+5103       WISE J165842.56+510335.0                       2013PASP..115..809T  254.67728000   51.05970400              L6 p 2013PASP..115..809T 2   -270.50      5.00   -286.70      8.90 PM_FROM_2MASS--WISE     15.062      0.033 1 2006AJ....131.1163S -99999.0000
    J1658+1819         2MASS 16585033+1819597                       2008AJ....135..785W  254.70973000   18.33327500                L0 2008AJ....135..785W 1   -163.14     26.12     94.31     27.51 PM_FROM_2MASS--WISE     15.484      0.056 1 2006AJ....131.1163S   1997.4540
    J1702+3858         2MASS 17021945+3858410                       2010AJ....139.1808S  255.58105000   38.97806900                L1 2010AJ....139.1808S 1    -38.47     22.96     34.87     29.53 PM_FROM_2MASS--WISE     16.888      0.176 1 2006AJ....131.1163S   1998.3500
    J1703+2525         2MASS 17031059+2525215                       2008AJ....135..785W  255.79414000   25.42265500                L0 2008AJ....135..785W 1     53.46     29.24    -16.65     32.38 PM_FROM_2MASS--WISE     16.632      0.147 1 2006AJ....131.1163S   1999.4230
    J1703+1906         2MASS 17031672+1906359                       2008AJ....135..785W  255.81970000   19.10998200                L0 2008AJ....135..785W 1    -85.84     33.14     51.44     35.08 PM_FROM_2MASS--WISE     14.916      0.038 1 2006AJ....131.1163S   2000.2800
    J1705-0516    DENIS-P J170548.38-051645.7                       2004A&A...416L..17K  256.45142000   -5.27951000                L4 2004A&A...416L..17K 2    129.00     14.00   -103.00     15.00 2008MNRAS.384.1399J     13.309      0.028 1 2006AJ....131.1163S   1999.2430
    J1707-0558         2MASS 17072343-0558249                       2006AJ....132.2074M  256.84766000   -5.97358890                L3 2006AJ....132.2074M 2     99.94      8.00      3.49      5.24 2001MNRAS.326.1279H     13.960      0.110 1 2006AJ....131.1163S   1999.2670
    J1707-0138          DENIS J1707252-013809                       2010A&A...517A..53M  256.85541000   -1.63594200              L0.5 2010A&A...517A..53M 1      9.70     31.85    -34.63     31.86 PM_FROM_2MASS--WISE     14.289      0.023 1 2006AJ....131.1163S   1999.2430
    J1707+4301         2MASSI J1707333+430130                       2003AJ....126.2421C  256.88895000   43.02512000              L0.5 2003AJ....126.2421C 1   -200.34     21.86    -21.41     13.83 2008MNRAS.384.1399J     13.974      0.023 1 2006AJ....131.1163S   1999.3740
    J1707-1744       WISE J170745.85-174452.5                       2013APJ...777...36M  256.94049000  -17.74787700               T5: 2013APJ...777...36M 2    153.71     28.03     -8.41     29.43 PM_FROM_2MASS--WISE     16.297      0.124 1 2006AJ....131.1163S   1998.3060
    J1710+3323         2MASS 17104936+3323251                       2008AJ....135..785W  257.70569000   33.39031200                L0 2008AJ....135..785W 1   -164.19     24.49     48.04     29.34 PM_FROM_2MASS--WISE     15.130      0.035 1 2006AJ....131.1163S   1998.2679
    J1711+3500     WISEPA J171104.60+350036.8                       2011APJS..197...19K  257.76916000   35.01022200                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.886      0.130 1 2006AJ....131.1163S -99999.0000
    J1711+2326         2MASS 17111353+2326333                       2007AJ....133..439C  257.80643000   23.44259800               L0: 2007AJ....133..439C 1    -53.24     13.54    -35.64     14.23 2008MNRAS.384.1399J     14.499      0.024 1 2006AJ....131.1163S   1997.4520
    J1711+4028                     G 203-50 B                       2008APJ...689..471R  257.93875000   40.48391700        L5 p(blue) 2008APJ...689..471R 2    255.92     37.64     92.14     41.68 2008APJ...689..471R     15.004      0.056 1 2006AJ....131.1163S -99999.0000
    J1711+2232         2MASSI J1711457+223204                       2000AJ....120..447K  257.94055000   22.53455700              L6.5 2000AJ....120..447K 1     30.87      7.44     -4.53      3.86 2004AJ....127.2948V     17.089      0.177 1 2006AJ....131.1163S   1997.4520
    J1711+2331         2MASS 17114716+2331310                       2006AJ....131.2722C  257.94650000   23.52527800              L3.5 2006AJ....131.2722C 2     10.00     17.00    -85.00     18.00 2009AJ....137....1F     16.815      0.139 1 2006AJ....131.1163S   1997.4520
    J1711+5430                   NLTT 44368 B                       2014APJ...792..119D  257.98914000   54.51127200              L1.5 2014APJ...792..119D 2     34.12     18.66     53.88     32.15 PM_FROM_2MASS--WISE     14.736      0.056 1 2006AJ....131.1163S   1999.3440
    J1713+2928         2MASS 17131922+2928162                       2010AJ....139.1808S  258.33011000   29.47117600                L0 2010AJ....139.1808S 1    -17.18     28.19    -11.10     32.38 PM_FROM_2MASS--WISE     16.234      0.088 1 2006AJ....131.1163S   1999.4230
    J1716+2945         2MASS 17164260+2945536                       2011APJ...732...56G  259.17752000   29.76489300                L3 2011APJ...732...56G 2     34.26     28.11     75.84     32.38 PM_FROM_2MASS--WISE     17.063      0.199 1 2006AJ....131.1163S   1999.4230
    J1717+6526         2MASS 17171408+6526221                       2002AJ....123.3409H  259.30869000   65.43948400                L4 2002AJ....123.3409H 1    159.00      7.00    -92.00     16.00 2009AJ....137....1F     14.950      0.039 1 2006AJ....131.1163S   1999.3690
    J1717+6128     WISEPA J171717.02+612859.3                       2011APJS..197...19K  259.32092000   61.48313900                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.490      0.040 2 2011APJS..197...19K -99999.0000
    J1720+6155         2MASS 17200493+6155325                       2009A&A...497..619Z  260.02786000   61.92677700                L3 2009A&A...497..619Z 1      6.80      8.90      2.10     34.50 PM_FROM_2MASS--WISE     16.156      0.100 1 2006AJ....131.1163S   2010.5588
    J1721+3344         2MASSI J1721039+334415                       2003AJ....126.2421C  260.26624000   33.73778900                L3 2003AJ....126.2421C 1  -1853.45     17.21    602.22     17.03 2008MNRAS.384.1399J     13.625      0.019 1 2006AJ....131.1163S   1998.2710
    J1721+1117       WISE J172134.46+111739.4                       2013APJ...777...36M  260.39374000   11.29386700                T6 2013APJ...777...36M 2    -63.57     34.77    164.42     35.46 PM_FROM_2MASS--WISE     16.456      0.148 1 2006AJ....131.1163S   2000.3900
    J1722+6329         2MASS 17224432+6329470                       2002AJ....123.3409H  260.68469000   63.49639500                L0 2002AJ....123.3409H 1     13.00     12.00    -38.00     27.00 2009AJ....137....1F     15.367      0.050 1 2006AJ....131.1163S   1999.3929
    J1725+5533         2MASS 17253303+5533322                       2008AJ....135..785W  261.38766000   55.55897500                L0 2008AJ....135..785W 1     30.00     19.69     -0.00     34.82 PM_FROM_2MASS--WISE     16.623      0.167 1 2006AJ....131.1163S   2000.2040
    J1725+5325         2MASS 17254383+5325347                       2010AJ....139.1808S  261.43265000   53.42633100                L1 2010AJ....139.1808S 1    -10.50      5.70     80.00     11.40 PM_FROM_2MASS--WISE     15.163      0.043 1 2006AJ....131.1163S   1998.4700
    J1726+1538         2MASS 17260007+1538190                       2000AJ....120..447K  261.50034000   15.63861500           L3 Î² 2008APJ...689.1295K 1    -31.16     13.47    -47.99     13.73 2008MNRAS.384.1399J     15.669      0.063 1 2006AJ....131.1163S   1997.5280
    J1726-0502                    HIP 85365 B                       2014APJ...792..119D  261.59314000   -5.03640130              L5.5 2014APJ...792..119D 2    -87.00      6.00    -19.00      6.00 2014APJ...792..119D     16.693      0.168 1 2006AJ....131.1163S   1999.2400
    J1726-2737           VVV J172640.2-273803                       2013A&A...557L...8B  261.66750000  -27.63417000        L5 p(blue) 2013A&A...557L...8B 2   -545.50      4.00   -325.50      4.00                 ...     13.403      0.026 1 2006AJ....131.1163S -99999.0000
    J1728+0839         2MASS 17281134+0839590                       2008AJ....136.1290R  262.04727000    8.66641240              M9 p 2008AJ....136.1290R 1     31.86     34.85   -167.18     35.26 PM_FROM_2MASS--WISE     13.634      0.026 1 2006AJ....131.1163S   2000.3320
    J1728+3948         2MASSW J1728114+394859                       2000AJ....120..447K  262.04791000   39.81647500                L7 2000AJ....120..447K 1     36.79      5.55    -25.92      4.52 2004AJ....127.2948V     15.988      0.075 1 2006AJ....131.1163S   1998.3580
    J1728+5845         2MASS 17282217+5845095                       2002AJ....123.3409H  262.09238000   58.75264000                L1 2002AJ....123.3409H 1     23.66     13.24    101.68     12.15 2008MNRAS.384.1399J     16.395      0.155 1 2006AJ....131.1163S   1999.3440
    J1728+5716     WISEPA J172844.93+571643.6                       2011APJS..197...19K  262.18750000   57.27888900                T6 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1730+4207       WISE J173035.99+420742.5                       2013APJ...777...36M  262.64990000   42.12846400                T0 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.950      0.180 1 2006AJ....131.1163S   2010.5588
    J1731+5310         2MASS 17310140+5310476                       2006AJ....131.2722C  262.75586000   53.17989300                L6 2006AJ....131.2722C 2     64.00     11.00    162.00     18.00 2009AJ....137....1F     16.374      0.110 1 2006AJ....131.1163S   1998.4700
    J1731+2721         2MASS 17312974+2721233                       2008AJ....136.1290R  262.87396000   27.35648500                L0 2008AJ....136.1290R 1    -81.68     15.63   -239.95     16.71 2008MNRAS.384.1399J     12.094      0.025 1 2006AJ....131.1163S   2000.2531
    J1732+2656         2MASS 17320014+2656228                       2010APJS..190..100K  263.00058000   26.93966900                L1 2010APJS..190..100K 2     95.04     31.19   -113.27     34.99 PM_FROM_2MASS--WISE     15.931      0.083 1 2006AJ....131.1163S   2000.2531
    J1733+3144       WISE J173332.50+314458.3                       2013PASP..115..809T  263.38537000   31.74953000         L2 p(red) 2013PASP..115..809T 2   -330.20      5.20     95.40      6.70 PM_FROM_2MASS--WISE     15.866      0.066 1 2006AJ....131.1163S -99999.0000
    J1733-1654        DENIS-P J1733423-165449                       2008MNRAS.383..831P  263.42612000  -16.91389800             L0.5: 2008MNRAS.383..831P 1     80.83     11.49    -47.99     13.82 2008MNRAS.383..831P     13.528      0.052 1 2006AJ....131.1163S   1998.3170
    J1734+5023       WISE J173421.02+502349.9                       2013APJ...777...36M  263.58789000   50.39645800                T4 2013APJ...777...36M 2    -63.73     19.01    211.30     29.83 PM_FROM_2MASS--WISE     16.337      0.106 1 2006AJ....131.1163S   1998.4700
    J1736+6059       WISE J173623.03+605920.2                       2013APJ...777...36M  264.09579000   60.98891700                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1737+5953         2MASS 17373467+5953434                       2011APJ...732...56G  264.39450000   59.89539700           L5 + T5 2011APJ...732...56G 2   -118.07     16.15    104.22     32.19 PM_FROM_2MASS--WISE     16.879      0.160 1 2006AJ....131.1163S   1999.3580
    J1738+2732     WISEPA J173835.53+273258.9                       2011APJ...743...50C  264.64805000   27.54969400                Y0 2011APJS..197...19K 2    292.00     63.00   -396.00     22.00 2013SCI...341.1492D     19.470      0.080 2 2011APJS..197...19K -99999.0000
    J1738+6142       WISE J173859.27+614242.1                       2013APJ...777...36M  264.74688000   61.71172200         T2 p(red) 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.820      0.130 1 2006AJ....131.1163S -99999.0000
    J1739+2454         2MASS 17392515+2454421                       2010APJS..190..100K  264.85480000   24.91170300                L4 2010APJS..190..100K 2     77.41     31.76   -581.44     35.01 PM_FROM_2MASS--WISE     15.802      0.069 1 2006AJ....131.1163S   2000.2610
    J1741-4642       WISE J174102.78-464225.5                       2014AJ....147...34S  265.26157000  -46.70713900              L7 p 2014AJ....147...34S 2    -20.40      9.20   -343.00     13.70 2014AJ....147...34S     15.786      0.074 1 2006AJ....131.1163S -99999.0000
    J1741+1327       WISE J174113.12+132711.9                       2013APJ...777...36M  265.30471000   13.45325700                T5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1741+2553     WISEPA J174124.26+255319.5                       2011APJS..197...19K  265.35108000   25.88875000                T9 2011APJS..197...19K 1   -492.44     39.40  -1501.30     20.61 2011A&A...532L...5S     16.480      0.020 1 2006AJ....131.1163S -99999.0000
    J1743+4211       WISE J174303.71+421150.0                       2013APJ...777...36M  265.76544000   42.19715100              T4.5 2013APJ...777...36M 2     42.70     11.50   -492.10     16.40 PM_FROM_2MASS--WISE     15.835      0.063 1 2006AJ....131.1163S -99999.0000
    J1743+8526         2MASS 17430860+8526594                       2012APJ...760..152L  265.78583000   85.44983700                L5 2012APJ...760..152L 2   -118.91      2.65   -254.91     33.46 PM_FROM_2MASS--WISE     14.557      0.041 1 2006AJ....131.1163S   1999.7839
    J1743+1549         2MASS 17433635+1549025                       2014APJ...786L..18L  265.90258000   15.81702800        L1 p(blue) 2014APJ...786L..18L 2    330.10      9.20    -99.30      9.50 PM_FROM_2MASS--WISE     14.455      0.026 1 2006AJ....131.1163S -99999.0000
    J1743+2127         2MASSW J1743415+212707                       2000AJ....120..447K  265.92288000   21.45194100              L2.5 2000AJ....120..447K 1    159.00     18.00    233.00     19.00 2009AJ....137....1F     15.830      0.088 1 2006AJ....131.1163S   1999.4609
    J1745-1640        DENIS-P J1745346-164053                       2008MNRAS.383..831P  266.39444000  -16.68161400             L1.5: 2008MNRAS.383..831P 1    116.00     99.00   -111.00     95.00 2008MNRAS.383..831P     13.646      0.026 1 2006AJ....131.1163S   1998.3199
    J1745+6459       WISE J174556.65+645933.8                       2013APJ...777...36M  266.48614000   64.99280800                T7 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1746+5034         2MASS 17461199+5034036                       2008AJ....136.1290R  266.54999000   50.56767300                L5 2008AJ....136.1290R 1    258.00     18.00     25.00     28.00 2009AJ....137....1F     15.096      0.056 1 2006AJ....131.1163S   2000.2040
    J1746-0338       WISE J174640.78-033818.0                       2013APJ...777...36M  266.66981000   -3.63836640                T6 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.530      0.170 1 2006AJ....131.1163S -99999.0000
    J1750+4222         2MASS 17502385+4222373                       2004AJ....127.3553K  267.59940000   42.37704100                T2 2006APJ...639.1095B 2    -43.69     15.45     94.55     14.78 2008MNRAS.384.1399J     16.467      0.101 1 2006AJ....131.1163S   1998.4351
    J1750-0016         2MASS 17502484-0016151                       2007A&A...466.1059K  267.60352000   -0.27086499              L5.5 2007A&A...466.1059K 2   -398.30      3.10    195.30      3.40 2011AJ....141...54A     13.294      0.019 1 2006AJ....131.1163S   1999.2130
    J1750+1759      SDSSp J175032.96+175903.9                       2002APJ...564..466G  267.63724000   17.98451400              T3.5 2006APJ...639.1095B 2    178.34      7.07     99.67      5.10 2004AJ....127.2948V     16.340      0.100 1 2006AJ....131.1163S   1999.2209
    J1753-6559         2MASS 17534518-6559559                       2008AJ....136.1290R  268.43826000  -65.99886300              L4:: 2008AJ....136.1290R 1    -53.30      3.00   -336.90      2.20 2013AJ....146..161M     14.095      0.025 1 2006AJ....131.1163S   2000.3459
    J1755+1803       WISE J175510.28+180320.2                       2013APJ...777...36M  268.79279000   18.05559500                T2 2013APJ...777...36M 2   -449.40     13.80     -2.70     16.70 PM_FROM_2MASS--WISE     16.016      0.087 1 2006AJ....131.1163S -99999.0000
    J1756+2815         2MASS 17561080+2815238                       2010APJS..190..100K  269.04501000   28.25661500             L1 sd 2010APJS..190..100K 1   -616.44     28.10   -414.31     31.90 PM_FROM_2MASS--WISE     14.712      0.031 1 2006AJ....131.1163S   1999.2560
    J1756-4805        DENIS-P J1756561-480509                       2008MNRAS.383..831P  269.23416000  -48.08601800                L0 2008MNRAS.383..831P 1     78.26      7.84     50.24      8.90 2008MNRAS.383..831P     13.409      0.018 1 2006AJ....131.1163S   2000.5480
    J1758+4633        SDSS 175805.46+463311.9                       2004AJ....127.3553K  269.52274000   46.55275300              T6.5 2006APJ...639.1095B 2     25.92     15.56    593.62     15.77 2008MNRAS.384.1399J -99999.000 -99999.000 0                 ...   1998.4350
    J1759+5442       WISE J175929.37+544204.7                       2013APJ...777...36M  269.87236000   54.70129500                T7 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.930      0.010 2 2013APJ...777...36M -99999.0000
    J1800-1559         2MASS 18000116-1559235                       2012MNRAS.427.3280F  270.00485000  -15.98986600              L5.5 2012MNRAS.427.3280F 1     -8.60     28.24   -304.03     29.37 PM_FROM_2MASS--WISE     13.431      0.021 1 2006AJ....131.1163S   1998.2839
    J1800+0134      WISEP J180026.60+013453.1                       2011APJ...736L..34G  270.11084000    1.58141700              L7.5 2011APJ...736L..34G 2    220.05     20.02   -360.08     20.01 2011AJ....142..171G     14.298      0.036 1 2006AJ....131.1163S -99999.0000
    J1804+3117     WISEPA J180435.40+311706.1                       2011APJS..197...19K  271.14750000   31.28502800             T9.5: 2011APJS..197...19K 2   -242.00     26.00     17.00     22.00 2013SCI...341.1492D     18.700      0.050 2 2011APJS..197...19K -99999.0000
    J1807+5015         2MASSI J1807159+501531                       2003AJ....126.2421C  271.81641000   50.25880100              L1.5 2003AJ....126.2421C 1     34.63     17.98   -125.71     14.88 2008MNRAS.384.1399J     12.934      0.021 1 2006AJ....131.1163S   2000.3210
    J1809+3838       WISE J180901.07+383805.4                       2012APJ...760..152L  272.25444000   38.63476600              T7.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1809-0448       WISE J180952.53-044812.5 2013APJ...777...36M ; 2013APJ...777...84B  272.46888000   -4.80354310              T0.5 2013APJ...777...36M 2    -62.00     18.00   -429.00 -99999.00 2013APJ...777...84B     15.136      0.055 1 2006AJ....131.1163S -99999.0000
    J1812+2721     WISEPA J181210.85+272144.3                       2011APJS..197...19K  273.04521000   27.36230600             T8.5: 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.190      0.060 2 2011APJS..197...19K -99999.0000
    J1812+2007       WISE J181243.14+200746.4                       2013APJ...777...36M  273.17978000   20.12950900                T9 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.540      0.020 2 2013APJ...777...36M -99999.0000
    J1813+5101         2MASS 18131803+5101246                       2010APJS..190..100K  273.32513000   51.02351000                L5 2010APJS..190..100K 2    -57.23     18.78    176.28     29.86 PM_FROM_2MASS--WISE     15.915      0.082 1 2006AJ....131.1163S   1998.4840
    J1813+2835       WISE J181329.40+283533.3                       2013APJ...777...36M  273.37296000   28.59314500                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ...   1998.5190
    J1821+1414         2MASS 18212815+1414010                       2008APJ...685.1183L  275.36731000   14.23362300              L4.5 2008APJ...685.1183L 1     94.03     31.43   -187.77     62.60 2008APJ...685.1183L     13.431      0.021 1 2006AJ....131.1163S   1999.2321
    J1828+2650     WISEPA J182831.08+265037.8                       2011APJ...743...50C  277.12950000   26.84383300             >= Y2 2012APJ...753..156K 2   1020.00     15.00    173.00     16.00 2013SCI...341.1492D     23.570      0.350 2 2011APJS..197...19K -99999.0000
    J1828-4849         2MASS 18283572-4849046                       2004APJ...614L..73B  277.14883000  -48.81795500              T5.5 2006APJ...639.1095B 2    234.60      2.50     88.30      2.60 2013MNRAS.433.2054S     15.175      0.055 1 2006AJ....131.1163S   2000.7670
    J1830+4542     WISEPA J183058.57+454257.9                       2011APJS..197...19K  277.74403000   45.71608300                L9 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1840+2932       WISE J184041.77+293229.2                       2013APJ...777...36M  280.17411000   29.54148100                T6 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.890      0.010 2 2013APJ...777...36M -99999.0000
    J1841+3117         2MASSW J1841086+311727                       2000AJ....120..447K  280.28589000   31.29110000              L4 p 2000AJ....120..447K 1     59.47      3.21     41.64      2.61 2004AJ....127.2948V     16.158      0.090 1 2006AJ....131.1163S   1998.3010
    J1841+7000     WISEPA J184124.74+700038.0                       2011APJS..197...19K  280.35309000   70.01065100                T5 2011APJS..197...19K 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.800      0.035 1 2006AJ....131.1163S   2010.5588
   J1845-6357B               SCR J1845-6357 B                       2006APJ...641L.141B  281.27122000  -63.96354500                T6 2007A&A...471..655K 2   2591.86      1.78    617.47      2.74 2006AJ....132.2360H -99999.000 -99999.000 0                 ... -99999.0000
    J1850-5019         2MASS 18505160-5019113                       2010APJS..190..100K  282.71500000  -50.31983200                L4 2010APJS..190..100K 1    -21.50     23.52    -99.60     36.83 PM_FROM_2MASS--WISE     16.182      0.092 1 2006AJ....131.1163S   2000.7690
    J1851+5935       WISE J185101.83+593508.6                       2013PASP..115..809T  282.75765000   59.58574400              L9 p 2013PASP..115..809T 2     37.20      4.10    421.90      9.90 PM_FROM_2MASS--WISE     14.939      0.036 1 2006AJ....131.1163S -99999.0000
    J1852+3537     WISEPA J185215.78+353716.3                       2011APJS..197...19K  283.06575000   35.62119400                T7 2011APJS..197...19K 2    245.10     19.00   -242.10     26.30 PM_FROM_2MASS--WISE     16.501      0.116 1 2006AJ....131.1163S -99999.0000
    J1901+4718         2MASS 19010601+4718136                       2004APJ...614L..73B  285.27509000   47.30379500                T5 2006APJ...639.1095B 2   -111.10     19.91   -363.40     19.99 2004APJ...614L..73B     15.856      0.070 1 2006AJ....131.1163S   1998.4650
    J1901-3700        DENIS J19013910-3700170                       2010A&A...517A..53M  285.41306000  -37.00483300                M8 2010A&A...517A..53M 1     15.84     25.98    -32.22     32.54 PM_FROM_2MASS--WISE     14.257      0.026 1 2006AJ....131.1163S   1999.4780
    J1906+4508     WISEPA J190624.75+450808.2                       2011APJS..197...19K  286.60306000   45.13526500                T6 2011APJS..197...19K 2    -17.10     16.40   -343.50     26.70 PM_FROM_2MASS--WISE     16.360      0.090 1 2006AJ....131.1163S   2010.5588
    J1906+4011      WISEP J190648.47+401106.8                       2011AJ....142..171G  286.70196000   40.18522200                L1 2011AJ....142..171G 2    444.26      0.00   -181.75      0.00 2011AJ....142..171G     13.078      0.020 1 2006AJ....131.1163S -99999.0000
    J1909-5204       WISE J190903.16-520433.5                       2013APJ...777...36M  287.26313000  -52.07595400              T5.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.350      0.090 2 2013APJ...777...36M -99999.0000
    J1909-1937        DENIS-P J1909081-193748                       2008MNRAS.383..831P  287.28421000  -19.62999000               L1: 2008MNRAS.383..831P 1    -63.76     25.03   -144.56     30.77 2008MNRAS.383..831P     14.520      0.026 1 2006AJ....131.1163S   1999.5100
    J1913+6444       WISE J191359.78+644456.6                       2013APJ...777...36M  288.49899000   64.74909500               T5: 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.320      0.100 1 2006AJ....131.1163S -99999.0000
    J1916-3700         2MASS 19163888-3700026                       2010APJS..190..100K  289.16202000  -37.00072900                L1 2010APJS..190..100K 2    147.36     24.18     24.22     30.28 PM_FROM_2MASS--WISE     15.669      0.047 1 2006AJ....131.1163S   1998.6510
    J1917+7755         2MASS 19170993+7755597                       2008AJ....136.1290R  289.29141000   77.93326600               L0: 2008AJ....136.1290R 1     -0.00      7.38    102.24     35.32 PM_FROM_2MASS--WISE     14.633      0.034 1 2006AJ....131.1163S   2000.3510
    J1919+3045       WISE J191915.54+304558.4                       2013PASP..115..809T  289.81481000   30.76630400                L6 2013PASP..115..809T 2    373.10      8.40    403.80      9.30 PM_FROM_2MASS--WISE     15.569      0.052 1 2006AJ....131.1163S -99999.0000
    J1922+6610                    2MUCD 20812                       2008AJ....136.1290R  290.62759000   66.17206600                L1 2008AJ....136.1290R 1     91.72     13.09    108.58     32.40 PM_FROM_2MASS--WISE     14.571      0.030 1 2006AJ....131.1163S   1999.4290
    J1928+2356       WISE J192841.35+235604.9                       2013APJ...777...36M  292.17248000   23.93459900                T6 2013APJ...777...36M 2   -214.80     11.20    256.90     13.10 PM_FROM_2MASS--WISE     14.340      0.060 1 2006AJ....131.1163S -99999.0000
    J1928-4356         2MASS 19285196-4356256                       2008AJ....136.1290R  292.21655000  -43.94045600                L4 2008AJ....136.1290R 1     66.00     12.00   -273.00     16.00 2009AJ....137....1F     15.199      0.042 1 2006AJ....131.1163S   2000.7800
    J1929-4425        VHS J192934.18-442550.5                       2012A&A...548A..53L  292.39240000  -44.43074400                T4 2012A&A...548A..53L 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J1934-4214         2MASS 19343030-4214401                       2014APJ...786L..18L  293.62546000  -42.24563900        L9 p(blue) 2014APJ...786L..18L 2   -204.00     24.00   -397.00     25.00 2014APJ...786L..18L     16.794      0.174 1 2006AJ....131.1163S -99999.0000
    J1934-2142           CFBDS J193430-214221                       2008A&A...484..469D  293.62650000  -21.70580700              T3.5 2008A&A...484..469D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ...   1998.4050
    J1936-5502         2MASS 19360187-5502322                       2008AJ....136.1290R  294.00781000  -55.04228600               L5: 2008AJ....136.1290R 1    202.00      2.90   -292.00      4.30 2013AJ....146..161M     14.486      0.037 1 2006AJ....131.1163S   1999.6360
    J1941+6826         2MASS 19415458+6826021                       2010APJS..190..100K  295.47745000   68.43392200                L2 2010APJS..190..100K 2    -11.86     12.97     83.33     35.29 PM_FROM_2MASS--WISE     16.301      0.103 1 2006AJ....131.1163S   2000.3411
    J1949+6222         2MASS 19495702+6222440                       2010APJS..190..100K  297.48758000   62.37890600        L2 p(blue) 2010APJS..190..100K 1     29.98     16.40     84.87     35.37 PM_FROM_2MASS--WISE     16.359      0.123 1 2006AJ....131.1163S   2000.3650
    J1951-3311       WISE J195113.62-331116.7                       2013PASP..115..809T  297.80674000  -33.18803100              L1 p 2013PASP..115..809T 2    107.40     10.70   -379.00     13.20 PM_FROM_2MASS--WISE     15.708      0.055 1 2006AJ....131.1163S -99999.0000
    J1952+7240     WISEPA J195246.66+724000.8                       2011APJS..197...19K  298.19421000   72.66764800                T4 2011APJS..197...19K 2      5.89      9.66   -276.74     32.44 PM_FROM_2MASS--WISE     15.086      0.045 1 2006AJ....131.1163S   1999.4430
    J1953-0229         2MASS 19531118-0229501                       2014APJ...786L..18L  298.29600000   -2.49852780        L2 p(blue) 2014APJ...786L..18L 2   -187.00     10.00   -403.00     12.00 2014APJ...786L..18L     15.638      0.053 1 2006AJ....131.1163S -99999.0000
    J1954+6915       WISE J195436.15+691541.3                       2013APJ...777...36M  298.65062000   69.26148700              T5.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.730      0.120 1 2006AJ....131.1163S -99999.0000
    J1955-2540       WISE J195500.42-254013.9                       2013APJ...777...36M  298.75178000  -25.67042000                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.580      0.020 2 2013APJ...777...36M -99999.0000
    J1956-1754         2MASS 19561542-1754252                       2007A&A...466.1059K  299.06427000  -17.90700700                M8 2008AJ....136.1290R 1   -157.25     14.92     92.63     14.95 2001MNRAS.326.1279H     13.754      0.027 1 2006AJ....131.1163S   1999.4290
    J1956-7542         2MASS 19564700-7542270                       2008AJ....136.1290R  299.19583000  -75.70751200           L0 Î³ 2009AJ....137.3345C 1     11.12      9.12    -78.82     36.95 PM_FROM_2MASS--WISE     16.154      0.103 1 2006AJ....131.1163S   2000.8020
    J1959-3338     WISEPA J195905.66-333833.7                       2011APJS..197...19K  299.77356000  -33.64206700                T8 2011APJS..197...19K 2     -0.00     27.05   -223.98     32.49 PM_FROM_2MASS--WISE     16.866      0.145 1 2006AJ....131.1163S   1999.4609
    J2000+3629       WISE J200050.19+362950.1                       2014AJ....147..113C  300.20914000   36.49725800                T8 2014AJ....147..113C 2     26.30     15.30    367.40     20.30 PM_FROM_2MASS--WISE     15.811      0.087 1 2006AJ....131.1163S -99999.0000
    J2002-0521         2MASS 20025073-0521524                       2007AJ....133..439C  300.71140000   -5.36456200                L6 2007AJ....133..439C 1    -97.84     13.31   -104.92     13.32 2008MNRAS.384.1399J     15.316      0.049 1 2006AJ....131.1163S   1998.7570
    J2004-2637       WISE J200403.17-263751.7                       2013PASP..115..809T  301.01322000  -26.63109000                L0 2013PASP..115..809T 2     73.30     10.30   -591.80     12.10 PM_FROM_2MASS--WISE     15.185      0.040 1 2006AJ....131.1163S -99999.0000
        Gl779B            Gl 779B ; HR 7672 B                       2002APJ...568L.107L  301.02592000   17.06991700              L4.5 2002APJ...568L.107L 2   -394.10      0.62   -406.39      0.62 1997A&A...323L..49P -99999.000 -99999.000 0                 ... -99999.0000
     Wolf1130C                    Wolf 1130 C                       2013APJS..205....6M  301.33480000   54.40935400             T8 sd 2013APJS..205....6M 2  -1138.00    102.00    988.00    106.00 2013APJS..205....6M     19.640      0.089 2 2013APJS..205....6M -99999.0000
    J2008-0834       WISE J200804.71-083428.5                       2013APJ...777...36M  302.01963000   -8.57463640              T5.5 2013APJ...777...36M 2    281.80     42.60   -165.80     45.30 PM_FROM_2MASS--WISE     16.369      0.121 1 2006AJ....131.1163S -99999.0000
    J2011+7153         2MASS 20111253+7153122                       2010APJS..190..100K  302.80225000   71.88673400                L2 2010APJS..190..100K 1     63.11     10.36     86.28     33.31 PM_FROM_2MASS--WISE     16.269      0.136 1 2006AJ....131.1163S   1999.7350
    J2013-1242          DENIS J2013108-124244                       2010A&A...517A..53M  303.29520000  -12.71256600              L1.5 2010A&A...517A..53M 1    -52.98     28.98    -25.17     29.71 PM_FROM_2MASS--WISE     14.672      0.033 1 2006AJ....131.1163S   1998.4210
    J2013-2806                     2MUCD20856                       2008AJ....136.1290R  303.46466000  -28.10056700              M9 p 2008AJ....136.1290R 1     52.64     28.79    -75.84     32.64 PM_FROM_2MASS--WISE     14.242      0.028 1 2006AJ....131.1163S   1999.5129
    J2014+0424       WISE J201404.13+042408.5                       2013APJ...777...36M  303.51713000    4.40250190              T6.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.760      0.220 1 2006AJ....131.1163S -99999.0000
    J2015+6646     WISEPC J201546.27+664645.1                       2013APJ...777...36M  303.94354000   66.77922100                T8 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     16.910      0.070 1 2006AJ....131.1163S   2010.5588
    J2018-7423     WISEPA J201824.96-742325.9                       2011APJS..197...19K  304.60399000  -74.39052800                T7 2011APJS..197...19K 2    310.96     31.73   -852.03     31.19 2011APJ...735..116B     16.830      0.030 2 2013APJ...777...36M -99999.0000
    J2019-1148       WISE J201920.76-114807.5                       2013APJ...777...36M  304.83650000  -11.80209700               T8: 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.540      0.080 2 2013APJ...777...36M -99999.0000
    J2026-2943         2MASS 20261584-2943124                       2007AJ....133..439C  306.56601000  -29.72013300               L1: 2007AJ....133..439C 1     42.69     19.50   -347.65     15.13 2008MNRAS.384.1399J     14.802      0.028 1 2006AJ....131.1163S   1998.6040
    J2028+0052         2MASS 20282035+0052265                       2002AJ....123.3409H  307.08481000    0.87404388                L3 2002AJ....123.3409H 1    114.08     14.20      6.98     15.36 2008MNRAS.384.1399J     14.298      0.032 1 2006AJ....131.1163S   2000.4550
    J2030+0749       WISE J203042.79+074934.7 2013APJ...777...36M ; 2013A&A...557A..43B  307.67835000    7.82627260              T1.5 2013APJ...777...36M 2    653.00      6.00   -138.00     16.00 2013A&A...557A..43B     14.227      0.026 1 2006AJ....131.1163S -99999.0000
    J2034+0827         2MASS 20343769+0827009                       2008AJ....136.1290R  308.65704000    8.45025730                L1 2008AJ....136.1290R 1    -76.62     15.70   -467.89     14.93 2008MNRAS.384.1399J     14.464      0.032 1 2006AJ....131.1163S   2000.4420
    J2036+1051         2MASS 20360316+1051295                       2008AJ....136.1290R  309.01318000   10.85819800                L3 2008AJ....136.1290R 1   -115.09     13.88   -168.08     13.90 2008MNRAS.384.1399J     13.950      0.023 1 2006AJ....131.1163S   2000.4420
    J2037-1922      CFBDS J203737.07-192202.9                       2011AJ....141..203A  309.40446000  -19.36747200                T0 2011AJ....141..203A 2     10.95     13.15     48.79     14.91 2011AJ....141..203A     18.720      0.040 2                 ... -99999.0000
    J2037-4216         2MASS 20375108-4216410                       2014APJ...786L..18L  309.46379000  -42.27922200        L1 p(blue) 2014APJ...786L..18L 2    229.00     10.00   -391.00     10.00 2014APJ...786L..18L     15.503      0.051 1 2006AJ....131.1163S -99999.0000
    J2038-1850      CFBDS J203841.41-185012.3                       2011AJ....141..203A  309.67254000  -18.83675000                T3 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2040+6959      WISEA J204027.30+695924.1                       2014APJ...783..122K  310.11377000   69.99002800             L0 sd 2014APJ...783..122K 1     -2.50      2.20     -1.60      9.60 PM_FROM_2MASS--WISE     15.481      0.055 1 2006AJ....131.1163S   2010.5588
    J2041-3506         2MASS 20414283-3506442                       2007AJ....133..439C  310.42847000  -35.11229700               L2: 2007AJ....133..439C 1     63.00     10.00   -120.00     12.00 2009AJ....137....1F     14.887      0.031 1 2006AJ....131.1163S   1998.6560
    J2043-1551         2MASS 20431769-1551031                       2006AJ....131.2722C  310.82373000  -15.85087900                L9 2006AJ....131.2722C 2     43.70      4.80   -109.40      3.10 2013MNRAS.433.2054S     16.625      0.162 1 2006AJ....131.1163S   1999.4120
    J2043+6220       WISE J204356.42+622048.9                       2013APJ...777...36M  310.98515000   62.34695100              T1.5 2013APJ...777...36M 2    292.20      2.50    516.50      7.90 PM_FROM_2MASS--WISE     15.600      0.066 1 2006AJ....131.1163S -99999.0000
    J2045-6332                  SIPS2045-6332                       2013AJ....146..161M  311.25992000  -63.53518700               L1: 2013AJ....146..161M 2     67.00      2.40   -214.90      3.20 2013AJ....146..161M     12.619      0.025 1 2006AJ....131.1163S   2000.4709
    J2047-0718        SDSS 204749.61-071818.3                       2004AJ....127.3553K  311.95676000   -7.30568460               T0: 2006APJ...639.1095B 2     35.90      5.20   -241.10      5.00 2013MNRAS.433.2054S     16.946      0.198 1 2006AJ....131.1163S   2010.5588
    J2048-1832      CFBDS J204803.61-183212.7                       2011AJ....141..203A  312.01477000  -18.53639800              T4.5 2011AJ....141..203A 2     99.16     27.30   -240.35     27.88 2011AJ....141..203A     16.890      0.141 1 2006AJ....131.1163S   1998.4950
    J2051-5508        VHS J205159.38-550843.9                       2012A&A...548A..53L  312.99717000  -55.14602900                T7 2012A&A...548A..53L 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2052-1609         2MASS 20523515-1609308                       2006AJ....131.2722C  313.14648000  -16.15856700         L7.5 + T2 2010APJ...710.1142B 2    399.70      0.60    152.70      0.70 2012APJS..201...19D     16.334      0.117 1 2006AJ....131.1163S   1999.4120
    J2054+1519         2MASSI J2054358+151904                       2000AJ....120..447K  313.64938000   15.31787600               L1: 2000AJ....120..447K 1    -44.57     17.52    -82.43     17.56 2008MNRAS.384.1399J     16.370      0.128 1 2006AJ....131.1163S   2000.4200
    J2056+1459     WISEPC J205628.90+145953.3                       2011APJ...743...50C  314.12041000   14.99813900                Y0 2011APJ...743...50C 2    761.00     46.00    500.00     21.00 2013SCI...341.1492D     19.210      0.070 2 2011APJS..197...19K -99999.0000
    J2057+1715         2MASSI J2057153+171515                       2000AJ....120..447K  314.31415000   17.25427800              L1.5 2000AJ....120..447K 1     90.43     15.58     66.18     15.43 2008MNRAS.384.1399J     15.965      0.085 1 2006AJ....131.1163S   2000.7891
    J2057-0252                    2MUCD 12054                       2003AJ....126.2421C  314.47540000   -2.87507200              L1.5 2003AJ....126.2421C 1     12.51     23.65    -79.02     20.10 2007AJ....133.2258S     13.121      0.021 1 2006AJ....131.1163S   1998.7161
    J2101+1756         2MASSW J2101154+175658                       2000AJ....120..447K  315.31436000   17.94963500              L7.5 2000AJ....120..447K 1    143.97      2.89   -150.81      2.97 2004AJ....127.2948V     16.853      0.170 1 2006AJ....131.1163S   2000.3459
    J2101-2944         2MASS 21015233-2944050                       2013AJ....146..161M  315.46805000  -29.73473400                L1 2013AJ....146..161M 2     47.78     26.14    -12.04     30.10 PM_FROM_2MASS--WISE     15.604      0.047 1 2006AJ....131.1163S   1998.5800
    J2104-1037         2MASSI J2104149-103736                       2003AJ....126.2421C  316.06216000  -10.62694300              L2.5 2008APJ...689.1295K 1    614.00     16.00   -281.00     15.00 2008MNRAS.384.1399J     13.841      0.026 1 2006AJ....131.1163S   1998.7550
    J2105-6235                  2MASS -99999.                       2014APJ...786L..18L  316.37117000  -62.59963900              T1.5 2014APJ...786L..18L 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2107-0307         2MASSI J2107316-030733                       2003AJ....126.2421C  316.88205000   -3.12603930                L0 2003AJ....126.2421C 1    169.61     17.73    -10.08     13.36 2008MNRAS.384.1399J     14.200      0.030 1 2006AJ....131.1163S   2000.7280
    J2107-4544         2MASS 21075409-4544064                       2008AJ....136.1290R  316.97540000  -45.73513000               L0: 2008AJ....136.1290R 1    107.00     14.00    -27.00     20.00 2009AJ....137....1F     14.915      0.030 1 2006AJ....131.1163S   1999.6121
    J2111-5211                   SDSS -99999.                       2014APJ...786L..18L  317.99100000  -52.18649700              T2.5 2014APJ...786L..18L 2    237.00     31.00     95.00     32.00 2014APJ...786L..18L     16.560      0.170 1 2006AJ....131.1163S   2010.5588
    PSOJ318-22          PSO J318.5338-22.8603                       2013APJ...777L..20L  318.53345000  -22.85995500           L7 Î³ 2013APJ...777L..20L 2    137.30      1.30   -138.70      1.40 2013APJ...777L..20L     16.706      0.194 1 2006AJ....131.1163S   1999.3411
    J2116-0101       ULAS J211616.26-010124.3                       2013MNRAS.433..457B  319.06775000   -1.02341670                T6 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.270      0.070 2 2013MNRAS.433..457B -99999.0000
    J2116-0729         2MASS 21163374-0729200                       2011APJ...732...56G  319.14059000   -7.48891020                L6 2011APJ...732...56G 2    -54.70     35.91   -129.83     36.22 PM_FROM_2MASS--WISE     17.197      0.214 1 2006AJ....131.1163S   2000.6030
    J2118-3217         2MASS 21180695-3217095                       2014APJ...786L..18L  319.52946000  -32.28708300              L1.5 2014APJ...786L..18L 2    123.00      9.80   -338.10     11.60 PM_FROM_2MASS--WISE     15.445      0.051 1 2006AJ....131.1163S -99999.0000
    J2118-0010         2MASS 21184677-0010447                       2009A&A...497..619Z  319.69489000   -0.17910001                L1 2009A&A...497..619Z 1     49.44      0.00    152.17      0.00 2009A&A...497..619Z     16.204      0.106 1 2006AJ....131.1163S   2000.7280
     HD203030B                    HD 203030 B                       2006APJ...651.1166M  319.74572000   26.22948000              L7.5 2006APJ...651.1166M 2    132.88      0.96      9.20      0.81 1997A&A...323L..49P -99999.000 -99999.000 0                 ... -99999.0000
    J2122+0429      CFBDS J212243.69+042941.9                       2011AJ....141..203A  320.68205000    4.49497200                T2 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2123-3614       WISE J212321.92-261405.1                       2013APJ...777...36M  320.84111000  -26.23469500              T5.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.440      0.260 1 2006AJ....131.1163S -99999.0000
    J2123-3652         2MASS 21235440-3652208                       2014APJ...786L..18L  320.97825000  -36.87316700              L1.5 2014APJ...786L..18L 2    441.40      9.20   -245.40     11.90 PM_FROM_2MASS--WISE     15.384      0.052 1 2006AJ....131.1163S -99999.0000
    J2124+0059         2MASS 21241387+0059599                       2004AJ....127.3553K  321.05780000    0.99997693                T5 2006APJ...639.1095B 2    201.83     14.12    287.18     14.15 2008MNRAS.384.1399J     16.031      0.073 1 2006AJ....131.1163S   2000.6270
    J2126-8140         2MASS 21265040-8140293                       2008AJ....136.1290R  321.71002000  -81.67481200           L3 Î³ 2009AJ....137.3345C 1     46.65      5.28   -108.33     36.46 PM_FROM_2MASS--WISE     15.542      0.055 1 2006AJ....131.1163S   2000.6710
    J2126+7617         2MASS 21265916+7617440                       2010APJS..190..100K  321.74652000   76.29556300                L7 2010APJS..190..100K 1    765.85      8.43    819.00     35.60 PM_FROM_2MASS--WISE     14.336      0.030 1 2006AJ....131.1163S   2000.4310
    J2127+0023      CFBDS J212702.19+002344.7                       2011AJ....141..203A  321.75914000    0.39575000              T3.5 2011AJ....141..203A 2    148.07     15.95    -24.01     14.11 2011AJ....141..203A     17.980      0.030 2                 ... -99999.0000
    J2130-0845         2MASSW J2130446-084520                       2008APJ...689.1295K  322.68600000   -8.75570300              L1.5 2008APJ...689.1295K 1    360.44     12.77    -30.90     13.88 2008MNRAS.384.1399J     14.137      0.029 1 2006AJ....131.1163S   1999.3850
    J2131-0014         2MASS 21315043-0014188                       2009A&A...494..949S  322.96619000   -0.24253917                L0 2009A&A...494..949S 1     17.01     21.51   -150.94     24.27 2009A&A...494..949S     15.951      0.079 1 2006AJ....131.1163S   2010.5588
    J2131-0119         2MASS 21315444-0119374                       2006AJ....131.2722C  322.97687000   -1.32706580                L9 2006AJ....131.2722C 2    -83.36     30.40   -273.80     30.40 PM_FROM_2MASS--WISE     17.396      0.263 1 2006AJ....131.1163S   1998.7000
    J2132+1341         2MASS 21321145+1341584                       2007AJ....133..439C  323.04773000   13.69955900                L6 2007AJ....133..439C 1    -55.47      9.04   -394.72      9.00 2007AJ....133.2320S     15.795      0.060 1 2006AJ....131.1163S   1998.7271
    J2132+1029         2MASS 21324036+1029494                       2006AJ....131.2722C  323.16818000   10.49707800             L4.5: 2006AJ....131.2722C 2    120.00     18.00     -7.00     19.00 2009AJ....137....1F     16.594      0.138 1 2006AJ....131.1163S   2000.3430
    J2132-1452         2MASS 21324898-1452544                       2013AJ....146..161M  323.20410000  -14.88180300                T4 2013AJ....146..161M 2   -104.76     31.26   -155.82     32.34 PM_FROM_2MASS--WISE     15.714      0.090 1 2006AJ....131.1163S   1999.4100
    J2133+1018         2MASS 21335274+1018410                       2006AJ....131.2722C  323.46976000   10.31139400                L5 2006AJ....131.2722C 2     -8.00     12.00    -94.00     12.00 2009AJ....137....1F     16.878      0.171 1 2006AJ....131.1163S   2000.5129
    J2134-7137     WISEPA J213456.73-713743.6                       2011APJS..197...19K  323.73638000  -71.62877800              T9 p 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.800      0.100 2 2011APJS..197...19K -99999.0000
    J2137+1450         2MASS 21371044+1450475                       2008AJ....136.1290R  324.29352000   14.84655100                L2 2008AJ....136.1290R 1   -138.26     15.52   -122.33     15.58 2008MNRAS.384.1399J     14.133      0.028 1 2006AJ....131.1163S   2000.5050
    J2137+0808         2MASS 21373742+0808463                       2008AJ....136.1290R  324.40594000    8.14621640               L5: 2008AJ....136.1290R 1    704.45     21.04    102.77     18.69 2008MNRAS.384.1399J     14.774      0.029 1 2006AJ....131.1163S   2000.5129
    J2139-3529        DENIS J21391360-3529500                       2010A&A...517A..53M  324.80688000  -35.49742900                L0 2010A&A...517A..53M 1     35.78     29.36    -24.72     36.06 PM_FROM_2MASS--WISE     14.565      0.033 1 2006AJ....131.1163S   2000.5601
    J2139+0220         2MASS 21392676+0220226                       2008AJ....136.1290R  324.86154000    2.33963800              T1.5 2006APJ...639.1095B 2    485.90      2.00    124.80      2.70 2013MNRAS.433.2054S     15.264      0.047 1 2006AJ....131.1163S   2000.5380
    J2140+0112         2MASS 21404654+0112594                       2002AJ....123.3409H  325.19397000    1.21650390                L3 2002AJ....123.3409H 1    -78.40     20.86   -164.36     21.54 2008MNRAS.384.1399J     15.891      0.083 1 2006AJ....131.1163S   2000.5380
    J2141-0337      CFBDS J214139.77-033739.0                       2011AJ....141..203A  325.41571000   -3.62750000                T1 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2141-5118       WISE J214155.85-511853.1                       2014APJ...786L..18L  325.48271000  -51.31475000        L6 p(blue) 2014APJ...786L..18L 2    115.00     11.00   -386.00     10.00 2014APJ...786L..18L     14.460      0.040 1 2006AJ....131.1163S -99999.0000
    J2142-3101         2MASS 21420580-3101162                       2006PASP..118..659L  325.52417000  -31.02119100                L3 2006PASP..118..659L 1     60.00     12.00    -95.00     14.00 2009AJ....137....1F     15.844      0.066 1 2006AJ....131.1163S   1998.6670
    J2144+1446                       HN Peg B                       2007APJ...654..570L  326.11862000   14.76883300              T2.5 2007APJ...654..570L 2    231.17      0.99   -113.25      0.92 1997A&A...323L..49P     15.860      0.030 1 2006AJ....131.1163S   1998.7300
      Wolf940B                     Wolf 940 B                       2009MNRAS.395.1237B  326.66179000   -0.17741667              T8.5 2009MNRAS.395.1237B 2    771.04     82.29   -585.25     82.50 2009MNRAS.395.1237B     18.160      0.020 2 2009MNRAS.395.1237B -99999.0000
    J2147-1029       WISE J214706.78-102924.0                       2013APJ...777...36M  326.77832000  -10.48994300              T7.5 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.660      0.220 1 2006AJ....131.1163S -99999.0000
    J2148-6323         2MASS 21481326-6323265                       2013AJ....146..161M  327.05527000  -63.39071300                L1 2013AJ....146..161M 2    -18.47     15.15    -86.34     33.83 PM_FROM_2MASS--WISE     15.330      0.057 1 2006AJ....131.1163S   1999.9020
    J2148+4003         2MASS 21481633+4003594                       2008APJ...685.1183L  327.06805000   40.06652500                L6 2008APJ...685.1183L 1   1288.22    232.47    330.76     60.07 2008APJ...685.1183L     14.147      0.026 1 2006AJ....131.1163S   2000.4089
   CFBDSIR2149     CFBDSIR J214947.2-040308.9                       2012A&A...548A..26D  327.44610000   -4.05280760                T7 2012A&A...548A..26D 2     81.00     17.00   -124.00     19.00 2012A&A...548A..26D     19.480      0.040 2 2012A&A...548A..26D -99999.0000
    J2150-6610          DENIS J2150133-661036                       2010A&A...517A..53M  327.55521000  -66.17683400                L0 2010A&A...517A..53M 1    -86.08     14.87     56.08     36.81 PM_FROM_2MASS--WISE     13.860      0.023 1 2006AJ....131.1163S   2000.7640
    J2150-7520         2MASS 21501592-7520367                       2008AJ....136.1290R  327.56631000  -75.34353600               L1: 2008AJ....136.1290R 1    980.00     48.00   -281.00     14.00 2005A&A...435..363D     14.056      0.026 1 2006AJ....131.1163S   2000.5480
    J2151-2441         2MASS 21512543-2441000                       2006PASP..118..659L  327.85596000  -24.68335000                L3 2007AJ....133..439C 1    278.00     14.00    -21.00     15.00 2009AJ....137....1F     15.752      0.079 1 2006AJ....131.1163S   1998.5439
    J2151-0002         2MASS 21512592-0002004                       2010AJ....139.1808S  327.85803000   -0.03347195                L0 2010AJ....139.1808S 1    -92.83     30.47   -120.66     30.47 PM_FROM_2MASS--WISE     15.750      0.072 1 2006AJ....131.1163S   1998.7240
    J2151-4853         2MASS 21513839-4853542                       2005AJ....130.2347E  327.90997000  -48.89840300                T4 2006APJ...639.1095B 2    414.70      3.50   -201.70      4.50 2013MNRAS.433.2054S     15.730      0.074 1 2006AJ....131.1163S   1999.7130
    J2151+3402         2MASS 21513979+3402444                       2010APJS..190..100K  327.91580000   34.04568100        L7 p(blue) 2010APJS..190..100K 2    122.50     30.92   -100.93     37.32 PM_FROM_2MASS--WISE     16.704      0.149 1 2006AJ....131.1163S   2000.8979
    J2152+0937         2MASS 21522609+0937575                       2008AJ....136.1290R  328.10870000    9.63264850               L6: 2008AJ....136.1290R 1    293.62     18.18    170.20     17.91 2008MNRAS.384.1399J     15.190      0.030 1 2006AJ....131.1163S   2000.7800
    J2154-1023         2MASS 21542494-1023022                       2007AJ....134.1162L  328.60394000  -10.38395000              T4.5 2007AJ....134.1162L 2    258.00      3.10     63.30      5.30 2013MNRAS.433.2054S     16.425      0.115 1 2006AJ....131.1163S   1998.7570
    J2154+5942         2MASS 21543318+5942187                       2007AJ....134.1162L  328.63824000   59.70521900                T5 2007AJ....134.1162L 2   -182.00      9.00   -445.00     17.00 2009AJ....137....1F     15.661      0.068 1 2006AJ....131.1163S   1999.7650
    J2154-1055         SIMP J21543454-1055308                       2014APJ...792L..17G  328.64392000  -10.92523300           L4 Î² 2014APJ...792L..17G 2    169.20      8.60     -1.60      8.80 2014APJ...792L..17G     16.440      0.121 1 2006AJ....131.1163S   1998.7570
    J2155+2345         2MASS 21555848+2345307                       2010APJS..190..100K  328.99368000   23.75853700                L2 2010APJS..190..100K 2     93.99     30.85    -45.57     33.70 PM_FROM_2MASS--WISE     15.986      0.083 1 2006AJ....131.1163S   1999.8610
    J2157+0056            ULAS J215700+005615                       2013MNRAS.430.1171D  329.25000000    0.93750000              L5.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2157+8340         2MASS 21572060+8340575                       2008AJ....136.1290R  329.33585000   83.68264000                L0 2008AJ....136.1290R 1    117.77      3.68     48.42     33.45 PM_FROM_2MASS--WISE     13.972      0.026 1 2006AJ....131.1163S   1999.7810
    J2157-5534         2MASS 21574904-5534420                       2008AJ....136.1290R  329.45432000  -55.57834600              L0:: 2008AJ....136.1290R 1     43.00     11.00    -12.00     19.00 2009AJ....137....1F     14.263      0.029 1 2006AJ....131.1163S   2000.7560
    J2157+2659     WISEPC J215751.38+265931.4                       2011APJS..197...19K  329.46408000   26.99205600                T7 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.310      0.030 1 2006AJ....131.1163S -99999.0000
    J2158-1550         2MASS 21580457-1550098                       2008APJ...689.1295K  329.51907000  -15.83607700               L4: 2008APJ...689.1295K 1     69.66     12.47    -33.08     13.88 2008MNRAS.384.1399J     15.040      0.038 1 2006AJ....131.1163S   2000.7780
    J2158+0003         2MASS 21581883+0003035                       2009A&A...494..949S  329.57382000    0.04991861              L1.5 2009A&A...494..949S 1     88.49     17.66   -117.01     17.85 2009A&A...494..949S     15.607      0.058 1 2006AJ....131.1163S   2010.5588
    J2159+0033            ULAS J215920+003310                       2013MNRAS.430.1171D  329.83333000    0.55277778              L4.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
   J2200-3038A DENIS-P J220002.05-303832.9 AB                       2004A&A...416L..17K  329.57382000    0.04991861                L0 2008AJ....136.1290R 1    210.39     48.03    -64.32     20.72 2001MNRAS.326.1279H     14.360      0.100 1 2006AJ....131.1163S   2010.5588
    epsIndiBab                  eps Indi B ab                       2003A&A...398L..29S  331.04385000  -56.78270700           T1 + T6 2006APJ...639.1095B 2   3959.75      0.62  -2539.18      0.74 1997A&A...323L..49P     12.290      0.020 1 2006AJ....131.1163S   1999.8500
    J2206-4217         2MASSW J2206450-421721                       2000AJ....120..447K  331.68744000  -42.28913500                L2 2000AJ....120..447K 1    111.00     13.00   -182.00     18.00 2009AJ....137....1F     15.555      0.065 1 2006AJ....131.1163S   1998.8781
    J2208+2921         2MASS 22081363+2921215                       2000AJ....120..447K  332.05679000   29.35598200           L3 Î³ 2008APJ...689.1295K 1    111.25     14.37    -11.50     14.06 2008MNRAS.384.1399J     15.797      0.084 1 2006AJ....131.1163S   1997.8400
    J2209+2711       WISE J220905.73+271143.9                       2014AJ....147..113C  332.27397000   27.19546500                Y0 2014AJ....147..113C 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     22.580      0.140 2 2014AJ....147..113C -99999.0000
    J2209-0053            ULAS J220917-005300                       2013MNRAS.430.1171D  332.32083000   -0.88333333                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2209-2711         2MASS 22092183-2711329                       2013AJ....146..161M  332.34100000  -27.19249000              T2.5 2013AJ....146..161M 2     -5.90      8.10   -133.60      9.90 2013AJ....146..161M     15.786      0.070 1 2006AJ....131.1163S   1998.8340
    J2209-2734     WISEPC J220922.10-273439.5                       2011APJS..197...19K  332.34208000  -27.57763900                T7 2011APJS..197...19K 2   -753.50     24.00   -441.10     29.30 PM_FROM_2MASS--WISE     16.809      0.152 1 2006AJ....131.1163S -99999.0000
    J2211-1008               PM I22118-1005 B                       2014APJ...792..119D  332.92181000  -10.13832900              L1.5 2014APJ...792..119D 2     18.38     30.17   -240.44     30.64 PM_FROM_2MASS--WISE     15.246      0.047 1 2006AJ....131.1163S   1998.7930
    J2211+6856         2MASS 22114470+6856262                       2010APJS..190..100K  332.93628000   68.94063600                L2 2010APJS..190..100K 2    433.70     12.82    271.83     35.68 PM_FROM_2MASS--WISE     15.712      0.066 1 2006AJ....131.1163S   2000.4550
    J2212+3430         2MASS 22120703+3430351                       2008AJ....136.1290R  333.02933000   34.50977300               L5: 2008AJ....136.1290R 1    160.00     23.00   -232.00     28.00 2009AJ....137....1F     16.316      0.096 1 2006AJ....131.1163S   2000.4390
    J2213-0003      CFBDS J221336.00-000333.0                       2011AJ....141..203A  333.40001000    0.05916700              T1.5 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2213-2136         2MASS 22134491-2136079                       2007AJ....133..439C  333.43716000  -21.60222200           L0 Î³ 2008APJ...689.1295K 1     59.54     14.07    -62.74     14.09 2008MNRAS.384.1399J     15.376      0.032 1 2006AJ....131.1163S   1998.5031
    J2213+0911     WISEPC J221354.69+091139.4                       2011APJS..197...19K  333.47791000    9.19426540                T7 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.130      0.100 1 2006AJ....131.1163S   2010.5588
    J2217+0002         2MASS 22174387+0002287                       2010AJ....139.1808S  334.43137000    0.04824083                L1 2010AJ....139.1808S 1     27.80     40.70     30.40     39.90 PM_FROM_2MASS--WISE     16.648      0.121 1 2006AJ....131.1163S   2010.5588
          HQT9                          HQT-9                       2010APJ...723..184K  334.76288000    0.40520800               T5: 2010APJ...723..184K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2219+0630       ULAS J221904.07+063059.1                       2015MNRAS.449.3651M  334.76696000    6.51641670              L5.0 2015MNRAS.449.3651M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.124      0.051 2 2015MNRAS.449.3651M -99999.0000
      PHL5038B                     PHL 5038 B                       2009A&A...500.1207S  335.12759000   -0.68354700              L8.5 2009A&A...500.1207S 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2220-3628       WISE J222055.31-362817.4                       2012APJ...753..156K  335.23046000  -36.47150000                Y0 2012APJ...753..156K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     20.380      0.170 2                 ... -99999.0000
    J2222+3025       WISE J222219.93+302601.4                       2013PASP..115..809T  335.58301000   30.43382600                L9 2013PASP..115..809T 2     44.20     15.10    260.00     19.00 PM_FROM_2MASS--WISE     16.552      0.107 1 2006AJ....131.1163S   2010.5588
    J2224-0158         2MASSW J2224438-015852                       2000AJ....120..447K  336.18256000   -1.98115110              L4.5 2000AJ....120..447K 1    457.31      1.55   -871.05      1.01 2002AJ....124.1170D     14.073      0.025 1 2006AJ....131.1163S   1998.7629
    J2226+0440     WISEPC J222623.05+044003.9                       2011APJS..197...19K  336.59610000    4.66761020                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.020      0.080 1 2006AJ....131.1163S   2010.5588
    J2227-0045            ULAS J222711-004547                       2014MNRAS.439..372M  336.79529000   -0.76308389         L7 p(red) 2014MNRAS.439..372M 2    100.00     16.00    -30.00     16.00 2014MNRAS.439..372M     18.260      0.050 1 2006AJ....131.1163S   1998.7630
    J2228-4310         2MASS 22282889-4310262                       2003APJ...592.1186B  337.12039000  -43.17396500                T6 2006APJ...639.1095B 2     51.70      3.20   -301.30      1.60 2013MNRAS.433.2054S     15.662      0.072 1 2006AJ....131.1163S   1998.8910
    J2229+0102       ULAS J222958.30+010217.2                       2008MNRAS.385L..53C  337.49292000    1.03811110              T2.5 2008MNRAS.385L..53C 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2233+0022            ULAS J223348+002214                       2008MNRAS.385L..53C  338.45000000    0.37055556                T0 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2236+5105       WISE J223617.59+510551.9                       2013APJ...777...36M  339.07335000   51.09774900              T5.5 2013APJ...777...36M 2    716.00      7.20    332.30     11.70 PM_FROM_2MASS--WISE     14.584      0.034 1 2006AJ....131.1163S -99999.0000
    J2236+0111            ULAS J223637+011132                       2013MNRAS.430.1171D  339.15387000    1.19235300              L3.5 2013MNRAS.430.1171D 2    -88.67     36.38    -25.20     36.38 PM_FROM_2MASS--WISE     17.145      0.159 1 2006AJ....131.1163S   2000.6490
    J2237+7228       WISE J223720.39+722833.8                       2013APJ...777...36M  339.33569000   72.47644000                T6 2013APJ...777...36M 2    -73.61     10.07   -117.14     33.43 PM_FROM_2MASS--WISE     15.764      0.072 1 2006AJ....131.1163S   1999.7729
    J2237+0642       ULAS J223728.91+064220.1                       2013MNRAS.433..457B  339.37046000    6.70558330            T6.5 p 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.780      0.050 2 2013MNRAS.433..457B -99999.0000
    J2237-0614     WISEPC J223729.53-061434.2                       2011APJS..197...19K  339.37304000   -6.24283300                T5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.400      0.050 1 2006AJ....131.1163S -99999.0000
    J2237+0716            ULAS J223757+071657                       2013MNRAS.430.1171D  339.48750000    7.28250000              L7.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2238+4353         2MASSI J2238074+435317                       2003AJ....126.2421C  339.53094000   43.88830600              L1.5 2003AJ....126.2421C 1    324.00     12.00   -132.00     16.00 2009AJ....137....1F     13.840      0.024 1 2006AJ....131.1163S   1998.7740
    J2238+0349      CFBDS J223856.30+034947.0                       2011AJ....141..203A  339.73458000    3.82972200                T2 2011AJ....141..203A 2   -115.80     21.54   -166.73     21.41 2011AJ....141..203A     18.180      0.060 2                 ... -99999.0000
    J2239+1617     WISEPC J223937.55+161716.2                       2011APJS..197...19K  339.90647000   16.28783300                T3 2011APJS..197...19K 2    413.50     13.60    264.90     14.50 PM_FROM_2MASS--WISE     16.180      0.070 1 2006AJ....131.1163S -99999.0000
    J2239+0032       ULAS J223955.76+003252.6                       2007MNRAS.379.1423L  339.98233000    0.54794444              T5.5 2007MNRAS.379.1423L 2    125.30      5.40   -108.40      5.20 2010A&A...524A..38M     18.850      0.050 2 2007MNRAS.379.1423L -99999.0000
    J2240+0008            ULAS J224052+000822                       2013MNRAS.430.1171D  340.21667000    0.13944444                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2242+2542         2MASS 22425317+2542573                       2003AJ....125.3302G  340.72156000   25.71593900                L3 2007AJ....133..439C 1    408.78     15.48    -45.13     16.50 2008MNRAS.384.1399J     14.812      0.037 1 2006AJ....131.1163S   1998.7520
    J2243-5932         2MASS 22431696-5932206                       2007A&A...466.1059K  340.82068000  -59.53906200              L0:: 2008AJ....136.1290R 1    -16.14     23.81   -243.06     23.40 2001MNRAS.326.1279H     14.074      0.028 1 2006AJ....131.1163S   2000.7860
    J2244+2043                    2MUCD 20968                       2002AJ....124.1170D  341.13199000   20.72869500       L6.5 p(red) 2008APJ...689.1295K 1    251.86     12.48   -213.60     12.37 2008MNRAS.384.1399J     16.476      0.140 1 2006AJ....131.1163S   1997.7581
    J2246+3319                   HIP 112422 B                       2014APJ...792..119D  341.57687000   33.32511900              L1.5 2014APJ...792..119D 2    168.00     12.00     44.00     12.00 2014APJ...792..119D     16.023      0.113 1 2006AJ....131.1163S   1998.7581
    J2249+3205         2MASS 22490917+3205489                       2007AJ....133..439C  342.28821000   32.09693100                L5 2007AJ....133..439C 1    701.83     26.17   -163.57     30.90 PM_FROM_2MASS--WISE     15.482      0.059 1 2006AJ....131.1163S   1998.8890
    J2249+0715            ULAS J224923+071528                       2013MNRAS.430.1171D  342.34583000    7.25777780                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2249+0044      SDSSp J224953.45+004404.2                       2002APJ...564..466G  342.47275000    0.73462808           L4 Î³ 2008APJ...689.1295K 1     75.00     18.00     26.00     18.00 2009AJ....137....1F     16.587      0.124 1 2006AJ....131.1163S   2000.6060
    J2250+0808            ULAS J225016+080822                       2013MNRAS.430.1171D  342.56667000    8.13944440                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2251-0007            ULAS J225115-000724                       2013MNRAS.430.1171D  342.81250000   -0.12333333                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2252-1730    DENIS-P J225210.73-173013.4                       2004A&A...416L..17K  343.04474000  -17.50374000              L7.5 2004A&A...416L..17K 2    404.78     20.26    153.76     20.38 2008MNRAS.384.1399J     14.313      0.026 1 2006AJ....131.1163S   1999.5110
    J2254+3123         2MASSI J2254188+312349                       2002APJ...564..421B  343.57886000   31.39717500                T4 2006APJ...639.1095B 2     67.00      3.00    187.00      7.00 2013A&A...560A..52M     15.262      0.046 1 2006AJ....131.1163S   1998.4709
    J2254+2202                   NLTT 55219 B                       2014APJ...792..119D  343.61789000   22.04843700              L5.5 2014APJ...792..119D 2    246.66     26.11    920.15     28.17 PM_FROM_2MASS--WISE     16.313      0.121 1 2006AJ....131.1163S   1997.7610
    J2254-2840         2MASSI J2254519-284025                       2003AJ....126.2421C  343.71643000  -28.67371900              L0.5 2003AJ....126.2421C 1      8.20     19.38     51.80     29.64 2008MNRAS.384.1399J     14.134      0.018 1 2006AJ....131.1163S   2000.5590
    J2255-5713         2MASS 22551861-5713056                       2007A&A...466.1059K  343.82761000  -57.21823900              L5.5 2007A&A...466.1059K 2    394.32    321.39  -1524.74    318.51 2001MNRAS.326.1279H     14.083      0.028 1 2006AJ....131.1163S   1999.8580
    J2255-0034      SDSSp J225529.09-003433.4                       2002AJ....123..458S  343.87112000   -0.57600307               L0: 2002AJ....123..458S 1    -36.20      1.37   -176.22      2.56 2004AJ....127.2948V     15.650      0.055 1 2006AJ....131.1163S   1999.5850
    J2255-3118     WISEPC J225540.74-311841.8                       2011APJS..197...19K  343.91974000  -31.31161100                T8 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.290      0.070 1 2006AJ....131.1163S -99999.0000
    J2256+0621       ULAS J225624.82+062152.9                       2015MNRAS.449.3651M  344.10342000    6.36469440              T3.0 2015MNRAS.449.3651M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.139      0.051 2 2015MNRAS.449.3651M -99999.0000
    J2256+0724            ULAS J225631+072439                       2013MNRAS.430.1171D  344.12917000    7.41083330                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2256+0054       ULAS J225649.51+005452.5                       2010MNRAS.406.1885B  344.20629000    0.91458333              T4.5 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.830      0.090 2 2010MNRAS.406.1885B -99999.0000
    J2259-0051         2MASS 22591388-0051581                       2002AJ....123.3409H  344.80786000   -0.86615694                L2 2002AJ....123.3409H 1     83.81     16.75     67.87     16.75 2008MNRAS.384.1399J     16.357      0.097 1 2006AJ....131.1163S   2000.6740
    J2300+0703       ULAS J230049.08+070338.0                       2013MNRAS.433..457B  345.20450000    7.06055560              T4.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.670      0.020 2 2013MNRAS.433..457B -99999.0000
    J2301+0216       WISE J230133.32+021635.0                       2013APJ...777...36M  345.38910000    2.27665400              T6.5 2013APJ...777...36M 2   -100.29     36.57    -86.69     36.60 PM_FROM_2MASS--WISE     16.714      0.148 1 2006AJ....131.1163S   2000.7070
    J2302+0700            ULAS J230203+070039                       2013MNRAS.430.1171D  345.51250000    7.01083330                T4 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2303+1914       WISE J230356.79+191432.9                       2013APJ...777...36M  345.98664000   19.24240900               T4: 2013APJ...777...36M 2   -175.40     29.40   -565.20     33.10 PM_FROM_2MASS--WISE     16.863      0.155 1 2006AJ....131.1163S -99999.0000
    J2303+0058            ULAS J230359+005807                       2013MNRAS.430.1171D  345.99583000    0.96861111                L5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2304+1301            ULAS J230425+130111                       2013MNRAS.430.1171D  346.10361000   13.02012400                T0 2013MNRAS.430.1171D 2    -66.73     27.37   -122.80     28.10 PM_FROM_2MASS--WISE     16.739      0.144 1 2006AJ....131.1163S   1997.7260
    J2304+0804            ULAS J230434+080401                       2013MNRAS.430.1171D  346.14167000    8.06694440                T2 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2306+1302       ULAS J230601.02+130225.0                       2010MNRAS.406.1885B  346.50425000   13.04027800              T6.5 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.570      0.020 2 2010MNRAS.406.1885B -99999.0000
    J2306-5008               SSSPM J2307-5009                       2005A&A...440.1061L  346.74490000  -50.14970800                M9 2005A&A...440.1061L 1    452.29      9.99     25.29      6.34 2005A&A...440.1061L     13.386      0.020 1 2006AJ....131.1163S   1999.8390
    J2307-0057        SDSS 230722.58-005746.6                       2009A&A...494..949S  346.84433000   -0.96300834                L1 2009A&A...494..949S 1    129.05     19.97    -55.31     16.37 2009A&A...494..949S     17.007      0.181 1 2006AJ....131.1163S   2010.5588
    J2307+8753         2MASS 23072655+8753294                       2008AJ....136.1290R  346.86066000   87.89151000               L3: 2008AJ....136.1290R 1    -12.77      1.23   -163.31     33.50 PM_FROM_2MASS--WISE     14.689      0.041 1 2006AJ....131.1163S   1999.7950
    J2308-2722          DENIS J2308113-272200                       2010A&A...517A..53M  347.04730000  -27.36672200              L1.5 2010A&A...517A..53M 1    349.13     26.65   -263.42     30.00 PM_FROM_2MASS--WISE     14.662      0.032 1 2006AJ....131.1163S   1998.5420
    J2310-1759               SSSPM J2310-1759                       2002A&A...389L..20L  347.57693000  -17.98586100               L0: 2007AJ....133..439C 1     10.70      5.40   -297.90      4.70 2013AJ....146..161M     14.376      0.029 1 2006AJ....131.1163S   1998.4980
    J2312+0006            ULAS J231237+000602                       2013MNRAS.430.1171D  348.15417000    0.10055556              L0.5 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2313-8037     WISEPA J231336.40-803700.3                       2011APJS..197...19K  348.40167000  -80.61675000                T8 2011APJS..197...19K 2    242.07     31.07   -496.09     29.96 2011APJ...735..116B     16.974      0.236 1 2006AJ....131.1163S -99999.0000
    J2315+0344       ULAS J231536.93+034422.7                       2013MNRAS.433..457B  348.90387000    3.73963890                T7 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.790      0.080 2 2013MNRAS.433..457B -99999.0000
    J2315+1322       ULAS J231557.61+132256.2                       2010MNRAS.406.1885B  348.99004000   13.38227800              T6.5 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.710      0.050 2 2010MNRAS.406.1885B -99999.0000
    J2316+0100            ULAS J231646+010013                       2013MNRAS.430.1171D  349.19167000    1.00361110                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2317-4838         2MASS 23174712-4838501                       2008AJ....136.1290R  349.44635000  -48.64726600                L4 2008AJ....136.1290R 1    247.14     23.86     60.51     36.11 PM_FROM_2MASS--WISE     15.150      0.036 1 2006AJ....131.1163S   2000.5730
    J2318+1506       ULAS J231806.26+150610.0                       MAROCCO_et_al_2017_  349.52609000   15.10278700             M8+-1 MAROCCO_et_al_2017_ 1 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.983      0.050 2                 ... -99999.0000
   J2318-00133       ULAS J231835.51-001330.0                       2010MNRAS.406.1885B  349.64796000   -0.22500000              T4.5 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.840      0.050 2 2010MNRAS.406.1885B -99999.0000
    J2318-1301         2MASS 23185497-1301106                       2013AJ....146..161M  349.72658000  -13.02041200                T5 2013AJ....146..161M 2   -786.50     17.30   -238.90     18.60 PM_FROM_2MASS--WISE     15.553      0.061 1 2006AJ....131.1163S -99999.0000
    J2318+0433       ULAS J231856.24+043328.5                       2013MNRAS.433..457B  349.73433000    4.55791670              T7.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.780      0.070 2 2013MNRAS.433..457B -99999.0000
    J2319-1844     WISEPC J231939.13-184404.3                       2011APJS..197...19K  349.91304000  -18.73452800              T7.5 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.433      0.229 1 2006AJ....131.1163S -99999.0000
    J2320+4123         2MASS 23202927+4123415                          CRUZ2013(POSTER)  350.12198000   41.39487800               L1:    CRUZ2013(POSTER) 1    160.74     22.94     54.73     30.57 PM_FROM_2MASS--WISE     14.585      0.037 1 2006AJ....131.1163S   1998.7660
    J2320+1448       ULAS J232035.28+144829.8 2010A&A...510L...8S ; 2010MNRAS.406.1885B  350.14700000   14.80827800                T5 2010MNRAS.406.1885B 2    410.00      4.00    121.00      3.00 2013A&A...560A..52M     16.790      0.020 2 2010MNRAS.406.1885B -99999.0000
    J2321-1326         2MASS 23211254-1326282                       2007A&A...466.1059K  350.30231000  -13.44118400                L1 2007A&A...466.1059K 2    550.13     36.29   -171.35     36.21 2001MNRAS.326.1279H     14.500      0.030 1 2006AJ....131.1163S   1999.5110
    J2321-0045            ULAS J232123-004557                       2013MNRAS.430.1171D  350.34583000   -0.76583333                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2321+1354       ULAS J232123.79+135454.9 2010A&A...510L...8S ; 2010MNRAS.406.1885B  350.34913000   13.91525000              T7.5 2010MNRAS.406.1885B 2     76.00      4.00   -576.00      6.00 2013A&A...560A..52M     16.720      0.030 2 2010MNRAS.406.1885B -99999.0000
    J2322-1407         2MASS 23221914-1407238                       2014APJ...786L..18L  350.58104000  -14.12394400        L1 p(blue) 2014APJ...786L..18L 2    399.00     20.00   -221.00     19.00 2014APJ...786L..18L     15.988      0.066 1 2006AJ....131.1163S -99999.0000
    J2322-3133         2MASS 23224684-3133231                       2008AJ....136.1290R  350.69519000  -31.55643500           L0 Î² 2008AJ....136.1290R 1   -194.80      7.40   -527.30      7.50 2012APJ...752...56F     13.577      0.024 1 2006AJ....131.1163S   1999.6040
    J2322-6151         2MASS 23225299-6151275                       2008AJ....136.1290R  350.72079000  -61.85764300           L2 Î³ 2009AJ....137.3345C 1     82.47     15.92    -73.28     33.75 PM_FROM_2MASS--WISE     15.545      0.061 1 2006AJ....131.1163S   1999.8770
    J2323+0005            ULAS J232300+000542                       2013MNRAS.430.1171D  350.75000000    0.09500000                L2 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2323-0152      CFBDS J232304.41-015232.3                       2011AJ....141..203A  350.76837000   -1.87563900                T6 2011AJ....141..203A 2     92.57     19.97    -59.43     19.94 2011AJ....141..203A     17.230      0.030 2                 ... -99999.0000
    J2323+0719            ULAS J232315+071931                       2013MNRAS.430.1171D  350.81250000    7.32527780                T2 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2324-0457      CFBDS J232449.19-045736.5                       2011AJ....141..203A  351.20496000   -4.96013900              T4.5 2011AJ....141..203A 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2324-5817         2MASS 23245065-5817554                       2008AJ....136.1290R  351.21106000  -58.29874000                L3 2008AJ....136.1290R 1     -0.00     17.70    -32.07     33.68 PM_FROM_2MASS--WISE     15.568      0.060 1 2006AJ....131.1163S   1999.8530
    J2325-4105     WISEPC J232519.54-410534.9                       2011APJS..197...19K  351.33143000  -41.09302800              T9 p 2011APJS..197...19K 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     19.745      0.050 2 2011APJS..197...19K -99999.0000
    J2325+4251         2MASS 23254530+4251488                       2007AJ....133..439C  351.43878000   42.86356000                L8 2007AJ....133..439C 1      0.00    219.91   -280.00    100.00 2007AJ....133.2258S     15.493      0.049 1 2006AJ....131.1163S   1998.7960
    J2325-0259         2MASS 23255604-0259508                       2010APJ...710.1142B  351.48352000   -2.99746700               L3: 2010APJ...710.1142B 1     83.46     30.43   -106.57     30.48 PM_FROM_2MASS--WISE     15.961      0.077 1 2006AJ....131.1163S   1998.7280
    J2326+0201       ULAS J232600.40+020139.2                       2013MNRAS.433..457B  351.50167000    2.02755560                T8 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.980      0.040 2 2013MNRAS.433..457B -99999.0000
    J2326-0256      CFBDS J232620.21-025643.7                       2011AJ....141..203A  351.58420000   -2.94547200                T3 2011AJ....141..203A 2    -39.46     29.74      6.57     18.48 2011AJ....141..203A     17.790      0.040 2                 ... -99999.0000
    J2326+0509       ULAS J232624.07+050931.6                       2013MNRAS.433..457B  351.60029000    5.15877780              T4.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.610      0.100 2 2013MNRAS.433..457B -99999.0000
    J2327+1517            ULAS J232716+151730                       2013MNRAS.430.1171D  351.81667000   15.29166700              L3.5 2013MNRAS.430.1171D 2    -65.80     12.90   -148.00     13.80 PM_FROM_2MASS--WISE     16.291      0.110 1 2006AJ....131.1163S -99999.0000
    J2327-2730     WISEPC J232728.75-273056.5                       2011APJS..197...19K  351.86979000  -27.51569400                L9 2011APJS..197...19K 2    281.00     11.40     64.90     13.20 PM_FROM_2MASS--WISE     16.681      0.144 1 2006AJ....131.1163S -99999.0000
    J2327+0102            ULAS J232732+010253                       2013MNRAS.430.1171D  351.88333000    1.04805560                L4 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2328+1345       ULAS J232802.03+134544.8                       2010MNRAS.406.1885B  352.00846000   13.76244400                T7 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     17.750      0.020 2 2010MNRAS.406.1885B -99999.0000
    J2328-1038         2MASS 23280459-1038452                       2006AJ....131.2722C  352.01913000  -10.64590300              L3.5 2006AJ....131.2722C 2    -10.00     15.00    -37.00     15.00 2009AJ....137....1F     17.005      0.170 1 2006AJ....131.1163S   1998.7740
    J2329-5408          DENIS J2329343-540854                       2010A&A...517A..53M  352.39292000  -54.14833300                L3 2010A&A...517A..53M 1    -49.30      6.20     57.20     12.80 PM_FROM_2MASS--WISE     15.068      0.043 1 2006AJ....131.1163S -99999.0000
    J2330+1403            ULAS J233002+140330                       2013MNRAS.430.1171D  352.50833000   14.05833300                L1 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2330-0347         2MASS 23302258-0347189                       2007AJ....133..439C  352.59415000   -3.78860210               L1: 2007AJ....133..439C 1    231.88     17.31     31.76     13.96 2008MNRAS.384.1399J     14.475      0.028 1 2006AJ....131.1163S   1998.8199
    J2330-0844      CFBDS J233051.24-084454.6                       2011AJ....141..203A  352.71320000   -8.74815850                T0 2011AJ....141..203A 2    129.00     30.24   -168.39     30.59 PM_FROM_2MASS--WISE     17.288      0.212 1 2006AJ....131.1163S   1998.7740
    J2331-0406         2MASS 23310161-0406193                       2007APJ...667..520C  352.75671000   -4.10538480             M8+L3 2007APJ...667..520C 1    179.20      0.60   -191.40      0.60 2012APJS..201...19D     12.938      0.021 1 2006AJ....131.1163S   1998.8199
    J2331+0426       ULAS J233104.12+042652.6                       2013MNRAS.433..457B  352.76717000    4.44794440                T4 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.670      0.080 2 2013MNRAS.433..457B -99999.0000
    J2331-4718         2MASS 23312378-4718274                       2004APJ...614L..73B  352.84915000  -47.30762100                T5 2006APJ...639.1095B 2    104.00     13.00    -49.00     19.00 2009AJ....137....1F     15.659      0.067 1 2006AJ....131.1163S   2000.7910
    J2331+1552         2MASS 23312938+1552228                       2008AJ....135..785W  352.87244000   15.87301700                L0 2008AJ....135..785W 1   -123.67     27.06    -98.58     28.13 PM_FROM_2MASS--WISE     15.057      0.039 1 2006AJ....131.1163S   1997.7419
    J2335+0817         2MASS 23352640+0817214                       2010AJ....139.1808S  353.86005000    8.28929620                L0 2010AJ....139.1808S 1     55.25     36.27    -18.15     36.65 PM_FROM_2MASS--WISE     14.723      0.034 1 2006AJ....131.1163S   2000.7209
    J2335+4511       WISE J233527.07+451140.9                       2013PASP..115..809T  353.86277000   45.19465100         L9 p(red) 2013PASP..115..809T 2   -242.90      9.40   -288.10     16.80 PM_FROM_2MASS--WISE     16.700      0.190 1 2006AJ....131.1163S -99999.0000
    J2335+4222       WISE J233543.79+422255.2                       2013APJ...777...36M  353.93229000   42.38202000                T7 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2336+0042         2MASS 23361601+0042538                       2010AJ....139.1808S  354.06674000    0.71496809                L0 2010AJ....139.1808S 1    -11.09     36.39    -42.71     36.39 PM_FROM_2MASS--WISE     17.077      0.196 1 2006AJ....131.1163S   2000.6520
    J2339+1352         2MASSI J2339101+135230                       2002APJ...564..421B  354.79272000   13.87457700                T5 2006APJ...639.1095B 2    297.45    153.90   -774.87    117.50 2003APJ...592.1186B     16.239      0.108 1 2006AJ....131.1163S   2000.9089
    J2339+3507         2MASS 23392527+3507165                       2008AJ....136.1290R  354.85532000   35.12125800              L3.5 2008AJ....136.1290R 1    177.16     27.69    -33.52     33.85 PM_FROM_2MASS--WISE     15.362      0.052 1 2006AJ....131.1163S   1999.9070
    J2339+0753       ULAS J233942.81+075327.2                       2015MNRAS.449.3651M  354.92837000    7.89088890              L4.0 2015MNRAS.449.3651M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.134      0.048 2 2015MNRAS.449.3651M -99999.0000
    J2340-0745     WISEPC J234026.62-074507.2                       2011APJS..197...19K  355.11093000   -7.75234650                T7 2011APJS..197...19K 1    173.00     27.00   -276.60     26.00 PM_FROM_2MASS--WISE     16.150      0.030 1 2006AJ....131.1163S   2010.5588
    J2340-0013         2MASS 23403443-0013511                       2010AJ....139.1808S  355.14346000   -0.23088306                L1 2010AJ....139.1808S 1    -92.79     30.45   -101.27     30.45 PM_FROM_2MASS--WISE     16.457      0.086 1 2006AJ....131.1163S   1998.7190
    J2342+0856       WISE J234228.98+085620.2                       2010A&A...510L...8S  355.62076000    8.93889620              T6.5 2013APJ...777...36M 2    264.10      4.40    -52.60      3.00 2013MNRAS.433.2054S     16.730      0.180 1 2006AJ....131.1163S   2010.5588
    J2343-7418     WISEPA J234351.20-741847.0                       2011APJS..197...19K  355.96333000  -74.31305600                T6 2011APJS..197...19K 2    308.40      5.60    160.60     42.00 PM_FROM_2MASS--WISE     16.132      0.091 1 2006AJ....131.1163S -99999.0000
    J2344-0733         2MASS 23440624-0733282                       2008APJ...689.1295K  356.02603000   -7.55784510              L4.5 2008APJ...689.1295K 1     21.34     14.87    -51.27     10.68 2008MNRAS.384.1399J     14.802      0.036 1 2006AJ....131.1163S   1998.7770
    J2344+0115         2MASS 23440686+0115158                       2010AJ....139.1808S  356.02863000    1.25441610                L3 2010AJ....139.1808S 1    113.76     37.34    -14.09     37.34 PM_FROM_2MASS--WISE     16.410      0.104 1 2006AJ....131.1163S   2000.9041
    J2344+1034     WISEPC J234446.25+103415.8                       2011APJS..197...19K  356.19272000   10.57105600                T9 2013APJ...777...36M 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.780      0.060 2 2011APJS..197...19K -99999.0000
    J2347-0110            ULAS J234717-011009                       2013MNRAS.430.1171D  356.82083000   -1.16916670                L9 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2348+0052       ULAS J234827.94+005220.5                       2010MNRAS.406.1885B  357.11642000    0.87236111                T5 2010MNRAS.406.1885B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.680      0.030 2 2010MNRAS.406.1885B -99999.0000
    J2348-1028     WISEPC J234841.10-102844.4                       2011APJS..197...19K  357.17125000  -10.47900000                T7 2011APJS..197...19K 2    628.30     34.20    135.60     36.20 PM_FROM_2MASS--WISE     17.010      0.100 1 2006AJ....131.1163S -99999.0000
    J2348-0040        SDSS 234841.38-004022.1                       2009A&A...494..949S  357.17241000   -0.67280600              L1.5 2009A&A...494..949S 1    108.90     17.31   -132.10     17.43 2009A&A...494..949S -99999.000 -99999.000 0                 ... -99999.0000
    J2351+3010         2MASS 23512200+3010540                       2010APJS..190..100K  357.84167000   30.18166700              L5.5 2010APJS..190..100K 1    252.39     26.72      6.48     30.91 PM_FROM_2MASS--WISE     15.849      0.100 1 2006AJ....131.1163S   1998.8940
    J2351-2537         2MASS 23515044-2537367                       2010A&A...512A..37S  357.96021000  -25.62686500              L0.5 2010A&A...512A..37S 1    387.07     18.71    163.03     13.19 2010A&A...512A..37S     12.471      0.023 1 2006AJ....131.1163S   1998.8530
    J2352+1244       ULAS J235204.62+124444.9                       2013MNRAS.433..457B  358.01925000   12.74580600              T6.5 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.270      0.050 2 2013MNRAS.433..457B -99999.0000
    J2354-1852        DENIS J23545990-1852210                       2010A&A...517A..53M  358.74973000  -18.87268600                L2 2010A&A...517A..53M 1   -179.40     30.99    -66.11     32.75 PM_FROM_2MASS--WISE     14.178      0.026 1 2006AJ....131.1163S   1999.5490
    J2356-3426               SSSPM J2356-3426                       2005A&A...440.1061L  359.04504000  -34.43455900              M9.0 2005A&A...440.1061L 1     70.04     11.09   -300.96      5.50 2005A&A...440.1061L     12.947      0.021 1 2006AJ....131.1163S   1999.5660
    J2356+0754            ULAS J235618+075420                       2013MNRAS.430.1171D  359.07500000    7.90555560                T0 2013MNRAS.430.1171D 2 -99999.00 -99999.00 -99999.00 -99999.00                 ... -99999.000 -99999.000 0                 ... -99999.0000
    J2356-1553         2MASSI J2356547-155310                       2002APJ...564..421B  359.22821000  -15.88642600              T5.5 2006APJ...639.1095B 2   -430.30      5.80   -607.90      3.00 2013MNRAS.433.2054S     15.824      0.056 1 2006AJ....131.1163S   1998.5391
    J2357+0132       ULAS J235715.98+013240.3                       2013MNRAS.433..457B  359.31658000    1.54444440            T5.5 p 2013MNRAS.433..457B 2 -99999.00 -99999.00 -99999.00 -99999.00                 ...     18.500      0.040 2 2013MNRAS.433..457B -99999.0000
    J2357+1227       WISE J235716.49+122741.8                       2013APJ...777...36M  359.31872000   12.46154000                T6 2013APJ...777...36M 2     28.50     22.00   -448.80     22.70 PM_FROM_2MASS--WISE     16.517      0.140 1 2006AJ....131.1163S -99999.0000
    J2358-0009        SDSS 235835.45-000909.5                       2009A&A...494..949S  359.64787000   -0.15263100                L0 2009A&A...494..949S 1    -96.58      9.92   -228.64      9.74 2009A&A...494..949S     17.111      0.190 1 2006AJ....131.1163S -99999.0000
    J2358+0006         2MASS 23584196+0006212                       2009A&A...494..949S  359.67487000    0.10591500              L1.5 2009A&A...494..949S 1    168.91     25.54    -80.93     22.79 2009A&A...494..949S     17.172      0.193 1 2006AJ....131.1163S   2000.8051
    J2359-7335     WISEPA J235941.07-733504.8                       2011APJS..197...19K  359.92111000  -73.58466700              T5.5 2011APJS..197...19K 2    336.35     25.95     49.67     23.44 2011APJ...735..116B     16.160      0.105 1 2006AJ....131.1163S -99999.0000
    J2359-2007               SSSPM J2400-2008                       2005A&A...440.1061L  359.99008000  -20.12763000              M9.5 2005A&A...440.1061L 1    401.97     22.44   -510.81     21.54 2005A&A...440.1061L     14.382      0.023 1 2006AJ....131.1163S   1998.6150


==> table2_readme.txt <==
J/MNRAS/vol/page     Known LT dwarfs in the Gaia DR1    (Smart R. L., 2017)
================================================================================
The  Gaia Ultracool Dwarf Sample. I
Known L and T dwarfs in the first  Gaia data release
     R.~L.~Smart, F.~Marocco, J.~A.~Caballero, H.~R.~A.~Jones,D.~Barrado
     J. C. Beamin, D.~J.~Pinfield, L.~M.~Sarro
    <MNRAS>
    =2017MNRAS.VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: catalogues, brown dwarfs, stars: late-type, stars: low-mass 

Description: 
    An input catalogue of known L, T and Y dwarfs. This list began with the
    online census being kept by J.~Gagne
    (https://jgagneastro.wordpress.com/list-of-ultracool-dwarfs) which
    included objects from the
    Dwarfarchives (https://www.dwarfarchives.edu), the work of
    Dupuy et al. (2012ApJS..201...19D), and the PhD thesis catalogue of Mace
    (2014yCat.5144....0M). To this compilation, we added the objects in
    Marocco (2015MNRAS.449.3651M) and Faherty (2016ApJS..225...10F). This
    list was used to search for know L/T dwarfs in the GAia DR1 and then also
    for common binary systems in the TGAS catalog. 

File Summary:
--------------------------------------------------------------------------------
  FileName	    Lrecl  Records   Explanations
--------------------------------------------------------------------------------
table2_readme.txt   80        .      This file
table2.dat          271     1886      The GUCDS input catalogue.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: table1.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------

   1- 14  A14    ---  	shortname Short name used in text of paper
  16- 45  A30    ---  	othername Longer name from discovery paper
  47- 87  A41    ---  	DISC_ref  Discovery paper reference BibCode (upto 2)
  89-101  F13.8  deg  	RAdeg	  Right ascension (Equinox J2000)
 103-115  F13.8  deg  	DEdeg     Declination (Equinox J2000)
 117-133  A17    ---  	SpT       Spectral type
 135-153  A19    ---  	SpT_ref	  Spectral type reference BibCode Note (1)
 155-155  I1     ---  	SpTHOW	  How Spectral type obtained, Note (2)
 157-165  F9.2   mas/yr	PMRA	  Proper motion in RA
 167-175  F9.2   mas/yr	ePMRA 	  Error in proper motion in RA
 177-185  F9.2   mas/yr	PMDE	  Proper motion in  Dec
 187-195  F9.2   mas/yr	ePMDE	  Error in proper motion in Dec
 197-215  A19    ---  	PM_ref	  Proper motion reference BibCode Note (3)
 217-226  F10.3  mag  	Jmag	  J magnitude 
 228-237  F10.3  mag  	eJmag     Error in    J magnitude           
 239-239  I1     ---  	Jtype     System of J magnitude, Note (4)
 241-259  A19    ---  	Jmag_ref  J magnitude reference	
 261-271  F11.4  ---  	Epoch     Epoch	of position

--------------------------------------------------------------------------------
Null values for numerical values, for example PMRA, ePMRA, PMDE, ePMDE and 
Epoch, are set to -99999.

Null values for character variables, for example SpT, SpT_ref,  are set to '...'

Note (1): 
     The SpT_ref is sometimes set to MAROCCO_et_al_2017_ for objects that have
     spectral types that are in a paper submitted but not yet published

Note (2): 
    1: Spectral type from optical spectra
    2: Spectral type from Near Infrared spectra
    3: Spectral type from photometry

Note (3):
     The PM_ref is set to PM_FROM_2MASS--WISE when the input proper motion was
     found from the difference of the 2MASS and WISE survey positions

Note (4): 
     1: 2MASS system
     2: MKO system


--------------------------------------------------------------------------------

References:
    All references are provided as ADS BibCodes so can be recovered from the
    link http://adsabs.harvard.edu/abs/DISC_ref.

================================================================================
(End)   Smart R. L., smart@oato.inaf.it [OATo-INAF]             28-Mar-2017


==> table4.dat <==
  J0006-1720      1.585253567    -17.347415311    -41.68710     11.55140     -0.70440     12.10180     20.52500      0.04280    97   2414607592787544320  0.16  0  1     2MASSI J0006205-172051 2003A&A...403..929K       L2.5 2003A&A...403..929K         L3 2014APJ...794..143B     15.662      0.064     14.646      0.059     14.010      0.051     13.472      0.026     13.179      0.028     12.334      0.410
  J0006-0852      1.704590901     -8.880825977    -61.55030     12.11390   -324.18170     12.26090     18.48500      0.00820   239   2429054454021227648 -0.08  0  0     2MASS 00064916-0852457 2008AJ....135..785W         M9 2008AJ....135..785W   M8 + T5: 2012APJ...757..110B     14.143      0.030     13.551      0.028     13.132      0.039     12.762      0.023     12.353      0.027     11.637      0.250
  J0006-6436      1.742217614    -64.615322431     82.62930      5.90640    -65.56760     13.77760     17.98800      0.01070   145   4900323420040865792  0.10  0  0     2MASS 00065794-6436542 2008AJ....136.1290R         L0 2011APJ...727..103T        ...                 ...     13.385      0.026     12.664      0.030     12.169      0.033     11.741      0.022     11.421      0.021     11.063      0.143
  J0016-1039      4.156258155    -10.653818836   -111.12680     12.06790   -193.16080     12.27960     20.02800      0.02250   185   2428008410441149824  0.07  0  0     2MASS 00163762-1039106 2008AJ....135..785W         L0 2008AJ....135..785W         M9 2014APJ...794..143B     15.455      0.050     14.780      0.069     14.533      0.095     14.136      0.028     13.823      0.041     12.354      0.443
  J0018-6356      4.695160455    -63.938248147    324.01520      6.14030   -381.83740     13.97610     19.77400      0.02540   108   4900453540369793408 -0.11  0  0     2MASS 00184613-6356122 2008AJ....136.1290R         L2 2008AJ....136.1290R        ...                 ...     15.224      0.044     14.229      0.044     13.611      0.041     13.286      0.024     13.021      0.025     12.489      0.304
  J0019+0030      4.798407787      0.504719215    -34.04770     13.84990    -48.45250     13.85050     19.63100      0.03430   156   2545563520758981760  0.13  0  1     2MASS 00191165+0030176 2002AJ....123.3409H         L1 2002AJ....123.3409H       L0.5 2014APJ...794..143B     14.921      0.037     14.180      0.041     13.568      0.034     13.258      0.025     13.010      0.028     12.196      0.428
  J0019+4018      4.886029156     40.315137623    -78.57880      9.38840   -192.63240     12.31270     20.61200      0.03640   112    380379453539222784  0.41  0  0                NLTT 1011 B 2014APJ...792..119D        ...                 ...         L2 2014APJ...792..119D     15.544      0.059     14.928      0.069     14.318      0.066     13.759      0.024     13.441      0.029     12.871      0.535
  J0021-4244      5.276121816    -42.745423962    269.36650      9.56330    -12.97190     13.02230     18.08500      0.01390    93   4992141471412195840  0.10  0  1            Koenigstuhl 1 B 2000APJ...538..363B       M9.5 2000APJ...538..363B        ...                 ...     13.521      0.022     12.809      0.023     12.304      0.023     11.912      0.023     11.607      0.022     11.180      0.105
  J0022-0110      5.539316871     -1.177596478    121.74330     13.99160     43.66250     13.99460     20.15100      0.06520    94   2542048343430312832 -0.17  0  0     2MASS 00220932-0110399 2008AJ....135..785W         L0 2008AJ....135..785W         M9 2014APJ...794..143B     15.816      0.065     15.087      0.080     14.699      0.101     14.373      0.029     14.077      0.047     12.272      0.000
  J0026-0943      6.546834093     -9.728656225   -211.78610     12.12290   -152.72610     12.29980     20.30500      0.04930    58   2426636872764826112  0.12  0  0     2MASS 00261147-0943406 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.601      0.068     14.999      0.082     14.379      0.073     14.040      0.027     13.815      0.040     11.898      0.000
  J0030+2244      7.604186348     22.746148738    190.31140     10.65410   -182.81390     11.55260     19.14000      0.01910    78   2800023565494388480  0.01  0  0                 HIP 2397 B 2014APJ...792..119D        ...                 ...       L0.5 2014APJ...792..119D     14.586      0.038     13.975      0.048     13.181      0.000     13.097      0.025     12.847      0.027     12.564      0.459
  J0031-3840      7.833289838    -38.676820292    556.04960     10.07200    -57.40510     12.90150     18.82100      0.01810   133   4997505546262260096  0.02  0  0            SIPS J0031-3840 2010A&A...517A..53M       L2.5 2010A&A...517A..53M L2 p(blue) 2011APJS..197...19K     14.101      0.032     13.399      0.023     12.924      0.034     12.418      0.024     12.025      0.022     11.556      0.212
  J0032+0219      8.022860441      2.315813827    405.84040     13.80500   -332.24210     13.81630     18.94000      0.01260   104   2547532539925750784 -0.00  0  0     2MASS 00320509+0219017 2008AJ....136.1290R       L1.5 2008AJ....136.1290R         M9 2003IAUS..211..197W     14.324      0.026     13.386      0.024     12.802      0.032     12.462      0.023     12.223      0.025     11.965      0.397
  J0032-4405      8.233439605    -44.085337655    128.91860      9.34070    -88.09570     13.00390     19.51300      0.01970   202   4980384088633481216  0.24  0  0         EROS-MP J0032-4405 1999A&A...351L...5G   L0 gamma 2009AJ....137.3345C   L0 gamma 2013APJ...772...79A     14.776      0.035     13.857      0.034     13.269      0.037     12.839      0.024     12.524      0.024     11.798      0.246
  J0033-1521      8.350770346    -15.358478762    304.61630     12.45830     27.36600     12.91960     20.07500      0.04710    93   2373841073177969152 -0.03  0  0     2MASS 00332386-1521309 2003AJ....125.3302G    L4 beta 2009AJ....137.3345C         L1 2013APJ...772...79A     15.286      0.056     14.208      0.051     13.410      0.039     12.819      0.024     12.497      0.025     11.848      0.310
  J0038+1343      9.683506983     13.727407739     50.52260     11.23170    -53.05850     11.56190     20.58500      0.10780    25   2779363119238642560  0.10  0  1     2MASS 00384398+1343395 2002AJ....123.3409H         L1 2002AJ....123.3409H       L0.5 2014APJ...794..143B     15.908      0.069     15.203      0.073     14.758      0.102     14.426      0.030     14.245      0.045     12.055      0.000
  J0041+3547     10.340263302     35.786812191   -110.22200     10.77100    -57.81430     13.27790     20.45100      0.06460    24    365582359196918656  0.10  0  1     2MASS 00412179+3547133 2004APJ...614L..73B       sdM9 2004APJ...614L..73B       sdL? 2004APJ...614L..73B     15.935      0.082     15.728      0.152     15.166      0.121     14.743      0.032     14.454      0.049     12.722      0.000
  J0041+1341     10.476440634     13.692495639   -194.66030     13.58650   -155.24150     13.98390     18.90200      0.01380    77   2776324485710775296 -0.05  0  0     2MASS 00415453+1341351 2002AJ....123.3409H         L0 2002AJ....123.3409H       L0.5 2014APJ...794..143B     14.454      0.034     13.673      0.037     13.236      0.025     12.878      0.024     12.591      0.026     12.271      0.000
  J0051-1544     12.795261258    -15.738177483     66.28010     11.61190    -32.00630     12.06410     20.26100      0.05270    37   2371519621880343552  0.20  0  1     2MASSW J0051107-154417 2000AJ....120..447K       L3.5 2000AJ....120..447K        ...                 ...     15.277      0.049     14.164      0.047     13.466      0.038     12.743      0.023     12.416      0.025     12.217      0.365
  J0053-3631     13.329411815    -36.519947430     51.07130     10.36630    -99.12390     12.89910     19.39800      0.01780   185   5001668709601989248  0.17  0  1     2MASS 00531899-3631102 2008APJ...689.1295K       L3.5 2008APJ...689.1295K        L4: 2013AJ....146..161M     14.445      0.023     13.480      0.030     12.937      0.027     12.346      0.024     12.045      0.022     11.505      0.173
  J0057-0846     14.273020647     -8.773429139    -28.15130     12.14780     -9.26800     12.29160     20.24200      0.03840    92   2474280047331246464  0.04  0  1     2MASS 00570555-0846241 2008AJ....135..785W         L0 2008AJ....135..785W       M9.5 2014APJ...794..143B     15.698      0.058     14.917      0.066     14.356      0.081     14.091      0.029     13.800      0.038     12.131      0.000
  J0058-0651     14.677913260     -6.857208196    152.84820     12.20370   -124.01450     12.29160     18.78600      0.01310   298   2476262466795918080 -0.03  0  0     2MASSW J0058425-065123 2000AJ....120..447K         L0 2000AJ....120..447K         L0 2014APJ...794..143B     14.311      0.026     13.444      0.030     12.904      0.033     12.567      0.024     12.265      0.025     11.543      0.414
  J0106-5933     16.595613207    -59.555924331     45.38920      6.63100   -182.75680     13.08660     18.89200      0.03530   145   4903260597849834880  0.06  0  0     2MASS 01062285-5933185 2008AJ....136.1290R         L0 2008AJ....136.1290R        ...                 ...     14.330      0.033     13.566      0.027     13.005      0.041     12.791      0.024     12.521      0.024     11.988      0.253
  J0108-1045     17.247197746    -10.762823369     77.88340     13.75410      6.98300     14.00040     20.63600      0.08790    49   2469899184984608640 -0.20  0  1     2MASS 01085925-1045462 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     16.334      0.084     15.722      0.103     15.339      0.154     14.882      0.033     14.411      0.058     11.871      0.000
  J0109-4954     17.288887064    -49.914178138     95.67010      8.43180    142.32620     13.09420     17.43600      0.01490   280   4928939928140080000 -0.45  0  0           SSSPM J0109-4955 2005A&A...440.1061L        M8: 2008AJ....136.1290R         L1 2005A&A...440.1061L     13.546      0.024     12.875      0.026     12.450      0.027     12.266      0.024     12.049      0.022     11.681      0.181
  J0116-6455     19.218441907    -64.933246780   -173.36260      5.57340   -173.47310     13.15490     19.02100      0.03040   110   4705936189520133760 -0.01  0  0      DENIS J0116529-645557 2010A&A...517A..53M         L1 2010A&A...517A..53M        ...                 ...     14.447      0.038     13.666      0.028     13.200      0.038     12.864      0.024     12.578      0.023     11.945      0.208
  J0117-3403     19.448432568    -34.057421956    109.98460     10.22450    -55.99160     12.34130     20.07400      0.02580   179   5014541310703856256  0.24  0  1     2MASSI J0117474-340325 2003AJ....126.2421C        L2: 2003AJ....126.2421C    L1 beta 2013APJ...772...79A     15.178      0.036     14.209      0.039     13.489      0.037     13.047      0.024     12.644      0.024     11.730      0.214
  J0122+0331     20.570905402      3.522565068     39.05990     13.80060   -161.89070     13.82670     20.04200      0.03940    34   2562743355583039616 -0.01  0  1                 HIP 6407 B 2014APJ...792..119D        ...                 ...    L1 + T3 2014APJ...792..119D     15.471      0.046     14.651      0.061     14.402      0.080     13.870      0.025     13.583      0.033     12.644      0.000
  J0125-3435     21.404722530    -34.584566210    179.96580     10.18920     29.36030     12.37620     20.27100      0.02840   165   5013609062282550528  0.09  0  0     2MASSI J0125369-343505 2003A&A...403..929K         L2 2003A&A...403..929K         L1 2014APJ...794..143B     15.522      0.055     14.474      0.051     13.898      0.054     13.467      0.024     13.147      0.029     12.021      0.000
  J0128-5545     22.109277346    -55.759060510   -234.48960      7.36400    111.75750     13.08750     18.36600      0.01210   182   4910850865919078016 -0.07  0  1     2MASS 01282664-5545343 2007A&A...466.1059K         L2 2008AJ....136.1290R         L1 2007A&A...466.1059K     13.775      0.027     12.916      0.028     12.336      0.028     11.963      0.023     11.705      0.021     11.222      0.118
  J0133-6314     23.386029425    -63.245218328     73.03550      5.91540    -83.09430     13.14030     17.98900      0.01050    56   4712132349861261440 -1.02  0  0           SSSPM J0134-6315 2005A&A...440.1061L        ...                 ...         L0 2005A&A...440.1061L     14.513      0.039     14.018      0.052     13.704      0.037     13.503      0.024     13.274      0.027     12.550      0.000
  J0141-4633     25.493345225    -46.566124098    114.17930      8.91110    -40.25340     12.96120     19.80000      0.02100   245   4954323704550180352  0.47  0  1     2MASS 01415823-4633574 2006APJ...639.1120K   L0 gamma 2008APJ...689.1295K   L0 gamma 2013APJ...772...79A     14.832      0.041     13.875      0.024     13.097      0.030     12.584      0.023     12.185      0.022     11.784      0.224
  J0153+1404     28.476073001     14.080984459     25.75330     11.16900    -97.92940     11.51500     19.51400      0.03520    67   2575986934485172736 -0.19  0  1     2MASS 01535422+1404532 2008AJ....135..785W         L0 2008AJ....135..785W         M9 2014APJ...794..143B     15.208      0.044     14.484      0.052     13.958      0.064     13.628      0.026     13.344      0.029     12.811      0.505
  J0207+1355     31.899423695     13.931537769    260.05600     11.87500   -178.83830     12.23490     20.15300      0.04510    58     77216472530687744 -0.05  0  0     2MASS 02073557+1355564 2002AJ....123.3409H         L3 2002AJ....123.3409H       L3:: 2004AJ....127.3553K     15.462      0.049     14.474      0.043     13.808      0.046     13.494      0.024     13.259      0.030     12.706      0.000
  J0208+2542     32.078343304     25.714650199    370.93010     10.46080    -33.04270     11.61060     18.62000      0.02440    41    105449766468765952  0.05  0  1     2MASSW J0208183+254253 2000AJ....120..447K         L1 2000AJ....120..447K        ...                 ...     13.989      0.026     13.107      0.030     12.588      0.027     12.192      0.023     11.955      0.022     11.111      0.000
  J0218-3133     34.620580037    -31.556956156   -151.59430     10.54790   -122.43810     12.37840     19.46800      0.02890    91   4971581089304028288 -0.00  0  0     2MASSI J0218291-313322 2003AJ....126.2421C         L3 2003AJ....126.2421C         L4 2014APJ...794..143B     14.728      0.038     13.808      0.036     13.154      0.033     12.602      0.024     12.291      0.023     11.914      0.228
  J0219-1938     34.867825630    -19.645416095    203.04330     13.25990   -132.71040     14.07940     18.60100      0.01070   298   5131045975099845376 -0.09  0  0           SSSPM J0219-1939 2002A&A...389L..20L         L1 2005A&A...440.1061L       L2.5 2005A&A...440.1061L     14.110      0.027     13.339      0.028     12.910      0.034     12.570      0.024     12.322      0.024     12.486      0.371
  J0223-5815     35.978558331    -58.251910625    110.91900      6.89360     -8.83330     13.10110     19.98900      0.02380   219   4738287468036620160  0.42  0  1     2MASS 02235464-5815067 2008AJ....136.1290R   L0 gamma 2009AJ....137.3345C        ...                 ...     15.070      0.050     14.003      0.037     13.417      0.043     12.837      0.023     12.461      0.022     11.506      0.176
  J0224-7633     36.051093318    -76.555527436     71.15810      2.85560     18.47740     12.28190     19.84200      0.05670   114   4634072762364274048  0.20  0  0      DENIS J0224120-763320 2010A&A...517A..53M         L0 2010A&A...517A..53M        ...                 ...     15.143      0.041     14.306      0.040     13.910      0.055     13.507      0.024     13.206      0.027     12.487      0.318
  J0227-1624     36.794957593    -16.414494053    433.58760     13.39350   -297.06530     13.96250     18.13400      0.01210    66   5145416111038393216 -0.02  0  0     2MASS 02271036-1624479 2008AJ....136.1290R         L1 2008AJ....136.1290R      L0.5: 2013AJ....146..161M     13.573      0.023     12.630      0.024     12.143      0.030     11.785      0.023     11.567      0.022     11.122      0.094
  J0230+2704     37.565602083     27.068263228    191.31490     10.91130    -26.92680     12.25350     18.81800      0.02460    58    127547918667757568  0.02  0  1     2MASS 02301551+2704061 2007AJ....133..439C        L0: 2007AJ....133..439C       M9.5 2014APJ...794..143B     14.294      0.027     13.478      0.029     12.986      0.023     12.665      0.024     12.389      0.024     11.981      0.335
  J0230-3027     37.685763727    -30.457956283    144.67160     11.98600    -73.17240     13.90490     20.50400      0.04280   162   5067213518311846144  0.10  0  0     2MASS 02304442-3027275 2010APJS..190..100K        ...                 ...         L1 2010APJS..190..100K     15.822      0.077     15.210      0.078     14.886      0.107     14.301      0.027     14.005      0.036     12.865      0.500
  J0230-0953     37.688144221     -9.884979824    150.80000     12.08480    -53.28790     12.26690     19.35500      0.03190    49   5175327809475722624  0.04  0  1    DENIS J02304500-0953050 2010A&A...517A..53M         L0 2010A&A...517A..53M         L1 2014APJ...794..143B     14.818      0.032     13.912      0.034     13.403      0.037     12.968      0.024     12.704      0.026     11.805      0.196
  J0234-6442     38.504757774    -64.701979764     90.97940      5.70900    -16.34100     13.35970     20.13800      0.04130    90   4697085327076101760  0.31  0  0     2MASS 02340093-6442068 2010APJS..190..100K   L0 gamma 2010APJS..190..100K        ...                 ...     15.325      0.063     14.442      0.056     13.852      0.069     13.271      0.024     12.930      0.024     12.572      0.310
  J0235-0849     38.948078114     -8.822141709    -23.47050     12.12180      5.79410     12.26690     20.15400      0.03370    43   5176990610359832576 -0.08  0  1     2MASS 02354756-0849198 2002AJ....123.3409H         L2 2002AJ....123.3409H        L2: 2014APJ...794..143B     15.571      0.055     14.812      0.056     14.191      0.067     13.779      0.025     13.499      0.031     12.290      0.000
  J0239-1735     39.927158822    -17.596879470     53.67730     11.55080    -95.46520     12.11780     18.72500      0.01400    64   5132321541732365312 -0.07  0  0     2MASSI J0239424-173547 2003AJ....126.2421C         L0 2003AJ....126.2421C         M9 2013AJ....146..161M     14.291      0.032     13.525      0.035     13.039      0.032     12.709      0.023     12.433      0.023     11.792      0.196
  J0255-4700     43.771571315    -47.016573383   1016.59740      8.44360   -540.10380     12.38460     18.25100      0.01040    89   4752399493620883840 -0.13  0  0         DENIS-P J0255-4700 1999AJ....118.2466M         L8 2008APJ...689.1295K         L9 2006APJ...639.1095B     13.246      0.027     12.204      0.024     11.558      0.024     10.769      0.022     10.207      0.021      9.142      0.027
  J0257-3105     44.360682416    -31.096388975    620.07120     11.03620    345.81400     12.88830     19.60100      0.02080   362   5052876333361899776 -0.21  1  0     2MASS 02572581-3105523 2008APJ...689.1295K         L8 2008APJ...689.1295K        L8: 2013AJ....146..161M     14.672      0.039     13.518      0.032     12.876      0.032     12.032      0.023     11.600      0.021     10.565      0.073
  J0316-2848     49.188588740    -28.814887835    107.26130     10.82590    -88.56790     12.35570     19.33200      0.01150   307   5058664471807949952  0.25  0  0     2MASSI J0316451-284852 2003AJ....126.2421C        L0: 2003AJ....126.2421C         L1 2014APJ...794..143B     14.578      0.041     13.772      0.036     13.114      0.036     12.662      0.023     12.322      0.022     11.672      0.133
  J0323-4631     50.792228435    -46.523248726     76.98530      8.91470      1.37190     12.95620     20.35500      0.05760    81   4846216555917018624  0.47  0  1                2MUCD 20157 2008AJ....136.1290R   L0 gamma 2009AJ....137.3345C        ...                 ...     15.389      0.070     14.321      0.062     13.702      0.050     13.091      0.024     12.683      0.023     11.807      0.172
  J0326+2950     51.556921901     29.837844615     -9.31120     10.09410     58.06950     11.63670     20.55200      0.04860    78    120793859256662144  0.29  0  1     2MASSW J0326137+295015 1999APJ...519..802K       L3.5 1999APJ...519..802K       L4.5 2014APJ...794..143B     15.481      0.052     14.395      0.050     13.835      0.045     13.194      0.124     12.761      0.026     12.039      0.000
  J0330-0025     52.648047883     -0.427840691    388.14560     12.23460   -343.91730     12.23490     20.16800      0.03540    44   3264130653394056320  0.04  0  0  SDSSp J033035.13-002534.5 2000AJ....119..928F         L4 2002AJ....123.3409H       L6.5 2014APJ...794..143B     15.311      0.050     14.420      0.043     13.837      0.047     13.302      0.026     13.031      0.028     12.351      0.443
  J0333+0014     53.464660309      0.234781011    758.81300     13.29970    -65.24770     13.29980     19.75300      0.03190    71   3264554308968041728 -0.77  0  1   ULAS J033350.84+001406.1 2012A&A...542A.105L      L0 sd 2010MNRAS.404.1817Z      L0 sd 2012A&A...542A.105L     16.018      0.112     15.698      0.178     16.630      0.000     15.077      0.038     14.765      0.071     12.083      0.000
  J0340-6724     55.035368692    -67.399152642   -333.26270      4.72780    507.66130     12.30210     19.96200      0.04890    85   4667836363565989120  0.16  0  0     2MASS 03400942-6724051 2007AJ....133..439C       L7:: 2007AJ....133..439C        ...                 ...     14.742      0.032     13.590      0.029     12.925      0.026     12.060      0.022     11.509      0.021     10.439      0.049
  J0344+0111     56.036734643      1.189569638   -114.42390     13.30130   -181.02950     13.30420     19.21700      0.01500   120   3269943938874146688 -0.10  0  0     2MASS 03440892+0111251 2010AJ....139.1808S         L1 2010AJ....139.1808S        L3: 2014APJ...794..143B     14.737      0.031     13.913      0.039     13.516      0.047     13.098      0.023     12.781      0.028     11.571      0.222
  J0345+2540     56.429398618     25.672950164    -97.65720     11.91840    -48.01720     13.22390     18.55500      0.00960   121     69927191475070080  0.06  0  1      2MASP J0345432+254023 1997APJ...476..311K         L0 1999APJ...519..802K         L1 2004AJ....127.3553K     13.997      0.027     13.211      0.030     12.672      0.024     12.361      0.024     12.100      0.023     12.333      0.515
  J0353+1030     58.285802957     10.515584109    136.77030     13.09290    -26.53520     13.31650     20.13800      0.02930   147   3303130326536280832  0.11  0  0     2MASS 03530845+1030564 2010AJ....139.1808S         L1 2010AJ....139.1808S         L1 2014APJ...794..143B     15.450      0.056     14.651      0.054     14.181      0.045     13.775      0.027     13.456      0.034     12.393      0.000
  J0355+1133     58.848339118     11.559535660    225.50140     12.97450   -624.72300     13.24310     19.33700      0.01590   170   3303349202364648320  0.39  0  0                2MUCD 20171 2008AJ....136.1290R   L5 gamma 2009AJ....137.3345C   L3 gamma 2013APJ...772...79A     14.050      0.024     12.530      0.031     11.526      0.021     10.526      0.024      9.944      0.021      9.219      0.035
  J0401-4050     60.373962510    -40.846155365    -18.72700      9.79590    -81.80060     12.94950     19.02200      0.01280   113   4842465198336036608 -0.01  0  1     2MASS 04012977-4050448 2008AJ....136.1290R        L0: 2008AJ....136.1290R         L0 2014APJ...794..143B     14.533      0.035     13.720      0.035     13.176      0.032     12.836      0.023     12.519      0.023     12.167      0.209
  J0408-1450     62.121989323    -14.843131542    200.75860     11.79720   -114.45270     12.20450     18.81200      0.01380   163   5098050661942146816 -0.07  0  0     2MASSI J0408290-145033 2003IAUS..211..197W         L2 2003AJ....126.2421C       L4.5 2003IAUS..211..197W     14.222      0.030     13.337      0.030     12.817      0.023     12.386      0.024     12.098      0.022     11.662      0.228
  J0413-0114     63.335225497     -1.240326319     58.50060     12.22530    -19.90470     12.22820     19.84500      0.01790   129   3252723696997520000  0.00  0  1  SDSSp J041320.38-011424.9 2000AJ....119..928F       L0.5 2002AJ....123..458S        ...                 ...     15.303      0.049     14.657      0.035     14.135      0.060     13.807      0.026     13.523      0.032     12.290      0.000
  J0436-4218     69.085777074    -42.314358328     29.03240      9.63830     44.62370     13.03420     19.29900      0.03330   104   4815587464796456192  0.31  0  0     2MASS 04362054-4218523 2008AJ....136.1290R        L0: 2008AJ....136.1290R       L0.5 2014APJ...794..143B     14.489      0.040     13.654      0.034     13.137      0.035     12.786      0.024     12.517      0.023     12.073      0.223
  J0439-2353     69.753662620    -23.886334542   -113.94200     11.31060   -154.20480     12.37010     19.26000      0.01520   230   4894945708668731264 -0.17  0  0     2MASSI J0439010-235308 2003AJ....126.2421C       L6.5 2003AJ....126.2421C        ...                 ...     14.408      0.029     13.409      0.029     12.816      0.023     12.060      0.024     11.687      0.022     11.074      0.121
  J0443-3202     70.774210896    -32.034938401     -3.07240     10.52520    200.98150     12.41590     20.14900      0.04150   102   4877448669035035520 -0.02  0  1     2MASSI J0443058-320209 2003A&A...403..929K         L5 2003A&A...403..929K      L6.5: 2014APJ...794..143B     15.273      0.052     14.350      0.056     13.877      0.063     12.988      0.024     12.648      0.025     11.807      0.187
  J0453-1751     73.360527132    -17.865174252     41.72030     11.60830    -18.22830     12.19640     19.90400      0.02640    91   2979566285233332608  0.02  0  0     2MASSI J0453264-175154 2003AJ....126.2421C        L3: 2003AJ....126.2421C         L3 2014APJ...794..143B     15.142      0.035     14.060      0.035     13.466      0.035     12.952      0.024     12.608      0.023     12.028      0.211
  J0518-2756     79.692514710    -27.946051240     27.96580     10.99780      0.17360     12.44960     20.21400      0.05380    91   2955015805492793088  0.37  0  1                2MUCD 10381 2007AJ....133..439C    L1 Î³ 2007AJ....133..439C    L1 Î³ 2013APJ...772...79A     15.262      0.043     14.295      0.046     13.615      0.040     13.043      0.023     12.661      0.026     12.590      0.405
  J0525-7426     81.416194220    -74.432184429    281.88760      3.32170    310.37740     12.37690     20.37600      0.04120    57   4649547258951535232  0.00  0  0     2MASS 05253876-7426008 2010APJS..190..100K         L2 2010APJS..190..100K        ...                 ...     15.713      0.070     14.966      0.097     14.433      0.098     13.977      0.025     13.594      0.028     12.653      0.278
  J0526-4455     81.681171194    -44.930010424     -4.52190      9.22000   -164.31710     13.02320     18.69300      0.01180   113   4799535758967244800  0.15  0  1     2MASS 05264348-4455455 2007A&A...466.1059K       M9.5 2008APJ...689.1295K         L1 2007A&A...466.1059K     14.082      0.033     13.307      0.028     12.705      0.027     12.385      0.023     12.091      0.022     11.723      0.148
  J0539-0059     84.967357342     -0.982403622    151.96260     12.30640    324.74320     12.30820     18.86100      0.02800    70   3217523558083415040 -0.07  0  0  SDSSp J053951.99-005902.0 2000AJ....119..928F         L5 2000AJ....119..928F         L5 2004AJ....127.3553K     14.033      0.031     13.104      0.026     12.527      0.024     11.891      0.023     11.594      0.021     11.716      0.288
  J0543+6422     85.829256459     64.380251385     62.90050      5.63810   -257.64260     13.03920     18.70300      0.04270   128    287767760929497344  0.56  1  1     2MASS 05431887+6422528 2008AJ....136.1290R         L1 2008AJ....136.1290R         L1 2014APJ...794..143B     13.567      0.031     12.669      0.032     12.050      0.023     11.656      0.023     11.387      0.022     10.759      0.088
  J0602+6336     90.592211527     63.609832364    -13.45420      5.54110   -232.36210     12.46650     19.08900      0.02230   189   1008061401698446976  0.24  0  0     2MASS 06022216+6336391 2008AJ....136.1290R        L1: 2008AJ....136.1290R       L1.5 2014APJ...794..143B     14.266      0.030     13.357      0.030     12.683      0.023     12.223      0.023     11.948      0.023     11.715      0.220
  J0614-2019     93.550498118    -20.323074949    135.20170     11.68830   -306.44170     12.46420     19.39300      0.02200   110   2941124270643891072 -0.21  0  0            SIPS J0614-2019 2011AJ....141...54A        ...                 ...         L4 2011AJ....141...54A     14.783      0.028     13.901      0.024     13.375      0.037     13.012      0.024     12.769      0.026     12.246      0.000
  J0615-0100     93.956475829     -1.011813108    191.37120     12.24330    -58.34040     12.24520     18.32400      0.04830    70   3121200807572807040 -0.09  0  1    DENIS-P J0615493-010041 2008MNRAS.383..831P        L2: 2008MNRAS.383..831P         L1 2014APJ...794..143B     13.754      0.027     12.984      0.023     12.541      0.026     12.197      0.024     11.948      0.022     11.295      0.163
  J0652-2534    103.081258583    -25.580317780   -230.50030     11.26550     91.05600     12.48970     17.20300      0.01350    69   2920995300823950720 -0.06  0  0    DENIS-P J0652197-253450 2008MNRAS.383..831P         L0 2008MNRAS.383..831P         M9 2014APJ...794..143B     12.759      0.023     12.020      0.022     11.516      0.021     11.142      0.023     10.790      0.021     10.366      0.059
  J0652+4710    103.127275393     47.176916936   -120.99900      8.37500    128.03860     12.32090     18.49100      0.01740    60    954697944874082176  0.12  0  1                2MUCD 10601 2003AJ....126.2421C       L4.5 2003AJ....126.2421C        ...                 ...     13.511      0.023     12.384      0.024     11.694      0.020     10.879      0.024     10.508      0.020      9.844      0.052
  J0716-0630    109.199549633     -6.509655756     -9.16910     13.35310    149.35240     13.43980     18.46400      0.01700   107   3058039362114874496 -0.02  0  1    DENIS-P J0716478-063037 2008MNRAS.383..831P        L1: 2008MNRAS.383..831P         L1 2014APJ...794..143B     13.899      0.036     13.068      0.029     12.565      0.037     12.176      0.023     11.988      0.023     11.526      0.216
  J0717+5705    109.317585767     57.095495229    -23.70490      6.75980     46.61740     12.44350     19.53100      0.03870   101    989832319249728128  0.15  0  1     2MASSW J0717163+570543 2003IAUS..211..197W         L3 2008AJ....136.1290R       L6.5 2003IAUS..211..197W     14.636      0.032     13.593      0.030     12.945      0.026     12.306      0.023     11.964      0.023     11.342      0.172
  J0719-5051    109.884079601    -50.861636498    189.56100      8.47580    -56.53430     13.42820     18.60700      0.01270    77   5504230937511573504  0.01  0  0     2MASS 07193188-5051410 2008AJ....136.1290R         L0 2008AJ....136.1290R        L0: 2013AJ....146..161M     14.094      0.032     13.282      0.035     12.773      0.027     12.466      0.023     12.231      0.021     11.698      0.156
  J0723+5727    110.811403993     57.451229486     58.46730      6.69480   -234.33110     12.44350     18.48600      0.01250    95    989476558517917952 -0.06  0  0     2MASS 07231462+5727081 2008AJ....136.1290R         L1 2008AJ....136.1290R         L0 2014APJ...794..143B     13.970      0.027     13.156      0.030     12.613      0.030     12.279      0.023     12.052      0.023     11.709      0.212
  J0735+4108    113.830900769     41.146967275   -172.87920      8.94530   -115.93580     11.87910     19.90600      0.02660   157    924473912120275712 -0.37  0  0     2MASS 07351967+4108510 2008AJ....135..785W         L0 2008AJ....135..785W         M9 2014APJ...794..143B     15.780      0.073     15.248      0.090     14.853      0.101     14.453      0.030     14.096      0.043     12.664      0.000
  J0741+0531    115.490983666      5.531549151     -5.05720     13.13820   -218.20440     13.19970     18.97000      0.02060   130   3138513408427398016 -0.04  0  0     2MASS 07415784+0531568 2010APJS..190..100K        ...                 ...       L1.5 2010APJS..190..100K     14.387      0.032     13.611      0.032     13.120      0.034     12.694      0.022     12.432      0.024     12.184      0.446
  J0742+1808    115.630574088     18.137678260     52.93220     11.08480    -70.79560     11.66440     19.27000      0.02660    60    671255353451404288 -0.11  0  0     2MASS 07423127+1808168 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     14.881      0.037     14.108      0.043     13.643      0.040     13.328      0.025     13.066      0.029     12.042      0.000
  J0747+3947    116.984904830     39.792190854     47.20990      9.14650    -61.50030     11.90370     19.44000      0.01600   123    920399190747526784 -0.14  0  0     2MASS 07475631+3947329 2002AJ....123.3409H         L0 2002AJ....123.3409H       M8.5 2014APJ...794..143B     15.076      0.041     14.163      0.039     13.724      0.045     13.418      0.026     13.207      0.029     12.552      0.000
  J0750+4454    117.727511178     44.903986410   -119.86650      8.45480   -374.01690     11.93690     19.26800      0.01580    97    926368649827338752 -0.36  0  0     2MASS 07505479+4454205 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.132      0.062     14.456      0.058     14.247      0.074     13.792      0.026     13.439      0.032     11.895      0.000
  J0753+2917    118.383468681     29.286149768   -106.32470     10.26270   -105.51170     11.76670     20.13300      0.03450    91    875864782229178624 -0.04  0  0     2MASS 07533217+2917119 2000AJ....120..447K         L2 2000AJ....120..447K        ...                 ...     15.516      0.048     14.527      0.040     13.849      0.043     13.333      0.025     13.008      0.029     11.760      0.000
  J0759+2427    119.793467476     24.452689209     -5.34360     10.71120   -231.84720     11.76670     20.34400      0.03600   117    681385467610420608  0.11  0  0     2MASS 07591043+2427136 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.736      0.054     14.980      0.054     14.479      0.067     14.229      0.028     14.005      0.043     12.310      0.000
  J0800+4658    120.200576738     46.973811075     -9.91330      8.14730      5.43650     11.94040     20.08600      0.03670    84    932505947640566784 -0.09  0  1     2MASS 08004815+4658256 2002AJ....123.3409H         L2 2002AJ....123.3409H       L1.5 2014APJ...794..143B     15.513      0.070     14.549      0.058     14.315      0.078     13.828      0.025     13.555      0.032     11.978      0.000
  J0805+4812    121.379824879     48.209375441   -459.37580      8.26490     40.40920     12.40210     19.76100      0.03140   104    933054951834436352  0.21  0  0     2MASS 08053189+4812330 2002AJ....123.3409H         L4 2002AJ....123.3409H  L4.5 + T5 2007AJ....134.1330B     14.734      0.036     13.917      0.041     13.444      0.041     12.887      0.023     12.452      0.023     11.916      0.328
  J0812+3721    123.221724942     37.350612067     11.56160      9.44930   -156.59570     11.88680     20.39600      0.06440    46    907818338184084096 -0.09  0  0     2MASS 08125319+3721048 2010AJ....139.1808S         L3 2010AJ....139.1808S        ...                 ...     15.749      0.072     14.982      0.082     14.278      0.068     14.038      0.027     13.814      0.038     12.151      0.000
  J0813+3228    123.254048483     32.468781014    -54.49700     10.00920    -18.66900     11.86370     20.35200      0.05550    27    901999138535923840 -0.34  0  0     2MASS 08130104+3228079 2010AJ....139.1808S         L3 2010AJ....139.1808S        ...                 ...     15.953      0.078     15.088      0.075     14.539      0.081     14.213      0.028     13.937      0.040     12.263      0.000
  J0817-6155    124.373615296    -61.916463083   -161.26790      6.24200   1103.18900     13.25950     19.69300      0.01440   270   5278042880073891456  0.30  0  1     DENIS J081730.0-615520 2010APJ...718L..38A        ...                 ...         T6 2010APJ...718L..38A     13.613      0.024     13.526      0.031     13.520      0.043     12.972      0.023     11.265      0.020      9.661      0.033
  J0817+1824    124.489570906     18.401466947      4.36270     11.13120     25.82980     11.73100     19.61500      0.01890   178    657215655116624640 -0.06  0  1     2MASS 08175749+1824048 2010AJ....139.1808S         L1 2010AJ....139.1808S         L2 2014APJ...794..143B     15.093      0.038     14.290      0.041     13.816      0.035     13.440      0.024     13.188      0.029     12.357      0.439
  J0818+3310    124.550459074     33.180216211   -173.85670      9.92940     46.89370     11.86370     20.65100      0.08620    39    901684785582426496  0.17  0  0     2MASS 08181234+3310479 2010AJ....139.1808S         L0 2010AJ....139.1808S       L1.5 2014APJ...794..143B     15.985      0.091     15.368      0.105     15.063      0.139     14.343      0.028     14.092      0.045     12.666      0.000
  J0823+6125    125.780645185     61.421470097   -463.59690      5.96280   -222.24780     12.46500     19.41100      0.01910   172   1089980859123284864 -0.07  0  0     2MASS 08230838+6125208 2008AJ....136.1290R        L2: 2008AJ....136.1290R       L2.5 2014APJ...794..143B     14.820      0.036     13.814      0.037     13.196      0.029     12.740      0.023     12.448      0.022     12.409      0.389
  J0823+1549    125.945779755     15.829783582    -14.85290     11.17090    -21.47650     11.61130     20.80000      0.04130    87    652848532371748608 -0.24  0  1     2MASS 08234700+1549475 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     16.457      0.107     15.580      0.115     14.957      0.125     14.940      0.035     14.701      0.065     12.165      0.000
  J0825+2115    126.329464353     21.263057772   -504.21230     10.93310   -301.24000     11.73170     20.12000      0.03220    95    664214600677732864 -0.08  0  0     2MASSI J0825196+211552 2000AJ....120..447K       L7.5 2000AJ....120..447K         L6 2004AJ....127.3553K     15.100      0.034     13.792      0.032     13.028      0.026     12.091      0.023     11.573      0.021     10.509      0.096
  J0826+1939    126.677904991     19.655978441     56.95800     11.04810    -56.14920     11.73170     19.05200      0.01170   218    663721980813977088 -0.23  0  0     2MASS 08264262+1939224 2008AJ....135..785W         L0 2008AJ....135..785W         M9 2014APJ...794..143B     14.777      0.032     14.009      0.034     13.581      0.034     13.268      0.024     12.960      0.028     11.960      0.000
  J0829+1456    127.277398748     14.938451075    -55.34950     11.22210   -241.33760     11.61460     19.41800      0.02040   120    651750158907764224  0.01  0  0     2MASSW J0829066+145622 2000AJ....120..447K         L2 2000AJ....120..447K         L1 2014APJ...794..143B     14.750      0.030     13.801      0.036     13.166      0.033     12.811      0.024     12.588      0.027     11.960      0.000
  J0831+1538    127.841123627     15.647083404   -291.77890     11.18420    -95.10650     11.61460     20.17600      0.03680   120    652644680337290496 -0.19  0  0     2MASS 08312221+1538511 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.786      0.089     14.893      0.074     14.537      0.093     14.079      0.029     13.776      0.051     11.956      0.000
  J0835+2224    128.938313959     22.408491712   -155.97330     11.38290    -30.64950     12.31270     19.99300      0.01970   227    665666230904033792 -0.24  0  0     2MASS 08354537+2224310 2008AJ....135..785W         L0 2008AJ....135..785W       M8.5 2014APJ...794..143B     15.735      0.056     14.927      0.060     14.447      0.068     14.191      0.028     13.854      0.045     12.432      0.000
  J0835+0548    128.992409845      5.808458700   -115.37010     13.30790    -26.74370     13.37660     19.21100      0.03310    56    594796796618894720  0.02  0  1     2MASS 08355829+0548308 2008AJ....136.1290R        L2: 2008AJ....136.1290R       L1.5 2014APJ...794..143B     14.533      0.036     13.683      0.037     13.168      0.034     12.701      0.023     12.422      0.024     12.110      0.391
  J0836+4503    129.047803574     45.055364539     35.73540      9.31480    -17.97080     13.18590     19.77900      0.02100    86    918171923786792320 -0.07  0  1     2MASS 08361142+4503195 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.268      0.056     14.423      0.059     13.925      0.055     13.612      0.025     13.379      0.032     11.935      0.000
  J0836+4949    129.092577973     49.826031498    135.84760      8.17530    154.50690     12.67270     19.87900      0.02980    93   1027068590488156928 -0.04  0  0     2MASS 08362199+4949312 2010AJ....139.1808S         L0 2010AJ....139.1808S      M9.5: 2014APJ...794..143B     15.421      0.061     14.639      0.072     14.538      0.118     14.003      0.027     13.736      0.036     12.516      0.000
  J0837+0816    129.352883560      8.267524766   -103.41650     13.21650    -66.30800     13.35530     20.40000      0.05460    25    596302818311166720 -0.23  0  0     2MASS 08372479+0816040 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     16.125      0.091     15.312      0.098     14.758      0.089     14.384      0.029     14.080      0.042     11.979      0.000
  J0840+4517    130.006508134     45.297540333    -35.71200      9.50650    -75.63280     13.51450     20.42800      0.04530    34    917396561932264576  0.20  0  1     2MASS 08400161+4517522 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.730      0.066     14.933      0.080     14.296      0.058     13.967      0.026     13.723      0.034     12.464      0.000
  J0843+3141    130.782863036     31.691353692    -57.19160     10.17990    -53.56540     11.96380     20.53200      0.07010    48    709888240682536448 -0.20  0  0     2MASS 08430796+3141297 2010AJ....139.1808S         L3 2010AJ....139.1808S       L2.5 2014APJ...794..143B     15.992      0.100     15.221      0.119     14.646      0.111     13.976      0.028     13.647      0.035     11.987      0.379
  J0844+2847    131.029277887     28.783586051     27.56300     10.32310   -100.93270     11.77830     20.48700      0.05650    51    705196452767219200 -0.04  0  1     2MASS 08440699+2847026 2010AJ....139.1808S         L2 2010AJ....139.1808S        ...                 ...     15.868      0.057     14.820      0.051     14.335      0.058     13.924      0.028     13.662      0.041     12.103      0.000
  J0847+2607    131.995263637     26.123164057    -74.17700     10.57520    -43.73240     11.77830     19.27500      0.01430   347    691085629773862912 -0.15  0  0     2MASS 08475895+2607241 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     14.920      0.033     14.129      0.036     13.689      0.039     13.380      0.025     13.092      0.031     11.708      0.000
  J0856+2235    134.198817483     22.588317273   -189.18190     11.37230    -16.25520     12.31720     20.55200      0.07230    39    686139962047426048  0.13  0  1     2MASSI J0856479+223518 2003AJ....126.2421C        L3: 2003AJ....126.2421C        ...                 ...     15.679      0.065     14.580      0.053     13.951      0.046     13.361      0.024     13.028      0.029     12.295      0.430
  J0857+5708    134.490542106     57.146001164   -409.19770      7.13420   -384.81320     13.15060     20.08300      0.03070   106   1037131492704550656 -0.09  0  0  SDSSp J085758.45+570851.4 2002APJ...564..466G         L8 2008APJ...689.1295K         L8 2002APJ...564..466G     15.038      0.040     13.790      0.042     12.962      0.030     12.024      0.024     11.439      0.021     10.317      0.063
  J0858+2710    134.654346551     27.180204509     85.22660     10.98990   -192.27150     12.35410     19.63500      0.02030   105    692611412610605440  0.09  0  0     2MASS 08583693+2710518 2008AJ....135..785W         L0 2008AJ....135..785W         L0 2014APJ...794..143B     15.047      0.048     14.229      0.046     13.664      0.046     13.128      0.024     12.843      0.027     11.731      0.272
  J0859+6341    134.909603708     63.691058588   -104.63430      5.88610   -517.76550     13.28050     18.14100      0.00880    96   1044279864473508608 -0.06  0  0     2MASS 08593854+6341355 2008AJ....136.1290R         L0 2008AJ....136.1290R       M8.5 2014APJ...794..143B     13.701      0.029     12.890      0.030     12.387      0.026     11.989      0.024     11.761      0.021     11.412      0.152
  J0859+2922    134.999118447     29.367743065     15.37220     10.76650    -94.14990     12.35410     20.40700      0.03420   245    693519570561368576  0.11  0  1     2MASS 08595976+2922053 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.796      0.066     14.953      0.065     14.616      0.084     14.284      0.028     14.047      0.042     11.890      0.000
  J0907+4509    136.907344720     45.159772627     69.06140      8.41960    -48.11850     11.94040     18.71900      0.00940   132   1009608650782545280 -0.19  0  0     2MASS 09073765+4509359 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     14.411      0.033     13.742      0.032     13.414      0.040     13.061      0.025     12.761      0.026     11.870      0.245
  J0908+5032    137.155653246     50.533653297   -410.68480      7.99330   -484.20630     12.57540     19.58400      0.02100   123   1016186483389930752  0.13  0  0     2MASSI J0908380+503208 2003AJ....126.2421C         L5 2003AJ....126.2421C         L9 2004AJ....127.3553K     14.549      0.023     13.477      0.030     12.945      0.027     12.098      0.023     11.651      0.023     10.748      0.114
  J0909+1940    137.449951154     19.679380430   -205.29330     11.62900    179.93710     12.35040     19.33100      0.03540    56    636342839906737792  0.02  0  0     2MASS 09094822+1940428 2010AJ....139.1808S         L1 2010AJ....139.1808S         L0 2014APJ...794..143B     14.733      0.032     13.925      0.033     13.440      0.033     13.171      0.025     12.925      0.028     11.904      0.368
  J0911+3206    137.870162239     32.112418882   -130.89080     10.05460     -3.66700     11.87070     20.52500      0.04160   134    700227725362593024  0.13  0  1     2MASS 09112901+3206447 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.898      0.084     15.219      0.102     14.778      0.124     14.520      0.030     14.388      0.053     12.514      0.000
  J0917+2944    139.459576826     29.745635146    -46.25580     10.95200    -79.99380     12.61410     20.55700      0.09420    58    698742628750797568  0.21  0  1     2MASS 09175035+2944455 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.846      0.077     14.973      0.086     14.497      0.082     14.096      0.029     13.824      0.038     12.123      0.000
  J0920+2651    140.109767163     26.865677712    -94.35130     11.25260   -122.06040     12.61410     20.26800      0.04680    73    694830673752331008 -0.06  0  0     2MASS 09202645+2651583 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.827      0.074     14.966      0.076     14.617      0.094     14.281      0.028     14.084      0.044     12.517      0.000
  J0921-2104    140.309895238    -21.082810195    253.74630     12.51350   -911.63080     13.41120     17.47200      0.01420    60   5676353096222033792  0.07  0  0     2MASS 09211410-2104446 2008AJ....136.1290R       L1.5 2008AJ....136.1290R L4 p(blue) 2008APJ...674..451B     12.779      0.024     12.152      0.022     11.690      0.023     11.238      0.022     10.947      0.021     10.387      0.069
  J0927+6027    141.989270306     60.462998494      6.46390      6.15040     24.46870     12.47580     20.25600      0.03240   104   1038876756960706048  0.16  0  1     2MASS 09275741+6027464 2002AJ....123.3409H         L1 2002AJ....123.3409H        ...                 ...     15.520      0.055     14.743      0.055     14.231      0.056     13.860      0.026     13.563      0.030     12.335      0.000
  J0931+2802    142.806016469     28.039957164    273.53290     10.42880   -300.31380     11.81570     19.79500      0.04310    51    696088343256278272  0.08  0  0     2MASS 09311309+2802289 2010AJ....139.1808S         L3 2010AJ....139.1808S      L2.5: 2014APJ...794..143B     14.975      0.035     14.256      0.042     13.726      0.037     13.319      0.026     12.945      0.027     11.594      0.222
  J0932+6725    143.156153341     67.420274378    -11.12090      4.83430   -147.49150     12.59040     20.45200      0.04830    66   1068438849354968704  0.04  0  0     2MASS 09323750+6725153 2010AJ....139.1808S         L0 2010AJ....139.1808S       M9.5 2014APJ...794..143B     15.914      0.091     15.365      0.132     14.986      0.123     14.598      0.029     14.273      0.042     12.200      0.000
  J0933+2654    143.366280641     26.912803582   -120.58070     10.53600   -205.34500     11.81570     19.95400      0.04480    38    646251398178053376 -0.20  0  0     2MASS 09332805+2654495 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.649      0.050     15.064      0.056     14.344      0.058     14.258      0.029     13.894      0.041     12.161      0.000
  J0935-2934    143.866790843    -29.582865449     -6.07770     10.93070     82.34180     12.56920     18.69200      0.03780    42   5632725432610141568  0.16  0  1     2MASS 09352803-2934596 2008AJ....136.1290R         L0 2008AJ....136.1290R       L0.5 2014APJ...794..143B     14.036      0.029     13.312      0.029     12.822      0.027     12.420      0.022     12.126      0.023     11.694      0.206
  J0938+0443    144.745312202      4.728671853     -7.89170     13.27380    -43.41770     13.31910     19.71200      0.03610    76   3851468354540078208 -0.03  0  1     2MASS 09385888+0443438 2010AJ....139.1808S         L0 2010AJ....139.1808S         M8 2014APJ...794..143B     15.243      0.052     14.498      0.052     14.004      0.065     13.801      0.026     13.605      0.036     11.958      0.000
  J0939+3412    144.776561863     34.215680767   -107.06620     10.44330    -64.31160     12.62900     19.99000      0.03720    86    797324875655660288 -0.09  0  0     2MASS 09390651+3412574 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.584      0.051     14.883      0.056     14.296      0.061     14.051      0.027     13.631      0.035     11.908      0.000
  J1004+5022    151.085070892     50.382330675   -149.23970      7.95630   -204.98140     12.47730     19.87600      0.03100   109    824017070902482688  0.30  0  0                  G 196-3 B 1998SCI...282.1309R    L3 Î² 2008APJ...689.1295K    L3 Î³ 2013APJ...772...79A     14.831      0.047     13.648      0.043     12.778      0.034     11.700      0.023     11.134      0.024     10.273      0.068
  J1004-3335    151.165568173    -33.590119631    373.41710     10.57990   -380.05390     12.70070     19.36300      0.01460   172   5458784415378809728  0.06  0  1                LHS 5166 B  2002APJ...575..484G         L4 2002APJ...575..484G      L4.5: 2014APJ...794..143B     14.480      0.035     13.490      0.036     12.924      0.024     12.285      0.082     11.998      0.072     12.667      0.538
  J1004-1318    151.167376294    -13.306100561   -121.10970     11.59720   -197.43760     11.91710     19.59000      0.03050    53   3765325471089276288  0.40  0  0      DENIS J1004403-131818 2010A&A...517A..53M         L0 2010A&A...517A..53M        L1: 2013AJ....146..161M     14.685      0.037     13.883      0.036     13.357      0.044     12.783      0.023     12.495      0.024     12.176      0.432
  J1004+6146    151.176975812     61.774328329    -66.43260      6.21100    -80.07550     13.13260     19.92600      0.02260   223   1051212349711087488 -0.12  0  0     2MASS 10044261+6146287 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.547      0.055     14.787      0.071     14.283      0.062     13.986      0.024     13.708      0.028     12.761      0.415
  J1008+4707    152.185432457     47.126682870    -99.46870      8.12160   -169.17210     11.93690     20.28600      0.04880    39    822501084886320128 -0.15  0  0     2MASS 10084466+4707388 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.933      0.090     15.242      0.107     14.910      0.120     14.474      0.028     14.176      0.041     12.612      0.000
  J1011+3826    152.771092840     38.437373021   -145.66210      9.30920   -244.49840     11.88480     19.39600      0.03950   105    802502342768747392 -0.03  0  0     2MASS 10110527+3826186 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     14.926      0.032     14.201      0.036     13.771      0.033     13.421      0.025     13.145      0.028     11.986      0.000
  J1017+1308    154.281628537     13.143879240     43.14690     11.35750   -112.29170     11.66310     18.76900      0.03350    39   3886930903070855936  0.01  0  1     2MASSI J1017075+130839 2003AJ....126.2421C        L2: 2003AJ....126.2421C         L1 2003IAUS..211..197W     14.096      0.024     13.284      0.027     12.710      0.023     12.310      0.024     12.056      0.023     11.762      0.284
  J1017+4310    154.426846456     43.182308540    -50.94800      8.70670   -130.86960     11.94040     20.15700      0.11260    23    805894095620995840  0.03  0  0     2MASS 10174252+4310584 2010AJ....139.1808S         L1 2010AJ....139.1808S         L1 2014APJ...794..143B     15.548      0.070     14.894      0.082     14.517      0.099     13.944      0.026     13.648      0.034     12.062      0.000
  J1019-2707    154.848889270    -27.121292886   -627.71040     11.19200     30.97530     12.57470     17.94800      0.02200    77   5471876437768940416 -0.12  0  0      DENIS J1019245-270717 2010A&A...517A..53M       L0.5 2010A&A...517A..53M         M9 2014APJ...794..143B     13.526      0.030     12.906      0.023     12.471      0.022     12.161      0.023     11.856      0.022     11.337      0.151
  J1022+4114    155.561325935     41.240115731   -115.65070      8.94360   -135.55860     11.89380     19.39900      0.04590   112    804745827527463808 -0.00  0  0                 HD 89744 B 2001AJ....122.1989W         L0 2001AJ....122.1989W        ...                 ...     14.901      0.037     14.022      0.033     13.608      0.039     13.185      0.024     12.938      0.026     12.036      0.000
  J1029+1626    157.341971130     16.446233766    356.19470     11.18910   -364.25610     11.66650     18.96500      0.02350    44   3889368043607829376 -0.03  0  0     2MASSI J1029216+162652 2000AJ....120..447K       L2.5 2000AJ....120..447K         L3 2014APJ...794..143B     14.294      0.027     13.331      0.027     12.623      0.021     12.072      0.023     11.800      0.023     11.374      0.173
  J1046+4441    161.577308138     44.687018454   -147.70390      9.62060   -112.06310     13.53180     20.51600      0.04390   244    781364918917080192 -0.01  0  0     2MASS 10461875+4441149 2010APJS..190..100K        ...                 ... L5 p(blue) 2010APJS..190..100K     15.622      0.058     14.656      0.058     14.130      0.053     13.542      0.025     13.289      0.029     12.069      0.000
  J1047-1815    161.877816870    -18.265766556   -357.84280     11.34070     40.39880     11.94250     18.77900      0.01740   102   3555963059703156224 -0.12  0  1         DENIS-P J1047-1815 1999AJ....118.2466M       L2.5 1999AJ....118.2466M       L0.5 2014APJ...794..143B     14.199      0.029     13.423      0.030     12.891      0.030     12.579      0.024     12.325      0.023     12.291      0.472
  J1051+1311    162.963234282     13.187771132    -98.80000     11.37720    -29.27540     11.68540     19.43900      0.04760    50   3872859868654473472  0.11  0  0     2MASS 10515129+1311164 2008AJ....135..785W         L0 2008AJ....135..785W      M9.5: 2014APJ...794..143B     14.832      0.033     14.119      0.035     13.629      0.038     13.189      0.025     12.870      0.027     11.800      0.000
  J1053+6423    163.413089284     64.397636088    -70.11050      5.44710     -2.02510     12.60540     20.42100      0.08250    32   1055501338413128192 -0.40  0  1     2MASS 10533931+6423515 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     16.316      0.119     15.343      0.120     15.159      0.165     14.770      0.029     14.530      0.046     12.221      0.000
  J1058-1548    164.698204543    -15.804664385   -259.69110     11.42470     26.08100     11.87360     18.99000      0.02040    76   3562717226488303360  0.09  0  1       DENIS-P J1058.7-1548 1997A&A...327L..25D         L3 1999APJ...519..802K         L3 2004AJ....127.3553K     14.155      0.035     13.226      0.025     12.532      0.029     12.081      0.024     11.784      0.022     11.694      0.266
  J1100+4957    165.039219031     49.962436865   -149.42070      7.99290   -144.64780     12.42500     20.09200      0.05640    58    833043374172123520  0.03  0  1     2MASS 11000965+4957470 2008AJ....136.1290R       L3.5 2008AJ....136.1290R        ...                 ...     15.282      0.043     14.192      0.041     13.474      0.033     12.970      0.024     12.622      0.023     12.246      0.408
  J1100-2718    165.045714604    -27.310717626   -276.69130     12.66820      4.36880     14.25750     20.00300      0.02720   129   5456895832358114048 -0.02  0  1     2MASS 11001126-2718386 2010APJS..190..100K         L1 2010APJS..190..100K       T2.5 2010APJS..190..100K     15.445      0.045     14.569      0.046     14.176      0.071     13.777      0.047     13.548      0.050     12.125      0.000
  J1104+1959    166.005571328     19.989866145     60.20610     12.72850    119.80100     13.54460     19.45800      0.03930    67   3985153334796556928  0.26  0  0     2MASSI J1104012+195921 2003AJ....126.2421C         L4 2003AJ....126.2421C        ...                 ...     14.380      0.026     13.476      0.034     12.950      0.029     12.345      0.023     12.084      0.023     11.771      0.262
  J1108+6830    167.125526452     68.503816657   -242.18660      4.60500   -202.61820     12.56680     17.91600      0.00970   156   1060313492785021312  0.21  0  0     2MASSW J1108307+683017 2000AJ....120.1085G         L1 2000AJ....120.1085G        ...                 ...     13.123      0.024     12.235      0.021     11.583      0.019     11.115      0.023     10.761      0.020     10.168      0.049
  J1112+3548    168.105599046     35.802910685   -242.11850      9.70140   -161.51940     11.96170     19.73800      0.03960    56    761918578311083264  0.29  0  0                  Gl 417 BC 2000AJ....120..447K       L4.5 2000AJ....120..447K         L5 2014APJ...794..143B     14.584      0.033     13.499      0.032     12.721      0.028     11.981      0.023     11.653      0.021     11.036      0.133
  J1113-0002    168.320710215     -0.046373273     24.28040     12.44570    -11.45770     12.44570     19.62400      0.02790    97   3804048651417278976  0.04  0  1     2MASS 11131694-0002467 2002AJ....123.3409H         L0 2002AJ....123.3409H        ...                 ...     15.080      0.036     14.297      0.045     13.803      0.051     13.466      0.025     13.204      0.031     12.093      0.000
  J1116+6037    169.199901619     60.625365362    -14.82030      6.13630     20.86940     12.50990     20.54900      0.10110    21    861175646184635008 -0.33  0  1     2MASS 11164800+6037309 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     16.376      0.102     15.498      0.132     15.450      0.183     15.055      0.032     14.866      0.060     12.886      0.000
  J1126+5816    171.696419303     58.274802105     46.52900      7.06490   -222.00130     13.43530     20.27100      0.04030   102    858218720114699904 -0.31  0  1     2MASS 11264705+5816325 2010AJ....139.1808S         L3 2010AJ....139.1808S       L1.5 2014APJ...794..143B     15.837      0.076     15.112      0.084     14.543      0.083     14.228      0.027     13.948      0.039     12.212      0.000
  J1127+4705    171.777196344     47.096565278    -55.94830      8.56690    -35.57540     12.58420     19.71400      0.01790   172    785733068161334656 -0.06  0  0     2MASS 11270661+4705481 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.197      0.034     14.499      0.033     13.906      0.043     13.615      0.025     13.330      0.029     12.695      0.502
  J1133+1311    173.435393210     13.190211959   -226.95260     11.41690   -131.35080     11.72630     20.22700      0.05740    67   3917930950515862272 -0.05  0  0     2MASS 11334475+1311269 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.698      0.052     14.933      0.061     14.422      0.051     14.072      0.027     13.825      0.039     12.357      0.000
  J1138+6740    174.638075714     67.677279386     19.70120      4.78450   -136.74680     12.59670     19.63900      0.02840    69   1058090348993305600 -0.08  0  0     2MASS 11383308+6740403 2002AJ....123.3409H         L0 2002AJ....123.3409H        ...                 ...     15.215      0.041     14.482      0.050     13.950      0.046     13.650      0.025     13.367      0.028     12.770      0.000
  J1139-0310    174.923948215     -3.168105085   -165.47480     12.46060    -79.49600     12.47970     18.83900      0.02310   120   3792303255892637184 -0.06  0  0     2MASS 11394192-0310039 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     14.403      0.030     13.710      0.032     13.203      0.037     12.916      0.023     12.646      0.026     11.720      0.279
  J1141+4116    175.434138370     41.282303513     58.33140      8.95110    -31.09850     11.91140     20.01700      0.03520    85    769093437143675776 -0.17  0  0     2MASS 11414410+4116568 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.683      0.067     14.784      0.065     14.567      0.075     14.174      0.028     13.921      0.036     11.852      0.000
  J1145+2317    176.488722627     23.291272872    125.55190     11.67230    -74.56000     12.70800     20.01500      0.04440    75   4004016590642723584  0.01  0  1     2MASSW J1145572+231730 1999APJ...519..802K       L1.5 1999APJ...519..802K        ...                 ...     15.385      0.050     14.549      0.048     13.945      0.057     13.537      0.025     13.262      0.030     12.596      0.000
  J1148+0254    177.017453667      2.901279852    -48.85230     13.33640    -74.75870     13.35350     20.52100      0.12110    26   3895693357910092800 -0.09  0  1     2MASS 11480423+0254057 2002AJ....123.3409H         L0 2002AJ....123.3409H        ...                 ...     16.112      0.099     15.376      0.121     15.203      0.207     14.495      0.031     14.276      0.050     11.966      0.000
  J1149-0153    177.300631224     -1.883588286   -149.97160     12.42670    -37.53470     12.43340     18.91600      0.01010   276   3794336635144108032 -0.34  0  0     2MASS 11491231-0153003 2010AJ....139.1808S         L1 2010AJ....139.1808S       M8.5 2014APJ...794..143B     14.671      0.037     14.131      0.044     13.709      0.066     13.398      0.026     13.050      0.030     11.721      0.289
  J1153+5032    178.415771288     50.536045993     74.15880      7.91090     30.94080     12.44660     18.59100      0.01060   465    791085971801717632 -0.18  0  1     2MASS 11533966+5032092 2008AJ....136.1290R        L1: 2008AJ....136.1290R       L0.5 2014APJ...794..143B     14.189      0.029     13.305      0.026     12.851      0.026     12.499      0.023     12.262      0.023     11.799      0.211
  J1154+6234    178.645828545     62.577264553   -156.60560      5.78700     -8.47590     12.56530     19.90700      0.03640    98    860080399458690432  0.01  0  1     2MASS 11543535+6234382 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.401      0.053     14.804      0.065     14.259      0.069     13.939      0.025     13.677      0.032     12.230      0.000
  J1154-3400    178.675082574    -34.010792778   -167.05000     10.46860     12.75080     12.62900     18.91200      0.01270   130   3466649768834035712  0.22  0  1     2MASS 11544223-3400390 2003AJ....126.1526B         L0 2008APJ...689.1295K       L0.5 2014APJ...794..143B     14.195      0.033     13.331      0.028     12.851      0.033     12.360      0.022     12.048      0.022     11.557      0.154
  J1155-3727    178.914995615    -37.463125382     53.34680     10.05010   -775.37040     12.66160     17.49400      0.01240    35   3460806513073471488  0.02  0  1     2MASSW J1155395-372735 2002APJ...575..484G         L2 2002APJ...575..484G       L2.5 2014APJ...794..143B     12.811      0.024     12.040      0.026     11.462      0.021     11.042      0.023     10.751      0.020     10.232      0.058
  J1155+0559    178.972687210      5.999092353   -449.40660     13.34580    -65.41570     13.41930     20.76000      0.06920    72   3898232100192623872  0.00  0  1     2MASS 11555389+0559577 2004AJ....127.3553K        ...                 ...       L7.5 2004AJ....127.3553K     15.660      0.077     14.703      0.070     14.118      0.075     13.307      0.025     12.874      0.029     11.968      0.331
  J1158+0435    179.588776630      4.580151517    564.39110     14.05710   -919.21720     14.10210     20.42700      0.03950   106   3896357089270247168 -0.24  0  0     2MASS 11582077+0435014 2010APJS..190..100K      L7 sd 2010APJS..190..100K      L7 sd 2010APJS..190..100K     15.611      0.055     14.684      0.064     14.439      0.064     13.695      0.026     13.361      0.033     12.142      0.380
  J1159+5409    179.918973021     54.160714545   -119.17030      7.29210     -3.15690     12.45420     19.87100      0.02080   206    792627865060597760 -0.01  0  1     2MASS 11594076+5409386 2010AJ....139.1808S         L2 2010AJ....139.1808S         L1 2014APJ...794..143B     15.216      0.044     14.339      0.043     13.755      0.043     13.456      0.024     13.208      0.028     12.610      0.475
  J1202-0227    180.719438127     -2.463308456     24.71550     12.45580     24.58480     12.46730     20.50600      0.03510   146   3601506205716698496  0.27  0  1     2MASS 12025263-0227483 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.737      0.065     15.040      0.069     14.374      0.088     14.119      0.029     13.866      0.040     12.326      0.000
  J1203+0015    180.987160047      0.262735352  -1220.41910     13.37460   -285.78400     13.37470     18.87500      0.01500   314   3698979462000722560  0.13  1  0  SDSSp J120358.19+001550.3 2000AJ....119..928F         L3 2000AJ....119..928F         L5 2014APJ...794..143B     14.006      0.026     13.056      0.024     12.476      0.024     11.900      0.024     11.645      0.022     11.160      0.179
  J1204+3212    181.126860438     32.216400316     69.24300     11.42320    -34.49930     13.50190     18.36800      0.00830   115   4026880286401920640  0.05  0  1     2MASSI J1204303+321259 2003AJ....126.2421C         L0 2003AJ....126.2421C         M9 2003IAUS..211..197W     13.818      0.035     13.091      0.038     12.515      0.028     12.213      0.023     11.981      0.023     11.524      0.207
  J1206-3937    181.708957609    -39.624350920     29.03550     10.25020   -101.98900     13.30770     18.90700      0.01560   107   3459368076986593408 -0.07  0  0      DENIS J1206501-393725 2010A&A...517A..53M         L2 2010A&A...517A..53M         L2 2014APJ...794..143B     14.316      0.032     13.598      0.029     13.094      0.026     12.786      0.023     12.511      0.024     11.969      0.199
      TWA27A    181.889101533    -39.548436741    -64.57650      9.79210    -23.96050     12.69910     17.30100      0.01990   126   3459372646830687104 -0.03  0  0                   TWA 27 A 2002APJ...575..484G       M8 p 2002APJ...575..484G    M8 Î³ 2013APJ...772...79A     12.995      0.026     12.388      0.027     11.945      0.026     11.574      0.023     11.017      0.020      9.469      0.031
  J1207-3909    181.907774275    -39.151248229   -130.82920      9.84790     37.88270     12.69910     19.40600      0.02380   127   3459487137773152128  0.06  0  1     2MASS 12073804-3909050 2008AJ....136.1290R        L2: 2008AJ....136.1290R         L1 2014APJ...794..143B     14.689      0.040     13.817      0.027     13.244      0.038     12.852      0.024     12.552      0.024     12.339      0.293
  J1207+0244    181.944467312      2.740777310   -507.08370     13.35940    125.73930     13.37470     20.86400      0.07640    29   3891943958833927424  0.14  0  0     2MASS 12074717+0244249 2002AJ....123.3409H         L8 2002AJ....123.3409H         T0 2006APJ...639.1095B     15.580      0.070     14.561      0.064     13.986      0.059     13.428      0.025     12.792      0.027     11.467      0.214
  J1208+4452    182.090275116     44.873504283    -67.89060      9.55100      9.96040     13.47750     20.39500      0.03600   148   1539320573855169408 -0.03  0  1     2MASS 12082176+4452244 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.926      0.089     15.114      0.097     14.711      0.088     14.417      0.028     14.142      0.039     12.053      0.000
  J1209+3233    182.276693950     32.558237662   -108.91490      9.98460    190.08380     11.84630     19.78500      0.02250   118   4026938869755899392 -0.02  0  0     2MASS 12090655+3233264 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     15.301      0.048     14.611      0.052     14.170      0.064     13.930      0.027     13.568      0.032     12.216      0.376
  J1209+5429    182.317516415     54.497264551      5.50010      7.23320     10.30220     12.45500     20.05100      0.02800   102   1573122103912249088 -0.05  0  1     2MASS 12091619+5429499 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.518      0.061     14.662      0.061     14.224      0.063     13.720      0.025     13.587      0.031     12.328      0.000
  J1213-0432    183.262390716     -4.545627417   -367.68720     12.45980    -30.42640     12.49910     19.67800      0.03770   180   3597096309389074816  0.10  0  1     2MASSI J1213033-043243 2003AJ....126.2421C         L5 2003AJ....126.2421C         L4 2014APJ...794..143B     14.683      0.036     13.648      0.025     13.014      0.030     12.376      0.024     12.076      0.024     11.052      0.216
  J1214+3721    183.639607188     37.353337320   -122.55340     10.64730     15.66490     13.39440     20.46800      0.04950    70   4030408065165389696 -0.22  0  1     2MASS 12143365+3721117 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     16.188      0.084     15.495      0.119     15.070      0.118     14.684      0.030     14.406      0.047     12.288      0.000
  J1217+1427    184.401586121     14.453187431    -88.98980     13.06070    -33.82160     13.48750     20.77400      0.10590    27   3921177219942653696  0.09  0  0                HIP 59933 B 2014APJ...792..119D        L1  MAROCCO_et_al_2017_         L1 2014APJ...792..119D     16.101      0.087     15.162      0.075     14.616      0.084     14.134      0.027     13.964      0.040     12.567      0.000
  J1221+0257    185.364866020      2.955310275   -137.20080     13.37210    -50.27140     13.38990     17.64700      0.01530   149   3701479918946381184 -0.02  0  1     2MASS 12212770+0257198 2008AJ....136.1290R         L0 2008AJ....136.1290R        ...                 ...     13.169      0.023     12.410      0.025     11.953      0.026     11.646      0.022     11.367      0.022     10.829      0.145
  J1228+5833    187.077624802     58.561969744     57.12440      6.64410     71.91670     12.73840     20.19700      0.03960    78   1580883212896723456 -0.21  0  0     2MASS 12281851+5833419 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.910      0.100     15.212      0.099     14.894      0.143     14.354      0.028     14.021      0.036     12.279      0.000
  J1228+0050    187.230600624      0.845439565    -41.99860     13.38840    -29.14790     13.38990     20.32400      0.02410    98   3696867742547253760  0.21  0  1     2MASS 12285538+0050440 2002AJ....123.3409H         L0 2002AJ....123.3409H        ...                 ...     15.613      0.061     14.825      0.059     14.162      0.077     13.797      0.026     13.325      0.036     11.718      0.000
  J1230+2827    187.687838943     28.465921631   -485.38170     11.88710    -67.45970     13.52180     20.80800      0.07640    54   4010768695843696896  0.15  0  0     2MASS 12304562+2827583 2009AJ....137..304S        ...                 ...         L1 2009AJ....137..304S     16.073      0.088     15.005      0.081     14.434      0.062     13.974      0.026     13.668      0.034     12.092      0.000
  J1232-0951    188.075369100     -9.864477414   -184.87180     13.22970   -125.32920     13.42820     18.48100      0.03390    77   3579412034951072000  0.25  0  1     2MASS 12321827-0951502 2008AJ....136.1290R         L0 2008AJ....136.1290R       M9.5 2014APJ...794..143B     13.727      0.027     13.074      0.021     12.554      0.030     12.233      0.023     11.947      0.022     11.655      0.274
  J1244+1024    191.106339209     10.409718847   -433.60130     13.21950   -555.47220     13.44080     20.00000      0.03230    88   3927262643139914240 -0.74  0  0   ULAS J124425.90+102441.9 2012A&A...542A.105L        ...                 ...    L0.5 sd 2012A&A...542A.105L     16.198      0.128     15.650      0.161     15.400      0.000     15.453      0.041     15.138      0.088     12.524      0.000
  J1245+4902    191.481831360     49.036479608    -12.93070      8.27680     46.61000     12.62520     19.88400      0.02320   230   1567536378685471104 -0.65  0  0     2MASS 12455566+4902105 2010AJ....139.1808S         L1 2010AJ....139.1808S        M8: 2014APJ...794..143B     15.952      0.075     15.357      0.086     15.201      0.142     14.784      0.031     14.547      0.052     12.221      0.000
  J1246+6150    191.677953399     61.848268045    -48.86580      5.96900    -55.56980     12.65130     20.44800      0.05160    48   1580526868049397632 -0.17  0  0     2MASS 12464281+6150546 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     16.121      0.079     15.314      0.095     14.794      0.091     14.798      0.029     14.510      0.044     12.972      0.498
  J1249+4157    192.284780056     41.957630104   -287.62560     10.04660    -83.24480     13.51000     19.83500      0.01640   421   1528191733769486720 -0.11  0  0     2MASS 12490872+4157286 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.441      0.046     14.694      0.057     14.292      0.054     13.916      0.026     13.579      0.031     12.887      0.542
  J1250+4418    192.690556278     44.314016684     40.35400      8.58990   -282.47270     12.00510     20.29100      0.02740   244   1528891675999830912 -0.66  0  1     2MASS 12504567+4418551 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     16.453      0.136     16.163      0.255     15.111      0.190     15.176      0.034     14.884      0.059     12.033      0.000
  J1251+6243    192.868124270     62.719572572    -28.24090      5.75820    -22.15280     12.56290     19.40500      0.01780   140   1676550242160136448 -0.90  0  1     2MASS 12512841+6243108 2009A&A...497..619Z         L4 2009A&A...497..619Z         L4 2014APJ...794..143B     15.485      0.058     14.858      0.056     14.357      0.071     14.198      0.026     14.003      0.034     12.972      0.480
  J1253-5709    193.283740195    -57.158873709  -1551.40500      7.27840   -477.30830     13.42100     17.22200      0.00660    89   6060561075025335680 -0.77  0  0    DENIS-P J1253108-570924 2008MNRAS.383..831P       L0.5 2008MNRAS.383..831P        ...                 ...     13.454      0.023     12.666      0.026     12.051      0.024     11.547      0.023     11.342      0.020     10.547      0.056
  J1254+2938    193.656515309     29.642241393    -55.77570     11.48350    -54.81090     13.21270     20.05800      0.03740    99   1464948134177402496  0.10  0  0     2MASS 12543762+2938328 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.456      0.056     14.596      0.064     14.178      0.056     13.777      0.026     13.484      0.031     11.957      0.234
  J1256-0224    194.152609585     -2.415767486   -508.74350     12.51510   -287.13270     12.52620     19.83600      0.02770   104   3685444645661181696 -1.04  0  0     2MASS 12563716-0224522 2009APJ...694L.140S    L3.5 sd 2009AJ....138.1563B        ...                 ...     16.099      0.105     15.792      0.148     15.439      0.000     15.210      0.036     15.005      0.080     12.406      0.000
  J1256+1514    194.190938683     15.245435830     10.69480     11.34400      3.66720     11.75780     20.66100      0.05920    45   3931187929717364608  0.03  0  1     2MASS 12564581+1514435 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     16.133      0.076     15.393      0.105     14.920      0.102     14.675      0.031     14.390      0.050     12.527      0.000
  J1302+5126    195.645721507     51.433045483    190.01060      7.91000   -146.94720     12.68790     20.23800      0.03430   139   1557544674141786624  0.19  0  0     2MASS 13023465+5126012 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.543      0.070     15.024      0.089     14.367      0.084     14.145      0.026     13.918      0.035     12.719      0.000
  J1305-2541    196.415856533    -25.685092342   -317.88250     10.81510    -21.04970     12.00090     18.92300      0.26670    11   6187779556808949888  0.85  0  1                Kelu-1 AabB 1997APJ...491L.107R         L2 1999APJ...519..802K L0.5 p(red 2008ARXIV0811.0556S     13.414      0.026     12.392      0.025     11.747      0.023     11.251      0.024     10.922      0.021     10.418      0.064
  J1305+2046    196.420879981     20.777964509    -52.56570     11.79210     77.41200     12.61240     20.08900      0.03780    69   3943239882828182784  0.07  0  1                    GJ 499C 2003AJ....126.2421C        L4: 2003AJ....126.2421C         L5 2013MNRAS.431.2745G     15.201      0.053     14.040      0.042     13.368      0.039     12.595      0.024     12.180      0.023     11.401      0.179
  J1306+3820    196.571179658     38.341523929   -149.79470     10.40730    -13.38540     13.26910     19.39800      0.01720   200   1522768049067813504  0.27  0  1     2MASS 13061727+3820296 2008AJ....136.1290R         L0 2008AJ....136.1290R       L0.5 2014APJ...794..143B     14.630      0.031     13.797      0.040     13.219      0.035     12.919      0.024     12.602      0.024     11.848      0.211
  J1308+0818    197.128422454      8.314741728   -241.53780     13.31630     55.54610     13.45770     19.79800      0.01710   238   3730898765591180672  0.17  0  1     2MASS 13083106+0818522 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     15.127      0.049     14.353      0.060     13.845      0.069     13.505      0.025     13.280      0.030     12.304      0.409
  J1312+2909    198.091496399     29.159365112    202.82510     11.58600   -118.75630     13.26740     20.01500      0.02610   227   1462623216840483328  0.19  0  0     2MASS 13122172+2909354 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     15.328      0.056     14.776      0.085     14.296      0.072     14.001      0.027     13.679      0.033     12.872      0.000
  J1315+2454    198.939644229     24.901973845    -51.12020     12.03550    -12.81270     13.26910     20.07900      0.03360   106   1447035882875220736  0.04  0  0     2MASS 13154557+2454072 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     15.536      0.065     14.765      0.072     14.360      0.068     14.005      0.026     13.674      0.033     12.720      0.484
  J1320+0409    200.182423554      4.152127265   -497.15280     13.36450    206.59820     13.39970     19.98800      0.08800    60   3715937882671184128  0.00  0  0     2MASS 13204427+0409045 2008AJ....136.1290R       L3:: 2008AJ....136.1290R       L2.5 2014APJ...794..143B     15.246      0.046     14.302      0.029     13.621      0.046     13.179      0.024     12.933      0.026     12.095      0.000
  J1323-1806    200.899400309    -18.110742189   -111.84280     11.96220    -47.63970     12.58570     19.70100      0.02550    85   3507934197073671424  0.30  0  1         DENIS-P J1323-1806 1999AJ....118.2466M         L0 1999AJ....118.2466M         L0 2014APJ...794..143B     14.903      0.036     14.193      0.046     13.663      0.047     13.331      0.025     13.069      0.030     12.845      0.530
  J1327+0759    201.812380831      7.993163935   -278.02070     13.31550   -149.46970     13.44610     18.98600      0.01430    79   3719698860977778304 -0.19  0  1     2MASS 13271524+0759375 2010AJ....139.1808S         L1 2010AJ....139.1808S       L0.5 2014APJ...794..143B     14.599      0.039     13.785      0.042     13.236      0.037     12.833      0.024     12.552      0.025     12.086      0.369
  J1331+3407    202.886103214     34.132075685   -367.72880     11.16050   -193.02880     13.48300     18.73600      0.01190   392   1470080890679613696 -0.10  0  0     2MASS 13313310+3407583 2008AJ....136.1290R         L0 2008AJ....136.1290R  L1 p(red) 2010APJS..190..100K     14.333      0.027     13.401      0.031     12.885      0.022     12.577      0.023     12.341      0.022     11.754      0.234
  J1332+3258    203.240476162     32.970087307    -46.85480     11.31160    -84.70170     13.48300     20.90500      0.13980    29   1469127068637725952 -0.16  0  1     2MASS 13325777+3258135 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     16.567      0.111     15.489      0.112     15.330      0.119     15.005      0.032     14.828      0.057     12.458      0.000
  J1333+1509    203.302706739     15.165756249   -165.36980     11.35420    -15.28950     11.76390     20.08300      0.02930   154   3741883608307090560 -0.26  0  1     2MASS 13331284+1509569 2010AJ....139.1808S         L0 2010AJ....139.1808S         M8 2014APJ...794..143B     15.839      0.071     15.275      0.091     15.086      0.138     14.611      0.030     14.369      0.048     12.437      0.000
  J1334+1940    203.525535993     19.676867656    -81.31370     10.68130     87.54450     11.34370     20.08900      0.02860   156   1248973019345750272 -0.01  0  1     2MASSW J1334062+194034 1999APJ...519..802K       L1.5 1999APJ...519..802K        ...                 ...     15.477      0.059     14.833      0.065     14.001      0.053     13.684      0.025     13.395      0.030     12.155      0.343
  J1334-8226    203.547610955    -82.439680575    -98.21720      1.76650     24.12850     13.42640     19.22900      0.02020    85   5771194186096748672  0.16  0  1     2MASS 13341216-8226232 2010APJS..190..100K         L0 2010APJS..190..100K        ...                 ...     14.566      0.045     13.751      0.044     13.182      0.047     12.934      0.024     12.708      0.023     12.162      0.250
  J1336+3743    204.168019605     37.722735241   -214.83760      9.42790    -74.08790     11.91920     18.90300      0.01370   281   1475531925732254080 -0.09  0  1     2MASS 13364062+3743230 2007AJ....133..439C         L1 2007AJ....133..439C       L0.5 2014APJ...794..143B     14.412      0.029     13.630      0.028     13.099      0.024     12.779      0.024     12.541      0.024     12.453      0.406
  J1337+4938    204.380162228     49.643781831     46.39880      8.24700     53.07240     12.73600     18.15500      0.01060   272   1558581646751282432 -0.11  0  0     2MASS 13373116+4938367 2007AJ....133..439C         L0 2007AJ....133..439C         M9 2014APJ...794..143B     13.765      0.028     13.035      0.028     12.576      0.030     12.249      0.023     11.946      0.022     11.576      0.150
  J1338+4140    204.608010224     41.674666993   -157.97590      8.90280   -328.03160     11.91920     18.85700      0.02220   386   1500998715270526592 -0.06  0  0     2MASSW J1338261+414034 2000AJ....120..447K       L2.5 2000AJ....120..447K       L2.5 2014APJ...794..143B     14.221      0.025     13.311      0.024     12.771      0.024     12.312      0.022     12.033      0.021     11.711      0.191
  J1341+5510    205.452714149     55.179894581   -140.40520      7.17210    110.11300     12.56060     19.84700      0.02440   210   1562271818226778624  0.06  0  0     2MASS 13414890+5510458 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.209      0.045     14.393      0.041     14.042      0.049     13.598      0.024     13.321      0.028     12.629      0.000
  J1342-0027    205.617837061     -0.451452068   -125.53570     12.48160     18.53260     12.48200     20.09900      0.07130    53   3661915333050345728  0.00  0  0     2MASS 13422841-0027055 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.594      0.060     14.877      0.051     14.297      0.085     14.017      0.027     13.733      0.034     12.378      0.000
  J1347-7610    207.002100091    -76.167687215    344.31450      3.20700    121.50900     13.41390     18.57300      0.01470    62   5789842620562926848  0.28  0  1     2MASS 13475911-7610054 2007A&A...466.1059K         L0 2008MNRAS.383..831P         L0 2007A&A...466.1059K     13.792      0.033     13.045      0.030     12.550      0.032     12.173      0.025     11.865      0.024     11.579      0.128
  J1351+4157    207.947449069     41.963038411    -64.29000     10.06400    -67.70250     13.53460     19.86800      0.01800   284   1501955217372683520  0.17  0  1           PMI 13518+4157 B 2014APJ...792..119D        ...                 ...       L1.5 2014APJ...792..119D     15.081      0.032     14.352      0.049     13.851      0.040     13.464      0.024     13.160      0.027     12.410      0.355
  J1352+3240    208.160908970     32.667211024    -43.04210      9.97130    -43.11500     11.84490     20.73300      0.05560    66   1457475406478826368  0.18  0  0     2MASS 13523867+3240026 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     16.051      0.088     15.287      0.112     14.988      0.127     14.644      0.030     14.405      0.044     12.543      0.000
  J1354+5044    208.663329826     50.747578772   -269.24240      8.05760     13.35660     12.73440     18.91000      0.01200   259   1512371548152280960 -0.02  0  0     2MASS 13543964+5044510 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     14.353      0.033     13.576      0.030     13.157      0.037     12.746      0.023     12.487      0.023     12.152      0.277
  J1358+4234    209.606728757     42.576332939   -101.47920      9.34310     33.28810     12.68790     20.58900      0.03860   111   1499050513812052608 -0.08  0  0     2MASS 13582575+4234342 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     16.164      0.091     15.318      0.087     14.902      0.109     14.490      0.027     14.194      0.038     12.855      0.516
  J1359-4034    209.979795010    -40.585025977     37.22080      9.61760   -497.35640     12.66400     18.16300      0.00920    92   6111126966239469440 -0.06  0  1     2MASS 13595510-4034582 2008AJ....136.1290R         L1 2008AJ....136.1290R        L3: 2014APJ...794..143B     13.645      0.026     13.034      0.028     12.566      0.029     12.207      0.023     11.912      0.022     11.350      0.127
  J1359+3247    209.979687620     32.788392106    -74.82960      9.97710    -82.24000     11.86790     20.04200      0.02050   357   1457702623133347200 -0.04  0  0     2MASS 13595522+3247195 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     15.584      0.054     14.818      0.055     14.312      0.072     13.999      0.026     13.693      0.032     12.398      0.000
  J1404+4453    211.013168332     44.892033748    -84.07300      8.98860    -10.49780     12.68790     20.35900      0.04260    98   1505663079821030400 -0.07  0  1     2MASS 14040328+4453314 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.932      0.077     15.511      0.106     14.772      0.102     14.619      0.028     14.444      0.041     12.630      0.000
  J1404-0224    211.176511419     -2.407328818    -17.58190     12.51290    -14.26710     12.52390     20.53900      0.05110    16   3647162567065806848 -0.15  0  1     2MASS 14044237-0224261 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     16.193      0.080     15.435      0.111     14.995      0.139     14.607      0.029     14.347      0.047     12.729      0.521
  J1404+4634    211.185774606     46.575528208   -242.53660      8.72170    132.63900     12.68790     18.90800      0.01480   225   1506265719564706560  0.07  0  0     2MASS 14044495+4634297 2007AJ....133..439C        L0: 2007AJ....133..439C       M9.5 2014APJ...794..143B     14.338      0.029     13.533      0.024     13.057      0.030     12.445      0.023     12.198      0.022     11.927      0.165
  J1406+5249    211.505832341     52.825157137    -48.44850      7.70250    -27.36480     12.74730     20.17800      0.03410   134   1512892849808507520  0.12  0  0     2MASS 14060148+5249309 2008AJ....135..785W         L0 2008AJ....135..785W         L0 2014APJ...794..143B     15.559      0.052     14.967      0.083     14.562      0.100     14.048      0.025     13.708      0.031     12.279      0.000
  J1409-3357    212.263417010    -33.965500506     96.48730     10.48540     48.79290     12.64260     18.86900      0.01490    59   6123776156029125760 -0.04  0  0     2MASS 14090310-3357565 2008APJ...689.1295K         L2 2008APJ...689.1295K       L1.5 2014APJ...794..143B     14.248      0.026     13.424      0.033     12.865      0.029     12.542      0.023     12.277      0.026     11.856      0.226
  J1409+4327    212.289038192     43.463718499    -58.48540      9.82350    -44.78450     13.53460     20.44200      0.02900   115   1504580919859813632  0.03  0  0     2MASS 14090944+4327500 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.916      0.071     15.108      0.089     14.609      0.073     14.250      0.028     13.887      0.035     12.207      0.000
  J1411+3936    212.817442013     39.610572557   -920.73270     10.44660    119.92270     13.56000     19.21300      0.01910   181   1485548584035554816 -0.05  0  0     2MASSW J1411175+393636 2000AJ....120..447K       L1.5 2000AJ....120..447K       L1.5 2014APJ...794..143B     14.640      0.034     13.772      0.042     13.239      0.035     12.805      0.024     12.536      0.024     12.216      0.260
  J1411+1725    212.889864833     17.425227885      0.49390     12.66520     37.17600     13.27440     20.69000      0.07050    24   1233138918033232128 -0.15  0  1     2MASS 14113356+1725302 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     16.258      0.105     15.397      0.125     14.784      0.091     14.431      0.028     14.195      0.040     12.638      0.000
  J1416+1348    214.100680285     13.807808971     76.30280     13.01500    119.02800     13.40230     18.01200      0.00810   104   1227133699053734528 -0.12  0  1                      SOZ 3 2010A&A...510L...8S         L6 2010APJ...710...45B     L6:: p 2010APJ...710...45B     13.148      0.025     12.456      0.028     12.114      0.023     11.363      0.022     11.026      0.020     10.267      0.055
  J1418+6000    214.745366936     60.005116418     -8.18840      6.32340    -66.92930     12.64890     19.67500      0.01720   209   1660299597739979392 -0.06  0  1     2MASS 14185890+6000194 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.235      0.041     14.484      0.045     13.930      0.047     13.644      0.024     13.397      0.027     12.616      0.000
  J1420+2131    215.241942887     21.532931353   -328.88530     11.79050    190.04830     12.67520     19.67800      0.02830   112   1252671918193279616 -0.03  0  0     2MASS 14205843+2131555 2010AJ....139.1808S         L1 2010AJ....139.1808S        L0: 2014APJ...794..143B     15.124      0.041     14.518      0.054     14.056      0.062     13.643      0.025     13.360      0.028     12.270      0.000
  J1428+5923    217.128802080     59.392621009   -209.47250      6.79400   -137.09740     13.34380     19.75200      0.01830   223   1611997094153823104  0.15  0  1     2MASS 14283132+5923354 2008AJ....136.1290R         L4 2008AJ....136.1290R       L4.5 2014APJ...794..143B     14.781      0.035     13.875      0.037     13.265      0.026     12.655      0.024     12.413      0.022     11.729      0.158
  J1429+5730    217.368934553     57.515493533     25.11810      7.22920     75.62720     13.46050     19.70800      0.02060   201   1610979010812148224 -0.16  0  1     2MASS 14292849+5730546 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.365      0.049     14.515      0.054     14.019      0.053     13.693      0.024     13.355      0.026     12.875      0.432
  J1429+3832    217.396200966     38.539388890    -91.63360      9.32630     31.64790     11.92340     20.03500      0.02240   177   1487625660285148160 -0.43  0  0     2MASS 14293522+3832212 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.965      0.076     14.929      0.056     14.534      0.082     14.244      0.026     13.901      0.033     12.594      0.399
  J1431+3513    217.886496146     35.216874373    -37.96210     10.96460     28.71820     13.42100     20.25300      0.02550   196   1480107543372500608  0.08  0  1     2MASS 14313280+3513003 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.591      0.055     14.765      0.054     14.159      0.051     13.853      0.025     13.624      0.030     12.434      0.000
  J1432+3451    218.174963687     34.861481057   -146.18740     10.94550   -109.60130     13.33940     20.26500      0.02450   218   1480049067391928064 -0.07  0  0     2MASS 14324216+3451429 2010AJ....139.1808S         L1 2010AJ....139.1808S         L1 2014APJ...794..143B     15.752      0.107     15.047      0.128     14.768      0.097     14.142      0.035     13.916      0.043     12.598      0.416
  J1434+2202    218.647313127     22.046911475   -754.07100     12.31510    171.45790     13.28660     18.88100      0.01040   123   1242114167025072256 -0.34  0  1     2MASS 14343616+2202463 2009AJ....137..304S        ...                 ...       L2.5 2009AJ....137..304S     14.519      0.036     13.833      0.041     13.545      0.042     13.248      0.024     12.877      0.026     12.746      0.426
  J1440-1303    220.131184313    -13.057655441   -385.30740     13.33120    -85.73220     13.68510     20.05500      0.03050    75   6323304363616153344  0.10  0  0     2MASS 14403186-1303263 2010APJS..190..100K         L1 2010APJS..190..100K L1 p(blue) 2010APJS..190..100K     15.379      0.050     14.719      0.082     14.251      0.065     13.941      0.026     13.738      0.036     12.634      0.428
  J1448+3719    222.177703839     37.325686424    -94.34000      9.48430     20.42390     11.92690     19.97400      0.01870   186   1294646285684485120  0.17  0  0     2MASS 14484277+3719321 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.308      0.000     14.467      0.057     14.032      0.000     13.672      0.025     13.395      0.027     12.319      0.262
  J1455+2619    223.762694232     26.321692702    182.57070     11.42130   -140.28600     12.74250     19.90800      0.03060   157   1268904901707162496  0.19  0  0     2MASS 14550283+2619202 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.140      0.049     14.528      0.057     13.867      0.063     13.424      0.024     13.150      0.026     12.483      0.274
  J1505+6105    226.474062677     61.097032510    -23.21280      6.14210     -1.48340     12.70800     18.78000      0.01120   234   1616177467427816832 -0.48  0  1     2MASS 15055382+6105493 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     14.755      0.034     14.161      0.044     13.772      0.049     13.524      0.024     13.301      0.026     12.633      0.305
  J1512+3403    228.170436769     34.063867839    238.11330      9.83620    -15.07360     11.87360     19.65300      0.01510   216   1290498996544435200 -0.13  0  1     2MASS 15124058+3403501 2010AJ....139.1808S         L3 2010AJ....139.1808S       L0.5 2014APJ...794..143B     15.040      0.038     14.046      0.038     13.413      0.037     12.967      0.023     12.730      0.023     12.276      0.228
  J1515+4847    228.747569585     48.800989526   -947.98200      8.85840   1479.84450     13.44880     18.94200      0.03650    51   1589250088360933888 -0.15  1  0     2MASSW J1515008+484742 2003IAUS..211..197W         L6 2007AJ....133..439C         L6 2003IAUS..211..197W     14.111      0.029     13.099      0.031     12.500      0.024     11.734      0.023     11.332      0.021     10.461      0.050
  J1523+1052    230.810396523     10.882936298     27.02460     13.25020    -43.58580     13.49290     20.71000      0.07810    71   1168920292145222784  0.12  0  1     2MASS 15231446+1052592 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     16.087      0.096     15.154      0.075     14.821      0.124     14.180      0.027     13.943      0.041     12.566      0.000
  J1525+2004    231.374025751     20.068781725     32.26720     12.67100    -30.06010     13.49020     19.91500      0.03770    74   1210858070810123392 -0.17  0  1     2MASS 15252973+2004080 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.507      0.051     14.606      0.051     14.016      0.050     13.744      0.026     13.496      0.030     13.148      0.000
  J1526+2808    231.587882318     28.135063690     41.84120     11.27820    -78.00380     12.78940     20.54400      0.06430    50   1271103061675345536  0.04  0  0     2MASS 15262104+2808074 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.919      0.098     15.447      0.139     14.472      0.104     14.150      0.026     14.029      0.035     12.486      0.000
  J1539-0520    234.927152074     -5.344776815    584.86790     12.54900    102.82640     12.60380     18.76700      0.01420    87   4400638923299410048  0.02  0  0 DENIS-P J153941.96-052042. 2004A&A...416L..17K        L4: 2008APJ...689.1295K         L2 2004A&A...416L..17K     13.922      0.029     13.060      0.026     12.575      0.029     12.013      0.023     11.750      0.023     11.676      0.275
  J1543-0147    235.933004900     -1.793704859     -5.38130     12.55210     -2.76240     12.55820     20.59400      0.04870    67   4404042457249554816  0.13  0  1     2MASS 15434392-0147372 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.963      0.086     15.263      0.096     14.952      0.152     14.384      0.034     14.220      0.061     12.278      0.000
  J1546+1609    236.608346302     16.154506132     84.09300     11.47710   -182.90880     11.94890     20.11500      0.02310   274   1196165198144011136 -0.10  0  0     2MASS 15462590+1609192 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     15.714      0.055     14.805      0.061     14.189      0.061     13.930      0.026     13.663      0.033     12.524      0.417
  J1546+2536    236.616900269     25.609941663   -402.51110     12.07040    129.64140     13.38550     20.20300      0.03530   100   1222891473956974336 -0.14  0  0     2MASS 15462849+2536338 2009A&A...497..619Z         L1 2009A&A...497..619Z        ...                 ...     15.760      0.070     15.069      0.083     14.711      0.081     14.295      0.026     13.976      0.036     12.708      0.000
  J1547-2139    236.845040318    -21.654034321    -13.45400     11.17590    -19.67780     12.02450     20.52500      0.09450    66   6240709080204503296 -0.01  0  1   USco J154722.82-213914.3 2008MNRAS.383.1385L         L0 2008MNRAS.383.1385L       L0 p 2008MNRAS.383.1385L     16.030      0.073     15.125      0.049     14.418      0.062     13.690      0.072     13.029      0.033     12.042      0.000
  J1548+2814    237.228744732     28.234524563     22.93800     11.84390    -27.34910     13.44340     20.37500      0.03120   143   1224567915656078336 -0.07  0  1     2MASS 15485487+2814046 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.940      0.081     14.933      0.085     14.450      0.068     14.182      0.026     13.969      0.035     12.701      0.000
  J1550+1455    237.535676088     14.920939844    100.31650     12.09410   -170.35110     12.51610     19.95100      0.02210   183   1192782138303692800  0.51  0  1     2MASS 15500845+1455180 2007AJ....133..439C        L2: 2007AJ....133..439C        ...                 ...     14.776      0.042     13.795      0.040     13.261      0.035     12.656      0.025     12.343      0.024     12.142      0.366
  J1551+5442    237.884971540     54.700563223   -187.14740      7.32430     59.75690     12.67520     19.51200      0.02420   110   1597533701590333440  0.15  0  0     2MASS 15513273+5442010 2010AJ....139.1808S         L0 2010AJ....139.1808S        ...                 ...     14.857      0.040     14.042      0.045     13.504      0.049     13.181      0.023     12.945      0.023     12.484      0.233
  J1555+0017    238.857907847      0.288805584   -247.26660     13.54700    -53.16910     13.54720     19.45100      0.01280   227   4410735566778443904 -0.00  0  1     2MASS 15552614+0017204 2002AJ....123.3409H         L0 2002AJ....123.3409H        ...                 ...     14.954      0.039     14.229      0.043     13.822      0.055     13.449      0.025     13.179      0.029     12.237      0.462
  J1556+1723    239.184725050     17.385821006    -10.37680     12.92310      1.93370     13.54180     19.37300      0.01820   157   1202489863904750208  0.20  0  1     2MASS 15564434+1723089 2010AJ....139.1808S         L0 2010AJ....139.1808S       L0.5 2014APJ...794..143B     14.669      0.033     13.865      0.046     13.347      0.038     12.902      0.024     12.601      0.024     12.083      0.000
  J1600+1708    240.022734075     17.142482661    -24.09870     10.89680      4.33370     11.40340     20.89400      0.08520    48   1199432598811526016  0.23  0  1     2MASSI J1600054+170832 2000AJ....120..447K       L1.5 2000AJ....120..447K         L2 2014APJ...794..143B     16.045      0.091     15.106      0.078     14.678      0.114     14.120      0.026     13.809      0.037     11.930      0.000
  J1605+0421    241.292196806      4.364325988    -24.35460     13.51250    -38.43950     13.55180     19.78500      0.02360   185   4425494341423705344  0.04  0  1     2MASS 16051015+0421521 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.243      0.053     14.379      0.041     13.819      0.044     13.581      0.026     13.319      0.029     12.296      0.000
  J1606-2219    241.515621392    -22.325069612      3.41730     11.73910    -24.49420     12.69030     20.65300      0.05240    88   6243290978320931840  0.02  1  1   USco J160603.75-221930.0 2007MNRAS.379.1423L         L2 2007MNRAS.379.1423L       L2 p 2008MNRAS.383.1385L     15.974      0.103     14.949      0.067     14.550      0.086     13.932      0.030     13.307      0.033     11.620      0.348
  J1607-2211    241.849219100    -22.183959173     -8.62570     11.75090    -25.26070     12.69030     19.75900      0.03000    94   6242548391357382272 -0.11  1  1   USco J160723.82-221102.0 2007MNRAS.379.1423L         L1 2007MNRAS.379.1423L       L1 p 2008MNRAS.383.1385L     15.292      0.060     14.524      0.052     14.086      0.065     13.707      0.027     13.393      0.033     11.846      0.000
  J1607+3459    241.929514981     34.996605309      1.92150      9.74210     45.23870     11.89250     20.04000      0.03960    76   1323976720428854272  0.12  0  1     2MASS 16074308+3459470 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.415      0.045     14.507      0.057     13.963      0.044     13.542      0.024     13.206      0.027     12.289      0.221
  J1616+5213    244.047073225     52.224533968    -28.60580      7.37420     33.38240     12.03820     20.21100      0.04840    80   1424787471246550400  0.31  0  0     2MASS 16161134+5213277 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.397      0.044     14.631      0.046     14.179      0.066     13.771      0.024     13.432      0.025     13.183      0.434
  J1618-1321    244.687127552    -13.358654816   -113.57180     12.33220    -89.13740     12.67520     19.01000      0.03420   101   4329787042547326592  0.26  0  1     2MASS 16184503-1321297 2008APJ...689.1295K        L0: 2008APJ...689.1295K       M9.5 2014APJ...794..143B     14.247      0.024     13.402      0.026     12.920      0.026     12.556      0.024     12.294      0.024     11.854      0.332
  J1619+0050    244.868181869      0.836246828     57.66960     13.65120    -92.41750     13.65260     19.04300      0.01620   173   4408577118080317056 -0.01  0  1     2MASS 16192830+0050118 2002AJ....123.3409H         L2 2002AJ....123.3409H       L1.5 2014APJ...794..143B     14.391      0.036     13.665      0.040     13.186      0.040     12.737      0.024     12.453      0.025     11.780      0.274
  J1620-0416    245.107229293     -4.275561421   -422.84290     13.58610    -32.98690     13.62410     19.89900      0.03940    78   4356709207522366464 -0.08  0  1                 GJ 618.1 B 2001AJ....122.1989W       L2.5 2001AJ....122.1989W       L2.5 2014APJ...794..143B     15.283      0.049     14.348      0.040     13.598      0.038     12.840      0.026     12.597      0.026     11.910      0.000
  J1625+3347    246.495937712     33.784420358     18.58250      9.88600   -117.95960     11.89450     19.92600      0.03410   133   1325675328455398400 -0.20  0  1     2MASS 16255899+3347058 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.622      0.053     14.688      0.057     14.229      0.052     13.933      0.025     13.726      0.035     12.221      0.000
  J1628+2428    247.143298027     24.479500234     32.71670     11.57730    -94.05590     12.72080     20.50100      0.02650   160   1302285829913797632  0.02  0  1     2MASS 16283435+2428476 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.902      0.072     14.995      0.080     14.483      0.094     14.091      0.186     13.853      0.033     12.537      0.439
  J1630+0938    247.672172848      9.645443999    -75.95930     13.41520    -69.26050     13.60760     19.70900      0.02490   147   4446555181711083904  0.34  0  1     2MASS 16304139+0938446 2008AJ....136.1290R       L0:: 2008AJ....136.1290R      L0.5: 2014APJ...794..143B     14.871      0.030     13.937      0.036     13.304      0.042     12.880      0.024     12.512      0.026     11.782      0.284
  J1632+3505    248.234270030     35.085152606     91.61260      9.73330    -65.26610     11.89450     19.17800      0.02550   135   1327719286210329344 -0.01  0  0     2MASS 16325610+3505076 2014APJ...794..143B        ...                 ...       L0.5 2014APJ...794..143B     14.650      0.031     13.867      0.031     13.297      0.031     12.892      0.023     12.651      0.022     12.015      0.302
  J1642+3308    250.660622924     33.148909102    -51.68880     10.65650     40.46370     12.72790     19.64400      0.02800    92   1314312185020118144 -0.04  0  1     2MASS 16423861+3308554 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     15.181      0.045     14.450      0.043     14.099      0.063     13.691      0.025     13.396      0.028     12.109      0.000
  J1644+2846    251.158550991     28.770675670    -77.85140     11.18920    -20.53560     12.76500     20.27700      0.03920   122   1310796565308721920 -0.04  0  1     2MASS 16443814+2846147 2010AJ....139.1808S         L2 2010AJ....139.1808S        ...                 ...     15.656      0.071     14.690      0.058     14.179      0.077     13.793      0.025     13.606      0.032     12.162      0.000
  J1644+2600    251.165393543     26.004219623     48.22510     11.47270    149.55050     12.76500     20.04800      0.02810   125   1301178591640305408  0.00  0  0     2MASS 16443963+2600128 2010AJ....139.1808S         L1 2010AJ....139.1808S        ...                 ...     15.466      0.053     14.712      0.060     14.205      0.093     13.938      0.025     13.681      0.032     12.642      0.510
  J1645+3004    251.341595203     30.068341910    -76.68540     11.01510    -73.92060     12.72790     20.02700      0.02810   100   1311454726097258368  0.10  0  0     2MASS 16452207+3004071 2007AJ....133..439C         L3 2007AJ....133..439C       L2.5 2014APJ...794..143B     15.190      0.038     14.213      0.039     13.587      0.038     13.046      0.024     12.723      0.024     12.584      0.421
  J1645-1319    251.340452251    -13.334610955   -375.21000     12.34350   -825.65150     12.68550     17.00200      0.00530   147   4327580052126303360 -0.07  0  0     2MASSW J1645221-131951 2002APJ...575..484G       L1.5 2002APJ...575..484G        ...                 ...     12.451      0.028     11.685      0.025     11.145      0.026     10.801      0.023     10.535      0.021      9.903      0.063
  J1647+1909    251.951426796     19.159440032     28.60880     10.72380      1.47040     11.35260     20.54100      0.04700    55   4562827226385217536 -0.24  0  1     2MASS 16474830+1909339 2008AJ....135..785W         L0 2008AJ....135..785W        ...                 ...     16.280      0.101     15.448      0.107     15.013      0.150     14.655      0.029     14.529      0.052     12.144      0.000
  J1707+4301    256.887699552     43.024940515   -210.07950      9.30960    -41.12940     12.73440     18.43600      0.01180    93   1355138567881915392 -0.08  0  1     2MASSI J1707333+430130 2003AJ....126.2421C       L0.5 2003AJ....126.2421C       M8.5 2014APJ...794..143B     13.974      0.026     13.183      0.027     12.624      0.030     12.279      0.023     12.007      0.022     11.614      0.184
  J1711+2326    257.806043158     23.442370978    -72.10820     10.41730    -46.70710     11.35450     19.24500      0.01880   130   4568719543555702272  0.25  0  1     2MASS 17111353+2326333 2007AJ....133..439C        L0: 2007AJ....133..439C    L1 Î² 2013APJ...772...79A     14.499      0.026     13.668      0.031     13.056      0.027     12.598      0.024     12.240      0.023     11.717      0.187
  J1711+5430    257.988646125     54.512142668    -68.53100      7.37870    204.76890     12.71030     19.48300      0.05290    63   1420008173372460800  0.13  0  1               NLTT 44368 B 2014APJ...792..119D        ...                 ...       L1.5 2014APJ...792..119D     14.736      0.058     13.907      0.064     13.467      0.049     12.666      0.000     12.596      0.023     11.653      0.122
  J1717+6526    259.310154573     65.439027769    140.71640      5.29150   -105.13210     12.73040     19.99800      0.01470   544   1633752714121739264  0.23  0  0     2MASS 17171408+6526221 2002AJ....123.3409H         L4 2002AJ....123.3409H         L6 2014APJ...794..143B     14.950      0.041     13.840      0.035     13.177      0.031     12.546      0.023     12.223      0.021     11.517      0.069
  J1732+2656    263.001030386     26.939190792     98.15240     12.01990   -116.76700     13.48300     20.43100      0.05160    74   4594917675831940864 -0.08  0  0     2MASS 17320014+2656228 2010APJS..190..100K        ...                 ...         L1 2010APJS..190..100K     15.931      0.084     15.018      0.073     14.461      0.055     14.184      0.026     13.954      0.034     12.817      0.000
  J1733-1654    263.426457825    -16.914081194     63.05120     11.42050    -22.87820     11.93690     18.15900      0.01080    69   4124397553254685440  0.09  0  1    DENIS-P J1733423-165449 2008MNRAS.383..831P      L0.5: 2008MNRAS.383..831P         L1 2014APJ...794..143B     13.528      0.054     12.805      0.062     12.350      0.033 -99999.000 -99999.000 -99999.000 -99999.000 -99999.000 -99999.000
  J1743+2127    265.923619173     21.452952425    159.00820     11.91760    234.80280     12.80470     20.54800      0.04360    52   4556014656634578816  0.02  0  0     2MASSW J1743415+212707 2000AJ....120..447K       L2.5 2000AJ....120..447K       L2.5 2014APJ...794..143B     15.830      0.089     14.785      0.064     14.321      0.097     13.395      0.027     13.151      0.029     12.600      0.488
  J1745-1640    266.394910859    -16.682072569     97.23220     11.43650    -99.09900     11.93890     18.15400      0.00620    78   4123874907297370240 -0.11  0  0    DENIS-P J1745346-164053 2008MNRAS.383..831P      L1.5: 2008MNRAS.383..831P       L1.5 2014APJ...794..143B     13.646      0.029     12.879      0.021     12.402      0.023     12.108      0.025     11.865      0.027     12.286      0.460
  J1750-0016    267.601727555     -0.270007966   -407.46570     12.60600    195.29990     12.60620     18.01800      0.01160    69   4371611777671943296 -0.22  0  0     2MASS 17502484-0016151 2007A&A...466.1059K        ...                 ...       L5.5 2007A&A...466.1059K     13.294      0.023     12.411      0.022     11.849      0.021     11.182      0.023     10.906      0.019     10.287      0.069
  J1756+2815    269.041972338     28.254790529   -612.39270     11.13410   -417.19710     12.64010     19.21000      0.02360    77   4584405146372926720 -0.08  0  0     2MASS 17561080+2815238 2010APJS..190..100K      L1 sd 2010APJS..190..100K L1 p(blue) 2010APJS..190..100K     14.712      0.033     14.135      0.041     13.813      0.041     13.384      0.024     13.068      0.026     12.578      0.410
  J1901-3700    285.413107144    -37.004953876      9.37950     10.23680    -27.84740     12.81870     19.15100      0.02360    51   6731197613875423616  0.55  0  1    DENIS J19013910-3700170 2010A&A...517A..53M         M8 2010A&A...517A..53M       L0:: 2014APJ...794..143B     14.257      0.029     13.045      0.033     12.296      0.026     11.875      0.026     11.514      0.023     11.807      0.000
  J1917+7755    289.291517398     77.933672894      5.57510      2.83710     99.99920     13.57180     19.23300      0.01790    64   2293059228035814656  0.10  0  1     2MASS 19170993+7755597 2008AJ....136.1290R        L0: 2008AJ....136.1290R        ...                 ...     14.633      0.036     13.840      0.037     13.253      0.035     12.946      0.024     12.665      0.023     12.099      0.182
  J1922+6610    290.628545632     66.172538182     88.79270      5.16240    109.24960     12.77880     19.36700      0.01360   392   2254827014009911296  0.22  0  0                2MUCD 20812 2008AJ....136.1290R         L1 2008AJ....136.1290R        ...                 ...     14.571      0.032     13.686      0.027     13.162      0.039     12.682      0.023     12.368      0.022     11.892      0.146
  J1928+2356    292.171819691     23.934915558   -252.96570     10.37980    230.42220     11.35640     20.28700      0.07130    41   2019802555283940608  0.17  0  0   WISE J192841.35+235604.9 2013APJ...777...36M        ...                 ...         T6 2013APJ...777...36M     14.340      0.060     14.310      0.060     14.090      0.060     13.574      0.027     12.023      0.023     10.802      0.094
  J1936-5502    294.009343044    -55.043510325    204.85580      7.41900   -286.82180     12.94870     19.45900      0.03080    97   6641789348394399488  0.07  0  0     2MASS 19360187-5502322 2008AJ....136.1290R        L5: 2008AJ....136.1290R         L4 2013AJ....146..161M     14.486      0.039     13.628      0.035     13.046      0.032     12.312      0.024     12.024      0.024     11.682      0.384
  J2002-0521    300.710829403     -5.365085699   -124.71170     12.20270   -116.00680     12.25640     20.43000      0.03840   135   4220379661283166720  0.13  0  1     2MASS 20025073-0521524 2007AJ....133..439C         L6 2007AJ....133..439C       L7:: 2014APJ...794..143B     15.316      0.051     14.278      0.050     13.417      0.037     12.571      0.023     12.096      0.023     11.157      0.170
  J2013-1242    303.294951944    -12.712660692    -51.77270     11.71650    -20.33550     12.01090     19.29300      0.01190   232   6879759325761201536  0.00  0  0      DENIS J2013108-124244 2010A&A...517A..53M       L1.5 2010A&A...517A..53M       L0.5 2014APJ...794..143B     14.672      0.035     13.873      0.024     13.299      0.033     12.989      0.025     12.690      0.026     11.737      0.259
  J2013-2806    303.464913757    -28.100894857     51.87700     11.33270    -76.25560     12.84720     18.84700      0.01300   100   6845967936118138752  0.18  0  0                 2MUCD20856 2008AJ....136.1290R       M9 p 2008AJ....136.1290R    L0 Î³ 2013APJ...772...79A     14.242      0.030     13.461      0.028     12.944      0.027     12.550      0.024     12.174      0.025     11.780      0.335
  J2026-2943    306.566141610    -29.721801256     25.22520     10.54590   -366.52210     12.14340     19.33700      0.02590    79   6797628972554531840 -0.05  0  1     2MASS 20261584-2943124 2007AJ....133..439C        L1: 2007AJ....133..439C   L1 + T6: 2010AJ....140..110G     14.802      0.030     13.946      0.025     13.360      0.034     13.078      0.024     12.800      0.027     11.810      0.000
  J2028+0052    307.085173753      0.874001780     90.18270     13.66590    -10.54300     13.66740     19.02100      0.04130    40   4230729359939866752 -0.02  0  1     2MASS 20282035+0052265 2002AJ....123.3409H         L3 2002AJ....123.3409H        ...                 ...     14.298      0.035     13.377      0.031     12.793      0.030     12.303      0.023     12.028      0.023     11.330      0.178
  J2041-3506    310.428722712    -35.112924557     46.37080      9.96480   -138.17240     12.18160     19.64000      0.01970   277   6779542590393438080  0.09  0  1     2MASS 20414283-3506442 2007AJ....133..439C        L2: 2007AJ....133..439C         L2 2014APJ...794..143B     14.887      0.033     13.987      0.022     13.401      0.037     12.873      0.025     12.582      0.027     12.066      0.340
  J2101-2944    315.468329027    -29.734796303     53.65930     10.52920    -13.80440     12.12580     20.06200      0.01840   289   6788456636103140864 -0.12  0  0     2MASS 21015233-2944050 2013AJ....146..161M        ...                 ...         L1 2013AJ....146..161M     15.604      0.049     14.845      0.057     14.554      0.081     14.113      0.028     13.761      0.038     12.527      0.000
  J2107-0307    316.882666598     -3.126143878    155.38420     13.90430    -26.39680     13.92500     18.79700      0.03710    60   6915878523250505856  0.10  0  1     2MASSI J2107316-030733 2003AJ....126.2421C         L0 2003AJ....126.2421C        ...                 ...     14.200      0.032     13.443      0.031     12.878      0.030     12.514      0.023     12.232      0.023     12.003      0.316
  J2130-0845    322.687513492     -8.755889599    343.92650     12.59480    -42.91860     12.74330     18.63600      0.01600    59   6894737663425859328 -0.12  0  1     2MASSW J2130446-084520 2008APJ...689.1295K       L1.5 2008APJ...689.1295K       M8.5 2014APJ...794..143B     14.137      0.032     13.334      0.032     12.815      0.033     12.473      0.025     12.250      0.024     11.492      0.207
  J2148-6323    327.055066199    -63.391096593    -21.57880      5.90050    -91.69590     13.17380     20.03500      0.02740   194   6402761563535710208  0.12  0  0     2MASS 21481326-6323265 2013AJ....146..161M        ...                 ...         L1 2013AJ....146..161M     15.330      0.058     14.338      0.065     13.768      0.047     13.495      0.025     13.248      0.029     12.055      0.000
  J2150-6610    327.554378510    -66.176631114    -84.50170      5.63860     51.17310     13.95970     18.26400      0.00720   209   6398883620384263552 -0.10  0  0      DENIS J2150133-661036 2010A&A...517A..53M         L0 2010A&A...517A..53M        ...                 ...     13.860      0.026     13.107      0.025     12.646      0.024     12.309      0.022     12.024      0.022     11.486      0.194
  J2157+8340    329.340331262     83.682840255    116.70910      1.43820     47.31710     13.07050     18.76600      0.01230   110   2300372354750071552  0.29  0  0     2MASS 21572060+8340575 2008AJ....136.1290R         L0 2008AJ....136.1290R        ...                 ...     13.972      0.029     13.066      0.035     12.584      0.027     12.100      0.023     11.688      0.020     10.906      0.087
  J2206-4217    331.688227570    -42.289976923    130.42290      9.13400   -188.03810     12.34740     20.49200      0.04370    92   6568464361047484288  0.28  0  0     2MASSW J2206450-421721 2000AJ....120..447K         L2 2000AJ....120..447K       L4:: 2014APJ...794..143B     15.555      0.066     14.447      0.061     13.609      0.055     12.856      0.023     12.402      0.024     11.821      0.266
  J2211+6856    332.941496754     68.941660521    465.01660      4.91100    253.05070     13.66740     20.40600      0.10290    18   2220238405426842752  0.03  0  0     2MASS 22114470+6856262 2010APJS..190..100K        ...                 ...         L2 2010APJS..190..100K     15.712      0.067     14.813      0.085     14.185      0.072     13.784      0.025     13.505      0.027     12.826      0.000
  J2213-2136    333.437385931    -21.602596264     44.78490     11.22220    -81.70340     12.07000     20.26700      0.05080    43   6819452113702184192  0.39  0  1     2MASS 22134491-2136079 2007AJ....133..439C    L0 Î³ 2008APJ...689.1295K    L0 Î³ 2013APJ...772...79A     15.376      0.035     14.404      0.056     13.756      0.039     13.247      0.026     12.873      0.029     11.598      0.263
  J2238+4353    339.532973462     43.887720139    324.43650      8.84240   -130.03510     12.26920     18.43900      0.01590   210   1982218395986186624 -0.02  0  0     2MASSI J2238074+435317 2003AJ....126.2421C       L1.5 2003AJ....126.2421C       L0.5 2014APJ...794..143B     13.840      0.027     13.046      0.026     12.520      0.027     12.211      0.024     11.960      0.021     11.853      0.202
  J2242+2542    340.723483689     25.715632374    384.44830     11.03920    -68.05330     12.25270     19.45900      0.02650    91   1877650201620091008 -0.09  0  1     2MASS 22425317+2542573 2003AJ....125.3302G         L3 2007AJ....133..439C        ...                 ...     14.812      0.039     13.744      0.028     13.048      0.034     12.521      0.023     12.199      0.023     11.790      0.259
  J2249+3205    342.291891982     32.096184367    697.22730     10.46720   -167.04300     12.35570     20.74400      0.07250    76   1890433639202023808  0.36  0  0     2MASS 22490917+3205489 2007AJ....133..439C         L5 2007AJ....133..439C        ...                 ...     15.482      0.060     14.353      0.051     13.588      0.046     12.944      0.024     12.626      0.025     12.298      0.354
  J2254-2840    343.716432737    -28.673637116      0.46850     12.07640     20.23620     13.76440     18.73100      0.02620    66   6609254898113164416  0.06  0  1     2MASSI J2254519-284025 2003AJ....126.2421C       L0.5 2003AJ....126.2421C       L0.5 2004A&A...416L..17K     14.134      0.021     13.432      0.023     12.955      0.021     12.578      0.023     12.348      0.024     10.912      0.118
  J2310-1759    347.577060747    -17.987308347     26.13450     11.47660   -315.77990     12.06630     19.06900      0.03340    49   2406057485426252160  0.19  0  1           SSSPM J2310-1759 2002A&A...389L..20L        L0: 2007AJ....133..439C         L1 2005A&A...440.1061L     14.376      0.032     13.578      0.032     12.969      0.026     12.610      0.024     12.304      0.025     11.867      0.297
  J2317-4838    349.447862661    -48.647020448    249.44290      9.10280     61.39870     13.77760     20.23700      0.02900   262   6526909899623917056  0.27  0  0     2MASS 23174712-4838501 2008AJ....136.1290R         L4 2008AJ....136.1290R L6.5 p(red 2010APJS..190..100K     15.150      0.038     13.925      0.022     13.181      0.029     12.394      0.023     11.960      0.022     11.730      0.258
  J2320+4123    350.122961716     41.395120427    163.60610      9.19940     53.64100     12.26320     19.29200      0.01630   146   1924288873531145728  0.13  0  0     2MASS 23202927+4123415  2014APJ...794..143B        L1:  2014APJ...794..143B         L0 2014APJ...794..143B     14.585      0.039     13.764      0.038     13.192      0.041     12.808      0.023     12.530      0.026     12.256      0.532
  J2322-6151    350.721569652    -61.857979593     87.15970      6.20340    -80.31630     13.15230     20.37900      0.05480    49   6487248865942169088  0.17  0  0     2MASS 23225299-6151275 2008AJ....136.1290R    L2 Î³ 2009AJ....137.3345C        ...                 ...     15.545      0.062     14.535      0.063     13.860      0.043     13.219      0.024     12.814      0.025     12.395      0.351
  J2330-0347    352.595099894     -3.788547186    211.51300     12.27670     11.91530     12.30360     18.95500      0.01710   113   2634220682359314304 -0.10  0  1     2MASS 23302258-0347189 2007AJ....133..439C        L1: 2007AJ....133..439C       L0.5 2014APJ...794..143B     14.475      0.030     13.745      0.030     13.121      0.034     12.878      0.024     12.609      0.027     11.587      0.240
  J2331+1552    352.871776813     15.872514334   -132.62860     11.10320   -105.11070     11.54330     19.48300      0.01400   267   2820384936000540544 -0.07  0  0     2MASS 23312938+1552228 2008AJ....135..785W         L0 2008AJ....135..785W       M9.5 2014APJ...794..143B     15.057      0.041     14.196      0.037     14.000      0.067     13.469      0.025     13.186      0.028     12.257      0.000
  J2335+0817    353.860216493      8.289219153     42.00850     13.77280    -19.45480     13.91820     19.28300      0.01670   142   2758226520023056384  0.06  0  1     2MASS 23352640+0817214 2010AJ....139.1808S         L0 2010AJ....139.1808S       M9.5 2014APJ...794..143B     14.723      0.036     13.946      0.042     13.380      0.033     13.081      0.024     12.754      0.027     11.796      0.314
  J2339+3507    354.856243658     35.121142923    181.07330     10.77890    -27.19680     13.17810     20.29300      0.04660   107   2873220249284763392  0.15  0  0     2MASS 23392527+3507165 2008AJ....136.1290R       L3.5 2008AJ....136.1290R        ...                 ...     15.362      0.053     14.351      0.049     13.588      0.040     13.082      0.024     12.764      0.026     12.521      0.529
  J2344-0733    356.026054290     -7.558203979      4.88250     12.16480    -79.79600     12.27140     19.69400      0.03130   122   2439377218938814336  0.03  0  1     2MASS 23440624-0733282 2008APJ...689.1295K       L4.5 2008APJ...689.1295K         L6 2014APJ...794..143B     14.802      0.038     13.846      0.035     13.232      0.033     12.632      0.023     12.330      0.024     11.359      0.186
  J2354-1852    358.748883156    -18.872967224   -185.87640     12.18450    -65.41190     12.87670     18.75200      0.01750   113   2390199568521774848 -0.09  0  0    DENIS J23545990-1852210 2010A&A...517A..53M         L2 2010A&A...517A..53M      L2.5: 2014APJ...794..143B     14.178      0.029     13.440      0.032     13.039      0.030     12.573      0.023     12.281      0.023     11.536      0.190
  J2359-2007    359.992007889    -20.130057872    397.60860     11.40920   -533.29070     12.15150     18.76100      0.01970   106   2341766188692111872 -0.08  0  0           SSSPM J2400-2008 2005A&A...440.1061L       M9.5 2005A&A...440.1061L         L1 2005A&A...440.1061L     14.382      0.026     13.623      0.031     13.248      0.037     12.878      0.024     12.540      0.024     12.109      0.000


==> table4_readme.txt <==
J/MNRAS/vol/page     Known LT dwarfs in the Gaia DR1    (Smart R. L., 2017)
================================================================================
The  Gaia Ultracool Dwarf Sample. I
Known L & T dwarfs and the first  Gaia data release
     R. L. Smart, F. Marocco, J. A. Caballero, H. R. A. Jones,D. Barrado
     J. C. Beamin, D. J. Pinfield, L. M. Sarro
    <MNRAS vol, page (year)>
    =2017MNRAS.VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: catalogues, brown dwarfs, stars: late-type, stars: low-mass 

Description: 
    The catalogue of known LT dwarfs matched to Gaia DR1 entries. Proper motions
    were calculated from Gaia DR1 and 2MASS positions.
    

File Summary:
--------------------------------------------------------------------------------
  FileName		Lrecl  Records   Explanations
--------------------------------------------------------------------------------
table4_readme.txt       80        .	 This file
table4.dat  	 	389    321       Parameters for the GUCDS-DR1 catalogue.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: table1.dat
--------------------------------------------------------------------------------
   Bytes  Format Units   Label      Explanations
--------------------------------------------------------------------------------
  1- 12	  a12    ---     shortname   Short name used in text of paper		      
 14- 29	  f16.9  deg     RAdeg	     Right ascension (equinox J2000 epoch 2015) 
 31- 46	  f16.9	 deg     DECdeg	     Declination (equinox J2000 epoch 2015)		
 48- 59	  f12.5	 mas/yr  muracosdec  Proper motion in RA from Gaia + 2MASS postions
 61- 72	  f12.5  mas/yr  emuracosdec Error in proper motion in RA	
 74- 85	  f12.5  mas/yr  mude	     Proper motion in  Dec from Gaia + 2MASS postions
 87- 98	  f12.5	 mas/yr  emude	     Error in proper motion in Dec
100-111	  f12.5	 mag     Gmag	     Gaia G band magnitude
113-124	  f12.5	 mag     eGmag	     Error in Gaia G band magnitude Note (1) 
126-130	  i5	 ---     Nobs	     Number of Observations in Gaia DR1		      
132-152	  i21	 ---     SourceID    Gaia Source ID
154-158	  f5.2	 mag     GmagGpred   Gaia G magnitude minus predicted magnitude 		      
160-161	  i2	 ---     Nin3arsec   Number of matches within 3 arcseconds in Gaia DR1   
163-164	  i2	 ---     PMflag	     Flag to show PM differ Note (2)
166-175	  a10	 ---     othername   Longer name from discovery paper		      	
177-195	  a19	 ---     DISC_ref    Reference bibCode 	Note (3)		
197-206	  a10	 ---     SpT_OPT     Spectral type in optical
208-226	  a19	 ---     SpT_OPT_ref Reference BibCode		
228-237	  a10	 ---     SpT_NIR     Spectral type in Near infrared     			
239-257	  a19	 ---     SpT_NIR_ref Reference BibCode Note (3)
259-268	  f10.3  mag     J2mass	     2MASS J band magnitude
270-279	  f10.3	 mag     eJ2mass     2MASS J band magnitude error
281-290	  f10.3	 mag     H2mass      2MASS H band magnitude
292-301	  f10.3	 mag     eH2mass     2MASS H band magnitude error
303-312	  f10.3	 mag     K2mass      2MASS K band magnitude
314-323	  f10.3	 mag     eK2mass     2MASS K band magnitude error
325-334	  f10.3	 mag     W1   	     ALLWISE W1 Band magntiude
336-345	  f10.3	 mag     eW1	     ALLWISE W1 Band magntiude error
347-356	  f10.3	 mag     W2	     ALLWISE W2 Band magntiude	  
358-367	  f10.3	 mag     eW2	     ALLWISE W2 Band magntiude error
369-378	  f10.3	 mag     W3	     ALLWISE W3 Band magntiude	  
380-389	  f10.3	 mag     eW3         ALLWISE W3 Band magntiude error
    

--------------------------------------------------------------------------------
Note (1): The Gaia DR1 does not provide a direct G magnitude error rather a
error on the flux,e_<FG>, we convert this to an estimate of the magnitude
error using the relation eGmag=1.0857*phot_g_mean_flux_error/phot_g_mean_flux.

Note (2):  
     0: Difference of input and calculated proper motion is less than 20%
     1: Difference of input and calculated proper motion is more than 20%

Note (3): In one case the bibcode that is provided is "MAROCCO_et_al_2017_"
for an object that has parameters that are in a paper submitted but not yet
published

--------------------------------------------------------------------------------

References:
    All references are provided as ADS BibCodes so can be recovered from the
    link http://adsabs.harvard.edu/abs/DISC_ref.

================================================================================
(End)          Smart R. L. [OATo-INAF]                              28-Mar-2017


==> table5.dat <==
   HIP 10346    4714097692534720128  33.31768733 -59.56700153    126.5  0.1     -8.3  0.1   58  1   J0223-5815    134.0 10.0      5.0 19.0   49 10 2.2e-05  L0 gamma       ...  35.97766900 -58.25187300
   HIP 12158    2495489557911665152  39.17535990  -3.15589420    323.4  0.1     58.2  0.1   24  0   J0230-0225    329.0 16.8     51.3 14.9   27  6 3.6e-08       ...     L8: p  37.66214300  -2.43167270
TYC 146-1101-1  3120732789280873472  97.54755003   0.87648584     68.4  2.9   -105.7  2.4   67  1   J0626+0029     84.0 15.0    -92.0 15.0   67 14 3.3e-06        L1      L0.5  96.58839400   0.49281806
   HIP 38492     675030870222458368 118.24796721  22.55612499    -85.9  0.2    -61.4  0.1   34  0   J0758+2225   -105.0  8.0    -62.8  8.2   33  8 3.0e-07       ...      T6.5 119.62429000  22.42408300
TYC 230-109-1    579529076940357376 139.99273886   4.99944728    -80.0  1.2    -40.2  1.1   42  0   J0915+0531    -95.0  5.5    -57.7  4.4   33  6 1.5e-07   -99999.      T3.0 138.93388000   5.51780560
TYC 2504-466-1   794630694209856640 145.55216670  33.92992123   -103.7  3.8    -67.3  1.6   61  1   J0939+3412   -107.1 10.4    -64.3 12.6   62 12 1.1e-06        L0       ... 144.77713000  34.21596100
   HIP 47704     612806208671921152 145.89719170  10.51834984     37.5  0.1   -124.9  0.1   71  1   J0943+0942     45.4 10.9   -119.9  8.8   79 15 2.5e-06       ...    T4.5 p 145.95667000   9.70094440
TYC 824-423-1    612898498928687104 145.44963031  11.17517624     64.6  0.9   -111.1  0.7  102  3   J0943+0942     45.4 10.9   -119.9  8.8   79 15 8.2e-06       ...    T4.5 p 145.95667000   9.70094440
   HIP 57734    3913104055815376512 177.58699124  10.06723706    -89.9  0.1    -16.5  0.0   86  2   J1150+0949   -107.6 17.1    -31.9  4.5   60 27 1.2e-06       ...    T6.5 p 177.66163000   9.82858330
   HIP 58241    3466924195770080768 179.18153043 -32.26744260   -178.8  0.6     -7.1  0.3   35  0   J1154-3400   -161.0 13.0      4.0 15.0   30  6 5.7e-06        L0      L0.5 178.67596000 -34.01084900
   HIP 58240    3466924195770080896 179.17544959 -32.26819149   -172.0  0.4     -8.3  0.3   35  0   J1154-3400   -161.0 13.0      4.0 15.0   30  6 4.0e-06        L0      L0.5 178.67596000 -34.01084900
   HIP 59887    1532358053913430784 184.22818632  37.48407627   -107.9  0.1     -2.0  0.1   87  1   J1214+3721   -122.6 10.6     15.7 13.4   82 17 9.0e-06        L0       ... 183.64024000  37.35327100
   HIP 62350    3927604690040523008 191.64195696  11.37849569   -112.4  0.1     -0.5  0.0   61  1   J1244+1232   -104.8  8.6      4.5  7.3   46  8 1.1e-05   -99999.      T4.0 191.05429000  12.53363900
TYC 2587-1547-1 1327719251850566656 248.21928595  35.07510874     88.0  0.5    -61.8  0.5   34  0   J1632+3505     91.6  9.7    -65.3 11.9   37  8 1.4e-10       ...      L0.5 248.23375000  35.08545700
  HIP 101880    6676189558239084672 309.67956167 -43.73289384    235.1  0.2   -371.5  0.1   51  0   J2037-4216    229.0 10.0   -391.0 10.0   51 10 2.1e-10       ... L1 p(blue 309.46379000 -42.27922200


==> table5_readme.txt <==
J/MNRAS/vol/page     Known LT dwarfs in the Gaia DR1    (Smart R. L., 2017)
================================================================================
The  Gaia Ultracool Dwarf Sample. I
Known L & T dwarfs and the first  Gaia data release
     R. L. Smart, F. Marocco, J. A. Caballero, H. R. A. Jones,D. Barrado
     J. C. Beamin, D. J. Pinfield, L. M. Sarro
    <MNRAS vol, page (year)>
    =2017MNRAS.VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: catalogues, brown dwarfs, stars: late-type, stars: low-mass 

Description: 
    The catalogue of candidate CPM systems with known LT dwarfs and the Gaia
    DR1 TGAS subsection. Machine readable version of Table 5.
    

File Summary:
--------------------------------------------------------------------------------
  FileName		Lrecl  Records   Explanations
--------------------------------------------------------------------------------
table5_readme.txt       80        .	 This file
table5.dat  	 	15       15       Parameters for the GUCDS-DR1 catalogue.
--------------------------------------------------------------------------------

Byte-by-byte Description of file: table1.dat
--------------------------------------------------------------------------------
   Bytes  Format Units   Label        Explanations
----------------------------------------------------------------------------------
  1- 15	  a15    ---     HIPorTYC      HIPPARCOS or TYCHO2 name of primary		      
 17- 35   i19    ---     SourceID      Gaia SourceID primary
 37- 48	  f12.8  deg     RAdeg	       Right ascension (equinox J2000 epoch 2015) 
 50- 61	  f12.8	 deg     DECdeg	       Declination (equinox J2000 epoch 2015)		
 63- 70	  f8.1	 mas/yr  muracosdec    Primary RA Proper motion from DR1
 72- 75	  f4.1   mas/yr  emuracosdec   Error in proper motion in RA	
 76- 84	  f8.1   mas/yr  mude	       Primary Dec Proper motion from DR1
 86- 99	  f4.1	 mas/yr  emude	       Error in proper motion in Dec
101-104   i4     mas     parallax      Primary DR1 parallax rounded value
106-107	  i2     mas     eparallax     Error in parallax rounded value 
109-120	  a12	 ---     shortname     Name of UCD in input catalog      		      
122-129	  f8.1	 mas/yr  muracosdec_B  UCD RA Proper motion from input catalog
131-134	  f4.1   mas/yr  emuracosdec_B Error in UCD proper motion in RA	
136-143	  f8.1   mas/yr  mude_B	       UCD Dec Proper motion from input catalog
145-148	  f4.1	 mas/yr  emude_B       Error in UCD proper motion in Dec
150-153   i4     mas     specdist      UCD Spectroscopic parallax rounded 
155-156	  i2     mas     especdist     Error in parallax rounded value 
158-164	  e7.1 	 ---     Prob          chance probability of not being a companion
166-174	  a9  	 ---     OPTSPT        Optical UCD Spectra type from input catalog
176-184	  a9  	 ---     NIRSPT        NIR UCD Spectra type from input catalog
186-197	  f12.8  deg     RAdeg_B       UCD Right ascension (equinox J2000 epoch 2015) 
199-210	  f12.8	 deg     DECdeg_B      UCD Declination (equinox J2000 epoch 2015)		

--------------------------------------------------------------------------------
All reference for parameters can be found from Table 2 in this paper.

================================================================================
(End)          Smart R. L. [OATo-INAF]                              28-Mar-2017

